Shape uncertainty quantification of Maxwell eigenvalues and -modes with application to TESLA cavities

We consider Maxwell eigenvalue problems on uncertain shapes with perfectly conducting TESLA cavities being the driving example. Due to the shape uncertainty the resulting eigenvalues and eigenmodes are also uncertain and it is well known that the eigenvalues may exhibit crossings or bifurcations under perturbation. We discuss how the shape uncertainties can be modelled using the domain mapping approach and how the deformation mapping can be expressed as coefficients in Maxwell's equations. Using derivatives of these coefficients and derivatives of the eigenpairs, we follow a perturbation approach to compute approximations of mean and covariance of the eigenpairs. For small perturbations these approximations are faster and more accurate than sampling or surrogate model strategies. For the implementation we use an approach based on isogeometric analysis, which allows for straightforward modelling of the domain deformations and computation of the required derivatives. Numerical experiments for a three-dimensional 9-cell TESLA cavity are presented.

==> convDataPCE_plots18/Cov_Lambda_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000006
0.044194173824159,0.000000000000023
0.062500000000000,0.000000000000094
0.088388347648318,0.000000000000375
0.125000000000000,0.000000000001501
0.176776695296637,0.000000000006006
0.250000000000000,0.000000000024059
0.353553390593274,0.000000000096525
0.500000000000000,0.000000000388654
0.707106781186547,0.000000001568912
1.000000000000000,0.000000006075129
1.414213562373095,0.000000018868904
2.000000000000000,0.000000161074656
2.828427124746190,0.000016382057691
4.000000000000000,0.000011291846757
5.000000000000000,0.000009149254773
6.000000000000000,0.000010354431663


==> convDataPCE_plots18/Cov_Lambda_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000005
0.044194173824159,0.000000000000021
0.062500000000000,0.000000000000084
0.088388347648318,0.000000000000337
0.125000000000000,0.000000000001349
0.176776695296637,0.000000000005402
0.250000000000000,0.000000000021641
0.353553390593274,0.000000000086868
0.500000000000000,0.000000000350250
0.707106781186547,0.000000001405666
1.000000000000000,0.000000005330261
1.414213562373095,0.000000017137403
2.000000000000000,0.000000190848588
2.828427124746190,0.000032712478454
4.000000000000000,0.000021943837575
5.000000000000000,0.000015210210618
6.000000000000000,0.000017924490767


==> convDataPCE_plots18/Cov_Lambda_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000004
0.044194173824159,0.000000000000018
0.062500000000000,0.000000000000071
0.088388347648318,0.000000000000283
0.125000000000000,0.000000000001132
0.176776695296637,0.000000000004533
0.250000000000000,0.000000000018163
0.353553390593274,0.000000000072915
0.500000000000000,0.000000000294097
0.707106781186547,0.000000001183756
1.000000000000000,0.000000004508899
1.414213562373095,0.000000014248360
2.000000000000000,0.000000312458247
2.828427124746190,0.000050116423775
4.000000000000000,0.000036792267864
5.000000000000000,0.000021944056940
6.000000000000000,0.000013679340029


==> convDataPCE_plots18/Cov_Lambda_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000004
0.044194173824159,0.000000000000014
0.062500000000000,0.000000000000056
0.088388347648318,0.000000000000225
0.125000000000000,0.000000000000901
0.176776695296637,0.000000000003606
0.250000000000000,0.000000000014449
0.353553390593274,0.000000000058026
0.500000000000000,0.000000000234201
0.707106781186547,0.000000000945954
1.000000000000000,0.000000003642221
1.414213562373095,0.000000011201019
2.000000000000000,0.000000302392579
2.828427124746190,0.000062707663499
4.000000000000000,0.000047037327031
5.000000000000000,0.000025217430204
6.000000000000000,0.000019557228742


==> convDataPCE_plots18/Cov_Lambda_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000003
0.044194173824159,0.000000000000013
0.062500000000000,0.000000000000052
0.088388347648318,0.000000000000209
0.125000000000000,0.000000000000837
0.176776695296637,0.000000000003349
0.250000000000000,0.000000000013426
0.353553390593274,0.000000000053938
0.500000000000000,0.000000000217915
0.707106781186547,0.000000000880401
1.000000000000000,0.000000003306046
1.414213562373095,0.000000010618574
2.000000000000000,0.000000572496089
2.828427124746190,0.000073490434702
4.000000000000000,0.000050003482892
5.000000000000000,0.000035081209930
6.000000000000000,0.000049836996744


==> convDataPCE_plots18/Cov_Lambda_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000004
0.044194173824159,0.000000000000015
0.062500000000000,0.000000000000058
0.088388347648318,0.000000000000233
0.125000000000000,0.000000000000933
0.176776695296637,0.000000000003734
0.250000000000000,0.000000000014968
0.353553390593274,0.000000000060140
0.500000000000000,0.000000000242930
0.707106781186547,0.000000000985896
1.000000000000000,0.000000003863415
1.414213562373095,0.000000013745379
2.000000000000000,0.000000481067975
2.828427124746190,0.000069204582202
4.000000000000000,0.000064327801111
5.000000000000000,0.000128318066707
6.000000000000000,0.000178378116715


==> convDataPCE_plots18/Cov_Lambda_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000002
0.044194173824159,0.000000000000010
0.062500000000000,0.000000000000038
0.088388347648318,0.000000000000153
0.125000000000000,0.000000000000613
0.176776695296637,0.000000000002454
0.250000000000000,0.000000000009822
0.353553390593274,0.000000000039328
0.500000000000000,0.000000000157710
0.707106781186547,0.000000000633192
1.000000000000000,0.000000002594899
1.414213562373095,0.000000010922023
2.000000000000000,0.000000413658656
2.828427124746190,0.000128677897996
4.000000000000000,0.000132749981642
5.000000000000000,0.000097585983671
6.000000000000000,0.000079535786126


==> convDataPCE_plots18/Cov_Lambda_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000003
0.044194173824159,0.000000000000013
0.062500000000000,0.000000000000053
0.088388347648318,0.000000000000211
0.125000000000000,0.000000000000844
0.176776695296637,0.000000000003376
0.250000000000000,0.000000000013513
0.353553390593274,0.000000000054126
0.500000000000000,0.000000000217210
0.707106781186547,0.000000000874564
1.000000000000000,0.000000003525644
1.414213562373095,0.000000014368159
2.000000000000000,0.000000055387881
2.828427124746190,0.000008830397439
4.000000000000000,0.000008178785503
5.000000000000000,0.000017443716402
6.000000000000000,0.000034267400007


==> convDataPCE_plots18/Cov_Lambda_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000002
0.044194173824159,0.000000000000007
0.062500000000000,0.000000000000029
0.088388347648318,0.000000000000115
0.125000000000000,0.000000000000459
0.176776695296637,0.000000000001838
0.250000000000000,0.000000000007358
0.353553390593274,0.000000000029494
0.500000000000000,0.000000000118568
0.707106781186547,0.000000000478593
1.000000000000000,0.000000001996502
1.414213562373095,0.000000009544300
2.000000000000000,0.000000251824400
2.828427124746190,0.000053978566873
4.000000000000000,0.000054281207216
5.000000000000000,0.000037949281489
6.000000000000000,0.000046443707457


==> convDataPCE_plots18/Cov_u_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002076293
0.044194173824159,0.000000008305560
0.062500000000000,0.000000033226231
0.088388347648318,0.000000132930786
0.125000000000000,0.000000531947612
0.176776695296637,0.000002129485196
0.250000000000000,0.000008531570481
0.353553390593274,0.000034243399939
0.500000000000000,0.000137950696886
0.707106781186547,0.000558509601821
1.000000000000000,0.002323552894894
1.414213562373095,0.011718285344293
2.000000000000000,0.060918049754927
2.828427124746190,0.756180889066710
4.000000000000000,1.847821039959396
5.000000000000000,2.075880119935811
6.000000000000000,2.738691579599200


==> convDataPCE_plots18/Cov_u_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002365865
0.044194173824159,0.000000009463521
0.062500000000000,0.000000037856292
0.088388347648318,0.000000151460570
0.125000000000000,0.000000606111461
0.176776695296637,0.000002426548301
0.250000000000000,0.000009722629965
0.353553390593274,0.000039031276430
0.500000000000000,0.000157388446878
0.707106781186547,0.000638249471048
1.000000000000000,0.002865278109075
1.414213562373095,0.014542228587730
2.000000000000000,0.067723833276423
2.828427124746190,0.954250349555290
4.000000000000000,1.897520333544947
5.000000000000000,2.517024608234810
6.000000000000000,3.241723922539623


==> convDataPCE_plots18/Cov_u_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002254463
0.044194173824159,0.000000009017887
0.062500000000000,0.000000036074061
0.088388347648318,0.000000144315820
0.125000000000000,0.000000577437469
0.176776695296637,0.000002311301396
0.250000000000000,0.000009257868431
0.353553390593274,0.000037139574413
0.500000000000000,0.000149469930655
0.707106781186547,0.000605199926494
1.000000000000000,0.002567644430229
1.414213562373095,0.012433246060159
2.000000000000000,0.061548806689752
2.828427124746190,1.237649555086175
4.000000000000000,2.310870196409661
5.000000000000000,3.079745588220768
6.000000000000000,3.897027742345099


==> convDataPCE_plots18/Cov_u_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002734903
0.044194173824159,0.000000010940155
0.062500000000000,0.000000043762105
0.088388347648318,0.000000175073542
0.125000000000000,0.000000700486532
0.176776695296637,0.000002803704069
0.250000000000000,0.000011228204822
0.353553390593274,0.000045022299330
0.500000000000000,0.000181039175192
0.707106781186547,0.000729580755714
1.000000000000000,0.003012864453376
1.414213562373095,0.014064346633035
2.000000000000000,0.070263397630775
2.828427124746190,1.942178957852751
4.000000000000000,3.541975313959660
5.000000000000000,4.365421663835013
6.000000000000000,5.295167813515433


==> convDataPCE_plots18/Cov_u_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000003777440
0.044194173824159,0.000000015109923
0.062500000000000,0.000000060440978
0.088388347648318,0.000000241779491
0.125000000000000,0.000000967343632
0.176776695296637,0.000003871043946
0.250000000000000,0.000015499518250
0.353553390593274,0.000062124108958
0.500000000000000,0.000249591361719
0.707106781186547,0.001006275771904
1.000000000000000,0.004224044073196
1.414213562373095,0.018873650361215
2.000000000000000,0.087051419980629
2.828427124746190,2.881524516998257
4.000000000000000,5.037057225839385
5.000000000000000,5.669829992955195
6.000000000000000,6.994525534473898


==> convDataPCE_plots18/Cov_u_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000005652077
0.044194173824159,0.000000022608798
0.062500000000000,0.000000090438687
0.088388347648318,0.000000361769057
0.125000000000000,0.000001447265512
0.176776695296637,0.000005790723280
0.250000000000000,0.000023177224337
0.353553390593274,0.000092827568819
0.500000000000000,0.000372306269669
0.707106781186547,0.001495122845250
1.000000000000000,0.006090931243277
1.414213562373095,0.026059781008772
2.000000000000000,0.125676685313442
2.828427124746190,4.873296728481096
4.000000000000000,6.609258752678008
5.000000000000000,6.541387788705910
6.000000000000000,9.625168220970631


==> convDataPCE_plots18/Cov_u_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002281630
0.044194173824159,0.000000009126446
0.062500000000000,0.000000036506758
0.088388347648318,0.000000146030182
0.125000000000000,0.000000584122001
0.176776695296637,0.000002336508561
0.250000000000000,0.000009345761214
0.353553390593274,0.000037381885078
0.500000000000000,0.000149555024802
0.707106781186547,0.000598391420262
1.000000000000000,0.002409990505644
1.414213562373095,0.009868651915551
2.000000000000000,0.067240920562485
2.828427124746190,3.867619653216300
4.000000000000000,4.903531141265875
5.000000000000000,3.418072309599770
6.000000000000000,4.075613699838708


==> convDataPCE_plots18/Cov_u_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002679397
0.044194173824159,0.000000010717890
0.062500000000000,0.000000042872235
0.088388347648318,0.000000171497263
0.125000000000000,0.000000686044246
0.176776695296637,0.000002744583770
0.250000000000000,0.000010982204783
0.353553390593274,0.000043962938257
0.500000000000000,0.000176131308369
0.707106781186547,0.000706529731012
1.000000000000000,0.002865105315919
1.414213562373095,0.011946340109493
2.000000000000000,0.065719395773939
2.828427124746190,5.080899757935038
4.000000000000000,5.548572377041467
5.000000000000000,5.076269832772462
6.000000000000000,6.929171738838871


==> convDataPCE_plots18/Cov_u_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002228558
0.044194173824159,0.000000008914219
0.062500000000000,0.000000035657581
0.088388347648318,0.000000142634325
0.125000000000000,0.000000570585358
0.176776695296637,0.000002282688796
0.250000000000000,0.000009133870655
0.353553390593274,0.000036562395050
0.500000000000000,0.000146476783661
0.707106781186547,0.000588021931885
1.000000000000000,0.002415668428364
1.414213562373095,0.010325935247354
2.000000000000000,0.079610680064430
2.828427124746190,5.888539314955279
4.000000000000000,7.916239304635392
5.000000000000000,5.230887631630008
6.000000000000000,6.479544942463662


==> convDataPCE_plots18/E_Lambda_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000176618005
0.044194173824159,0.000000353239296
0.062500000000000,0.000000706491818
0.088388347648318,0.000001413038936
0.125000000000000,0.000002826304817
0.176776695296637,0.000005653528962
0.250000000000000,0.000011310863034
0.353553390593274,0.000022637336907
0.500000000000000,0.000045341026711
0.707106781186547,0.000090961688346
1.000000000000000,0.000182177164117
1.414213562373095,0.000355782216164
2.000000000000000,0.000487027545698
2.828427124746190,0.002850509321925
4.000000000000000,0.007776877235000
5.000000000000000,0.010582450486386
6.000000000000000,0.012745836834665


==> convDataPCE_plots18/E_Lambda_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000172945614
0.044194173824159,0.000000345894664
0.062500000000000,0.000000691803036
0.088388347648318,0.000001383663380
0.125000000000000,0.000002767561077
0.176776695296637,0.000005536078794
0.250000000000000,0.000011076086684
0.353553390593274,0.000022168408541
0.500000000000000,0.000044406487341
0.707106781186547,0.000089080992033
1.000000000000000,0.000177848874208
1.414213562373095,0.000346295087766
2.000000000000000,0.000438909983266
2.828427124746190,0.004028014049083
4.000000000000000,0.010247206911376
5.000000000000000,0.013573445599626
6.000000000000000,0.016605901933932


==> convDataPCE_plots18/E_Lambda_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000165598730
0.044194173824159,0.000000331200782
0.062500000000000,0.000000662415100
0.088388347648318,0.000001324885593
0.125000000000000,0.000002649997467
0.176776695296637,0.000005300912485
0.250000000000000,0.000010605633573
0.353553390593274,0.000021226883242
0.500000000000000,0.000042520473509
0.707106781186547,0.000085309075177
1.000000000000000,0.000170556678938
1.414213562373095,0.000334000772470
2.000000000000000,0.000444627948597
2.828427124746190,0.004879326667801
4.000000000000000,0.012048035044743
5.000000000000000,0.015539764390641
6.000000000000000,0.017986387149974


==> convDataPCE_plots18/E_Lambda_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000152176243
0.044194173824159,0.000000304355507
0.062500000000000,0.000000608723717
0.088388347648318,0.000001217500237
0.125000000000000,0.000002435217451
0.176776695296637,0.000004871322907
0.250000000000000,0.000009746287795
0.353553390593274,0.000019507653504
0.500000000000000,0.000039079654339
0.707106781186547,0.000078430161488
1.000000000000000,0.000157090544523
1.414213562373095,0.000308143814678
2.000000000000000,0.000401086728690
2.828427124746190,0.005504204055220
4.000000000000000,0.013694413527958
5.000000000000000,0.017444847875266
6.000000000000000,0.019223974481661


==> convDataPCE_plots18/E_Lambda_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000143817708
0.044194173824159,0.000000287638874
0.062500000000000,0.000000575292202
0.088388347648318,0.000001150644621
0.125000000000000,0.000002301534124
0.176776695296637,0.000004604068606
0.250000000000000,0.000009212245301
0.353553390593274,0.000018441491408
0.500000000000000,0.000036955698178
0.707106781186547,0.000074211728768
1.000000000000000,0.000148420647425
1.414213562373095,0.000289319555532
2.000000000000000,0.000315394431352
2.828427124746190,0.006171179291639
4.000000000000000,0.014486520123437
5.000000000000000,0.017071572206007
6.000000000000000,0.015860632813906


==> convDataPCE_plots18/E_Lambda_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000141057994
0.044194173824159,0.000000282119812
0.062500000000000,0.000000564255528
0.088388347648318,0.000001128576183
0.125000000000000,0.000002257419275
0.176776695296637,0.000004515929291
0.250000000000000,0.000009036323789
0.353553390593274,0.000018091083341
0.500000000000000,0.000036260249550
0.707106781186547,0.000072827453963
1.000000000000000,0.000145758539800
1.414213562373095,0.000281411088509
2.000000000000000,0.000332821384027
2.828427124746190,0.006233629168805
4.000000000000000,0.013337909927179
5.000000000000000,0.012470020956549
6.000000000000000,0.006612519267783


==> convDataPCE_plots18/E_Lambda_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000106572807
0.044194173824159,0.000000213146608
0.062500000000000,0.000000426296431
0.088388347648318,0.000000852604288
0.125000000000000,0.000001705250812
0.176776695296637,0.000003410662271
0.250000000000000,0.000006821954643
0.353553390593274,0.000013646431344
0.500000000000000,0.000027304053475
0.707106781186547,0.000054669445522
1.000000000000000,0.000109939079087
1.414213562373095,0.000225528970130
2.000000000000000,0.000316933480871
2.828427124746190,0.007203293005610
4.000000000000000,0.014461738952328
5.000000000000000,0.011304850686425
6.000000000000000,0.008211342554437


==> convDataPCE_plots18/E_Lambda_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000126508303
0.044194173824159,0.000000253017917
0.062500000000000,0.000000506041940
0.088388347648318,0.000001012110513
0.125000000000000,0.000002024331229
0.176776695296637,0.000004049117077
0.250000000000000,0.000008100106836
0.353553390593274,0.000016207975098
0.500000000000000,0.000032448645653
0.707106781186547,0.000065032742922
1.000000000000000,0.000130464738894
1.414213562373095,0.000260986884306
2.000000000000000,0.000446146519223
2.828427124746190,0.001531870474161
4.000000000000000,0.003204866003986
5.000000000000000,0.002013471331067
6.000000000000000,0.000721344540720


==> convDataPCE_plots18/E_Lambda_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000098202088
0.044194173824159,0.000000196405698
0.062500000000000,0.000000392817557
0.088388347648318,0.000000785660248
0.125000000000000,0.000001571423309
0.176776695296637,0.000003143265954
0.250000000000000,0.000006288244300
0.353553390593274,0.000012583513919
0.500000000000000,0.000025196641491
0.707106781186547,0.000050529608760
1.000000000000000,0.000102210367456
1.414213562373095,0.000214563332313
2.000000000000000,0.000381044824678
2.828427124746190,0.004244758803523
4.000000000000000,0.008670759765013
5.000000000000000,0.007374947977038
6.000000000000000,0.005168490741215


==> convDataPCE_plots18/E_u_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003929912789
0.044194173824159,0.000007859779568
0.062500000000000,0.000015719481744
0.088388347648318,0.000031438802615
0.125000000000000,0.000062877306844
0.176776695296637,0.000125754358173
0.250000000000000,0.000251510354345
0.353553390593274,0.000503034296330
0.500000000000000,0.001006145143771
0.707106781186547,0.002012385537736
1.000000000000000,0.004016399919548
1.414213562373095,0.008018733528139
2.000000000000000,0.020217504955588
2.828427124746190,0.212258000466827
4.000000000000000,0.584077487363300
5.000000000000000,0.801797291250177
6.000000000000000,0.929931568434381


==> convDataPCE_plots18/E_u_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003961057347
0.044194173824159,0.000007921774231
0.062500000000000,0.000015843335288
0.088388347648318,0.000031686444133
0.125000000000000,0.000063372429228
0.176776695296637,0.000126743755242
0.250000000000000,0.000253484221980
0.353553390593274,0.000506959117984
0.500000000000000,0.001013879443727
0.707106781186547,0.002027072438819
1.000000000000000,0.004043883107936
1.414213562373095,0.008119685294795
2.000000000000000,0.020467641191378
2.828427124746190,0.207756638234350
4.000000000000000,0.522923441609767
5.000000000000000,0.719587664915873
6.000000000000000,0.848632124373140


==> convDataPCE_plots18/E_u_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003886534758
0.044194173824159,0.000007771387106
0.062500000000000,0.000015541910056
0.088388347648318,0.000031083346719
0.125000000000000,0.000062166428864
0.176776695296637,0.000124332913990
0.250000000000000,0.000248667695387
0.353553390593274,0.000497346191422
0.500000000000000,0.000994746882396
0.707106781186547,0.001989033969597
1.000000000000000,0.003963515213480
1.414213562373095,0.007879625458219
2.000000000000000,0.018872433485576
2.828427124746190,0.203009943982331
4.000000000000000,0.477266385502048
5.000000000000000,0.646264393692991
6.000000000000000,0.765724314762248


==> convDataPCE_plots18/E_u_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003798260149
0.044194173824159,0.000007596512267
0.062500000000000,0.000015193016330
0.088388347648318,0.000030386057663
0.125000000000000,0.000060772322120
0.176776695296637,0.000121545886070
0.250000000000000,0.000243097862497
0.353553390593274,0.000486223048454
0.500000000000000,0.000972569025651
0.707106781186547,0.001945087154821
1.000000000000000,0.003875247533595
1.414213562373095,0.007667338695089
2.000000000000000,0.017740269811347
2.828427124746190,0.200677086663459
4.000000000000000,0.462874157231542
5.000000000000000,0.608783172446671
6.000000000000000,0.712458527691616


==> convDataPCE_plots18/E_u_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003841164020
0.044194173824159,0.000007682328931
0.062500000000000,0.000015364683028
0.088388347648318,0.000030729527204
0.125000000000000,0.000061459869928
0.176776695296637,0.000122923487196
0.250000000000000,0.000245863323542
0.353553390593274,0.000491798626795
0.500000000000000,0.000983908949354
0.707106781186547,0.001967696656249
1.000000000000000,0.003909646433285
1.414213562373095,0.007669865855339
2.000000000000000,0.017460889402337
2.828427124746190,0.208303879524348
4.000000000000000,0.452382104011215
5.000000000000000,0.558003533721708
6.000000000000000,0.610732308920727


==> convDataPCE_plots18/E_u_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000004142361879
0.044194173824159,0.000008284737170
0.062500000000000,0.000016569556083
0.088388347648318,0.000033139512281
0.125000000000000,0.000066280866256
0.176776695296637,0.000132569680260
0.250000000000000,0.000265173557822
0.353553390593274,0.000530490036730
0.500000000000000,0.001061595647245
0.707106781186547,0.002124678488735
1.000000000000000,0.004223984666327
1.414213562373095,0.008210258849034
2.000000000000000,0.017935171845920
2.828427124746190,0.202920946073079
4.000000000000000,0.403814356298786
5.000000000000000,0.427429883287176
6.000000000000000,0.484654632257077


==> convDataPCE_plots18/E_u_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000002632792103
0.044194173824159,0.000005265588718
0.062500000000000,0.000010531228908
0.088388347648318,0.000021062727089
0.125000000000000,0.000042126713447
0.176776695296637,0.000084258999410
0.250000000000000,0.000168541851080
0.353553390593274,0.000337185250364
0.500000000000000,0.000674807123281
0.707106781186547,0.001350721031493
1.000000000000000,0.002684817640726
1.414213562373095,0.005174212005087
2.000000000000000,0.012283735778242
2.828427124746190,0.219603522775817
4.000000000000000,0.403768229623637
5.000000000000000,0.341207809346217
6.000000000000000,0.350253685560305


==> convDataPCE_plots18/E_u_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000002869430544
0.044194173824159,0.000005738702914
0.062500000000000,0.000011477379312
0.088388347648318,0.000022955052022
0.125000000000000,0.000045911794984
0.176776695296637,0.000091831465362
0.250000000000000,0.000183697497144
0.353553390593274,0.000367543437607
0.500000000000000,0.000735727530851
0.707106781186547,0.001473310469801
1.000000000000000,0.002930274601977
1.414213562373095,0.005668312773789
2.000000000000000,0.012379296567246
2.828427124746190,0.208085946097429
4.000000000000000,0.404743512557068
5.000000000000000,0.347970781029803
6.000000000000000,0.363567519899065


==> convDataPCE_plots18/E_u_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000002974890572
0.044194173824159,0.000005949538781
0.062500000000000,0.000011898947962
0.088388347648318,0.000023797855736
0.125000000000000,0.000047595922001
0.176776695296637,0.000095193276591
0.250000000000000,0.000190393887361
0.353553390593274,0.000380821683265
0.500000000000000,0.000761791841851
0.707106781186547,0.001523452568073
1.000000000000000,0.003027022000779
1.414213562373095,0.005882355381735
2.000000000000000,0.013526472226743
2.828427124746190,0.189472595657925
4.000000000000000,0.351831468610443
5.000000000000000,0.303099604127072
6.000000000000000,0.340480198575159


==> convDataPCE_plots9/Cov_Lambda_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000000
0.044194173824159,0.000000000000002
0.062500000000000,0.000000000000006
0.088388347648318,0.000000000000026
0.125000000000000,0.000000000000103
0.176776695296637,0.000000000000412
0.250000000000000,0.000000000001647
0.353553390593274,0.000000000006592
0.500000000000000,0.000000000026395
0.707106781186547,0.000000000107049
1.000000000000000,0.000000000485362
1.414213562373095,0.000000002842697
2.000000000000000,0.000000021877852
2.828427124746190,0.000000154680541
4.000000000000000,0.000001018253798
5.000000000000000,0.000004167941153
6.000000000000000,0.000012232693237


==> convDataPCE_plots9/Cov_Lambda_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000001
0.044194173824159,0.000000000000002
0.062500000000000,0.000000000000009
0.088388347648318,0.000000000000038
0.125000000000000,0.000000000000152
0.176776695296637,0.000000000000608
0.250000000000000,0.000000000002430
0.353553390593274,0.000000000009718
0.500000000000000,0.000000000038861
0.707106781186547,0.000000000156081
1.000000000000000,0.000000000659226
1.414213562373095,0.000000003212206
2.000000000000000,0.000000017697565
2.828427124746190,0.000000089521035
4.000000000000000,0.000000427602635
5.000000000000000,0.000001359492008
6.000000000000000,0.000003501580310


==> convDataPCE_plots9/Cov_Lambda_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000001
0.044194173824159,0.000000000000002
0.062500000000000,0.000000000000009
0.088388347648318,0.000000000000034
0.125000000000000,0.000000000000138
0.176776695296637,0.000000000000550
0.250000000000000,0.000000000002200
0.353553390593274,0.000000000008794
0.500000000000000,0.000000000035138
0.707106781186547,0.000000000140505
1.000000000000000,0.000000000584684
1.414213562373095,0.000000002748051
2.000000000000000,0.000000014229394
2.828427124746190,0.000000066745187
4.000000000000000,0.000000314860250
5.000000000000000,0.000000990091042
6.000000000000000,0.000002230175337


==> convDataPCE_plots9/Cov_Lambda_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000000
0.044194173824159,0.000000000000002
0.062500000000000,0.000000000000007
0.088388347648318,0.000000000000028
0.125000000000000,0.000000000000111
0.176776695296637,0.000000000000444
0.250000000000000,0.000000000001777
0.353553390593274,0.000000000007104
0.500000000000000,0.000000000028393
0.707106781186547,0.000000000113923
1.000000000000000,0.000000000482602
1.414213562373095,0.000000002327803
2.000000000000000,0.000000011147932
2.828427124746190,0.000000045995494
4.000000000000000,0.000000210386155
5.000000000000000,0.000000729746942
6.000000000000000,0.000001675836348


==> convDataPCE_plots9/Cov_Lambda_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000000
0.044194173824159,0.000000000000002
0.062500000000000,0.000000000000006
0.088388347648318,0.000000000000026
0.125000000000000,0.000000000000102
0.176776695296637,0.000000000000410
0.250000000000000,0.000000000001639
0.353553390593274,0.000000000006556
0.500000000000000,0.000000000026233
0.707106781186547,0.000000000105377
1.000000000000000,0.000000000442477
1.414213562373095,0.000000002035769
2.000000000000000,0.000000008629802
2.828427124746190,0.000000030579321
4.000000000000000,0.000000133068252
5.000000000000000,0.000000481423023
6.000000000000000,0.000001195102650


==> convDataPCE_plots9/Cov_Lambda_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000000
0.044194173824159,0.000000000000002
0.062500000000000,0.000000000000007
0.088388347648318,0.000000000000029
0.125000000000000,0.000000000000116
0.176776695296637,0.000000000000465
0.250000000000000,0.000000000001859
0.353553390593274,0.000000000007440
0.500000000000000,0.000000000029807
0.707106781186547,0.000000000119658
1.000000000000000,0.000000000494516
1.414213562373095,0.000000002115727
2.000000000000000,0.000000008147246
2.828427124746190,0.000000028955457
4.000000000000000,0.000000116125395
5.000000000000000,0.000000349227215
6.000000000000000,0.000000885107809


==> convDataPCE_plots9/Cov_Lambda_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000001
0.044194173824159,0.000000000000002
0.062500000000000,0.000000000000009
0.088388347648318,0.000000000000038
0.125000000000000,0.000000000000150
0.176776695296637,0.000000000000600
0.250000000000000,0.000000000002402
0.353553390593274,0.000000000009608
0.500000000000000,0.000000000038463
0.707106781186547,0.000000000154211
1.000000000000000,0.000000000629139
1.414213562373095,0.000000002631094
2.000000000000000,0.000000010334415
2.828427124746190,0.000000037543626
4.000000000000000,0.000000107701829
5.000000000000000,0.000000231408320
6.000000000000000,0.000000590028364


==> convDataPCE_plots9/Cov_Lambda_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000001
0.044194173824159,0.000000000000003
0.062500000000000,0.000000000000010
0.088388347648318,0.000000000000042
0.125000000000000,0.000000000000168
0.176776695296637,0.000000000000671
0.250000000000000,0.000000000002682
0.353553390593274,0.000000000010713
0.500000000000000,0.000000000042721
0.707106781186547,0.000000000169864
1.000000000000000,0.000000000676386
1.414213562373095,0.000000002647157
2.000000000000000,0.000000008187113
2.828427124746190,0.000000018703555
4.000000000000000,0.000000053444293
5.000000000000000,0.000000139310289
6.000000000000000,0.000000380308575


==> convDataPCE_plots9/Cov_Lambda_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000000000000
0.044194173824159,0.000000000000001
0.062500000000000,0.000000000000005
0.088388347648318,0.000000000000018
0.125000000000000,0.000000000000073
0.176776695296637,0.000000000000290
0.250000000000000,0.000000000001159
0.353553390593274,0.000000000004627
0.500000000000000,0.000000000018425
0.707106781186547,0.000000000072963
1.000000000000000,0.000000000288681
1.414213562373095,0.000000001104975
2.000000000000000,0.000000002424658
2.828427124746190,0.000000010560534
4.000000000000000,0.000000109923430
5.000000000000000,0.000000162082508
6.000000000000000,0.000000617266027


==> convDataPCE_plots9/Cov_u_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000003349965
0.044194173824159,0.000000013400058
0.062500000000000,0.000000053601780
0.088388347648318,0.000000214422924
0.125000000000000,0.000000857799285
0.176776695296637,0.000003432098966
0.250000000000000,0.000013735924813
0.353553390593274,0.000055005662774
0.500000000000000,0.000220533672413
0.707106781186547,0.000884200316306
1.000000000000000,0.003550159646193
1.414213562373095,0.016233063454298
2.000000000000000,0.093755330375474
2.828427124746190,0.519903585154587
4.000000000000000,2.143882859899285
5.000000000000000,4.313159112138528
6.000000000000000,5.652870701270782


==> convDataPCE_plots9/Cov_u_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000004267052
0.044194173824159,0.000000017068176
0.062500000000000,0.000000068272935
0.088388347648318,0.000000273097088
0.125000000000000,0.000001092450214
0.176776695296637,0.000004370366518
0.250000000000000,0.000017486231008
0.353553390593274,0.000069987753716
0.500000000000000,0.000280306890769
0.707106781186547,0.001124818802617
1.000000000000000,0.004697531367844
1.414213562373095,0.023725596627131
2.000000000000000,0.151870968935832
2.828427124746190,0.877485708531345
4.000000000000000,3.742708389738712
5.000000000000000,7.968599099086721
6.000000000000000,11.621874831823453


==> convDataPCE_plots9/Cov_u_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000003196294
0.044194173824159,0.000000012785055
0.062500000000000,0.000000051139909
0.088388347648318,0.000000204557755
0.125000000000000,0.000000818232116
0.176776695296637,0.000003273027013
0.250000000000000,0.000013093398702
0.353553390593274,0.000052387443132
0.500000000000000,0.000209678613864
0.707106781186547,0.000840922302765
1.000000000000000,0.003466037697213
1.414213562373095,0.015303951968690
2.000000000000000,0.072366002078407
2.828427124746190,0.327096950450884
4.000000000000000,1.396050775003073
5.000000000000000,3.618023847537605
6.000000000000000,6.472005016288847


==> convDataPCE_plots9/Cov_u_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000002618149
0.044194173824159,0.000000010472685
0.062500000000000,0.000000041891146
0.088388347648318,0.000000167567696
0.125000000000000,0.000000670301870
0.176776695296637,0.000002681452326
0.250000000000000,0.000010727888004
0.353553390593274,0.000042928065682
0.500000000000000,0.000171851663987
0.707106781186547,0.000689116745772
1.000000000000000,0.002834460630036
1.414213562373095,0.012472792249487
2.000000000000000,0.055332014188685
2.828427124746190,0.219691666734174
4.000000000000000,0.890473643594964
5.000000000000000,2.437806853288999
6.000000000000000,4.791897831328196


==> convDataPCE_plots9/Cov_u_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000003113748
0.044194173824159,0.000000012455016
0.062500000000000,0.000000049820780
0.088388347648318,0.000000199290686
0.125000000000000,0.000000797226530
0.176776695296637,0.000003189503837
0.250000000000000,0.000012763310086
0.353553390593274,0.000051097885624
0.500000000000000,0.000204764289610
0.707106781186547,0.000822606987596
1.000000000000000,0.003372757945058
1.414213562373095,0.014482735424560
2.000000000000000,0.061884883903816
2.828427124746190,0.248796688663232
4.000000000000000,0.986037498669292
5.000000000000000,2.439172652133635
6.000000000000000,4.473669249202126


==> convDataPCE_plots9/Cov_u_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000005529731
0.044194173824159,0.000000022118862
0.062500000000000,0.000000088475915
0.088388347648318,0.000000353911426
0.125000000000000,0.000001415729449
0.176776695296637,0.000005663761064
0.250000000000000,0.000022662649107
0.353553390593274,0.000090715527217
0.500000000000000,0.000363404327175
0.707106781186547,0.001458632406964
1.000000000000000,0.005906499210237
1.414213562373095,0.024415006918152
2.000000000000000,0.101954446101280
2.828427124746190,0.407350161499321
4.000000000000000,1.328534101919276
5.000000000000000,2.545153119762091
6.000000000000000,4.216126724744937


==> convDataPCE_plots9/Cov_u_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000011200895
0.044194173824159,0.000000044802915
0.062500000000000,0.000000179207581
0.088388347648318,0.000000716804017
0.125000000000000,0.000002867027735
0.176776695296637,0.000011466762516
0.250000000000000,0.000045857181779
0.353553390593274,0.000183353681972
0.500000000000000,0.000732809757280
0.707106781186547,0.002927165008877
1.000000000000000,0.011720879585154
1.414213562373095,0.047102014058150
2.000000000000000,0.182474559073618
2.828427124746190,0.639511500874232
4.000000000000000,1.631461048998593
5.000000000000000,2.520907559782675
6.000000000000000,3.691404698642257


==> convDataPCE_plots9/Cov_u_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000038917142
0.044194173824159,0.000000155663590
0.062500000000000,0.000000622589296
0.088388347648318,0.000002489712684
0.125000000000000,0.000009953053033
0.176776695296637,0.000039762677128
0.250000000000000,0.000158632548158
0.353553390593274,0.000631083115820
0.500000000000000,0.002496312872022
0.707106781186547,0.009757489352682
1.000000000000000,0.037530084563347
1.414213562373095,0.137173945948084
2.000000000000000,0.373619745149469
2.828427124746190,0.644709993461537
4.000000000000000,1.574396195839681
5.000000000000000,1.988468685688138
6.000000000000000,2.231906140372892


==> convDataPCE_plots9/Cov_u_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000036123568
0.044194173824159,0.000000144486133
0.062500000000000,0.000000577861059
0.088388347648318,0.000002310583546
0.125000000000000,0.000009234667809
0.176776695296637,0.000036870864986
0.250000000000000,0.000146928158498
0.353553390593274,0.000583228765787
0.500000000000000,0.002296779994973
0.707106781186547,0.008894448843876
1.000000000000000,0.033580587702854
1.414213562373095,0.117764166314416
2.000000000000000,0.286590307667278
2.828427124746190,0.440413716431464
4.000000000000000,0.965716833046316
5.000000000000000,0.892452297921308
6.000000000000000,0.895291580586756


==> convDataPCE_plots9/E_Lambda_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000037704216
0.044194173824159,0.000000075408660
0.062500000000000,0.000000150818225
0.088388347648318,0.000000301640036
0.125000000000000,0.000000603294290
0.176776695296637,0.000001206645098
0.250000000000000,0.000002413516753
0.353553390593274,0.000004827932192
0.500000000000000,0.000009659403519
0.707106781186547,0.000019346080030
1.000000000000000,0.000039441558443
1.414213562373095,0.000087605297727
2.000000000000000,0.000228360471863
2.828427124746190,0.000628306874463
4.000000000000000,0.001666381825412
5.000000000000000,0.003208499593912
6.000000000000000,0.005576796727339


==> convDataPCE_plots9/E_Lambda_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000046369331
0.044194173824159,0.000000092738568
0.062500000000000,0.000000185476885
0.088388347648318,0.000000370953679
0.125000000000000,0.000000741904536
0.176776695296637,0.000001483803779
0.250000000000000,0.000002967589120
0.353553390593274,0.000005935117567
0.500000000000000,0.000011869956222
0.707106781186547,0.000023752315653
1.000000000000000,0.000048101040286
1.414213562373095,0.000102379986176
2.000000000000000,0.000237025624257
2.828427124746190,0.000566383032683
4.000000000000000,0.001312191737883
5.000000000000000,0.002272514996002
6.000000000000000,0.003595780634265


==> convDataPCE_plots9/E_Lambda_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000049303694
0.044194173824159,0.000000098607305
0.062500000000000,0.000000197214256
0.088388347648318,0.000000394427026
0.125000000000000,0.000000788847910
0.176776695296637,0.000001577670690
0.250000000000000,0.000003155232686
0.353553390593274,0.000006310062740
0.500000000000000,0.000012618462895
0.707106781186547,0.000025234689198
1.000000000000000,0.000050710103163
1.414213562373095,0.000105348391319
2.000000000000000,0.000233776754194
2.828427124746190,0.000529110068261
4.000000000000000,0.001181733559629
5.000000000000000,0.002029508232269
6.000000000000000,0.003149254949781


==> convDataPCE_plots9/E_Lambda_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000051267920
0.044194173824159,0.000000102535662
0.062500000000000,0.000000205070738
0.088388347648318,0.000000410139657
0.125000000000000,0.000000820273267
0.176776695296637,0.000001640525819
0.250000000000000,0.000003280978687
0.353553390593274,0.000006561694202
0.500000000000000,0.000013122417703
0.707106781186547,0.000026247250170
1.000000000000000,0.000052812810106
1.414213562373095,0.000109344281922
2.000000000000000,0.000235635247775
2.828427124746190,0.000503060518667
4.000000000000000,0.001069138826955
5.000000000000000,0.001825368219577
6.000000000000000,0.002846592594915


==> convDataPCE_plots9/E_Lambda_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000053182838
0.044194173824159,0.000000106365517
0.062500000000000,0.000000212730691
0.088388347648318,0.000000425460819
0.125000000000000,0.000000850921689
0.176776695296637,0.000001701850101
0.250000000000000,0.000003403748403
0.353553390593274,0.000006807738345
0.500000000000000,0.000013616617729
0.707106781186547,0.000027242187472
1.000000000000000,0.000054746468757
1.414213562373095,0.000112347379975
2.000000000000000,0.000234413603609
2.828427124746190,0.000469691863671
4.000000000000000,0.000938510245516
5.000000000000000,0.001583214361110
6.000000000000000,0.002487907022223


==> convDataPCE_plots9/E_Lambda_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000054827574
0.044194173824159,0.000000109655192
0.062500000000000,0.000000219310848
0.088388347648318,0.000000438624371
0.125000000000000,0.000000877261789
0.176776695296637,0.000001754582417
0.250000000000000,0.000003509419133
0.353553390593274,0.000007019909818
0.500000000000000,0.000014044292046
0.707106781186547,0.000028105629049
1.000000000000000,0.000056408735694
1.414213562373095,0.000114629251430
2.000000000000000,0.000231603093115
2.828427124746190,0.000438097713528
4.000000000000000,0.000826076829060
5.000000000000000,0.001358490156765
6.000000000000000,0.002130388506951


==> convDataPCE_plots9/E_Lambda_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000057455899
0.044194173824159,0.000000114911771
0.062500000000000,0.000000229823780
0.088388347648318,0.000000459649494
0.125000000000000,0.000000919311341
0.176776695296637,0.000001838673654
0.250000000000000,0.000003677571814
0.353553390593274,0.000007356076065
0.500000000000000,0.000014716024486
0.707106781186547,0.000029448779342
1.000000000000000,0.000059044164925
1.414213562373095,0.000119382914531
2.000000000000000,0.000236826977288
2.828427124746190,0.000429473053287
4.000000000000000,0.000744621370415
5.000000000000000,0.001145104111960
6.000000000000000,0.001758506518693


==> convDataPCE_plots9/E_Lambda_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000064142719
0.044194173824159,0.000000128284425
0.062500000000000,0.000000256565157
0.088388347648318,0.000000513120118
0.125000000000000,0.000001026207613
0.176776695296637,0.000002052307683
0.250000000000000,0.000004104254027
0.353553390593274,0.000008207167181
0.500000000000000,0.000016409536425
0.707106781186547,0.000032801663052
1.000000000000000,0.000065558044788
1.414213562373095,0.000131065819035
2.000000000000000,0.000254935809964
2.828427124746190,0.000446660978980
4.000000000000000,0.000699860267311
5.000000000000000,0.000975374412833
6.000000000000000,0.001422933618630


==> convDataPCE_plots9/E_Lambda_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000000047705278
0.044194173824159,0.000000095410986
0.062500000000000,0.000000190821065
0.088388347648318,0.000000381632624
0.125000000000000,0.000000763200381
0.176776695296637,0.000001526082004
0.250000000000000,0.000003050681505
0.353553390593274,0.000006095113026
0.500000000000000,0.000012164014185
0.707106781186547,0.000024223706523
1.000000000000000,0.000048039838856
1.414213562373095,0.000094762123044
2.000000000000000,0.000172856089439
2.828427124746190,0.000225098066397
4.000000000000000,0.000124298384891
5.000000000000000,0.000122991735651
6.000000000000000,0.000054101102120


==> convDataPCE_plots9/E_u_group1.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003483231483
0.044194173824159,0.000006966516866
0.062500000000000,0.000013933257902
0.088388347648318,0.000027867445174
0.125000000000000,0.000055738713184
0.176776695296637,0.000111493075963
0.250000000000000,0.000223049621717
0.353553390593274,0.000446356511707
0.500000000000000,0.000893752615362
0.707106781186547,0.001790653560615
1.000000000000000,0.003557245228262
1.414213562373095,0.006802659444506
2.000000000000000,0.012440130949825
2.828427124746190,0.024941480130132
4.000000000000000,0.056032644180804
5.000000000000000,0.096079211134145
6.000000000000000,0.153422937042637


==> convDataPCE_plots9/E_u_group2.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003644460850
0.044194173824159,0.000007288974081
0.062500000000000,0.000014578180487
0.088388347648318,0.000029157365963
0.125000000000000,0.000058318981035
0.176776695296637,0.000116655653229
0.250000000000000,0.000233383968680
0.353553390593274,0.000467064687236
0.500000000000000,0.000935339901014
0.707106781186547,0.001873851176806
1.000000000000000,0.003705692729126
1.414213562373095,0.007019936885745
2.000000000000000,0.012722871267441
2.828427124746190,0.024752332894150
4.000000000000000,0.055221611299451
5.000000000000000,0.099844816376249
6.000000000000000,0.169675398494769


==> convDataPCE_plots9/E_u_group3.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000003971310663
0.044194173824159,0.000007942640202
0.062500000000000,0.000015885389419
0.088388347648318,0.000031771306533
0.125000000000000,0.000063544981181
0.176776695296637,0.000127100171147
0.250000000000000,0.000254243553987
0.353553390593274,0.000508666716948
0.500000000000000,0.001018072827871
0.707106781186547,0.002038672221508
1.000000000000000,0.004068358748809
1.414213562373095,0.007887580122889
2.000000000000000,0.014399663086446
2.828427124746190,0.026125134725951
4.000000000000000,0.050991382970153
5.000000000000000,0.089942478608503
6.000000000000000,0.161157173886640


==> convDataPCE_plots9/E_u_group4.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000004385098695
0.044194173824159,0.000008770202510
0.062500000000000,0.000017540463255
0.088388347648318,0.000035081265122
0.125000000000000,0.000070164209133
0.176776695296637,0.000140336023955
0.250000000000000,0.000280705082353
0.353553390593274,0.000561550277918
0.500000000000000,0.001123687672072
0.707106781186547,0.002249155817119
1.000000000000000,0.004481215870648
1.414213562373095,0.008720932238944
2.000000000000000,0.016308730538760
2.828427124746190,0.030341468410345
4.000000000000000,0.057046821289147
5.000000000000000,0.088077080145315
6.000000000000000,0.140285177536994


==> convDataPCE_plots9/E_u_group5.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000005002659171
0.044194173824159,0.000010005311778
0.062500000000000,0.000020010660296
0.088388347648318,0.000040021655568
0.125000000000000,0.000080045159444
0.176776695296637,0.000160099193591
0.250000000000000,0.000320238076235
0.353553390593274,0.000640647107822
0.500000000000000,0.001282018705385
0.707106781186547,0.002566527170167
1.000000000000000,0.005124560184963
1.414213562373095,0.010068232102363
2.000000000000000,0.019348914596540
2.828427124746190,0.037906572312423
4.000000000000000,0.074228315106017
5.000000000000000,0.107026940685048
6.000000000000000,0.145549364693050


==> convDataPCE_plots9/E_u_group6.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000006256430115
0.044194173824159,0.000012512840146
0.062500000000000,0.000025025687028
0.088388347648318,0.000050051644453
0.125000000000000,0.000100105066292
0.176776695296637,0.000200219282909
0.250000000000000,0.000400480818985
0.353553390593274,0.000801146097101
0.500000000000000,0.001603078195553
0.707106781186547,0.003209026136135
1.000000000000000,0.006412740767403
1.414213562373095,0.012699186118628
2.000000000000000,0.025319562226320
2.828427124746190,0.053366276579115
4.000000000000000,0.107015419915139
5.000000000000000,0.146352934034971
6.000000000000000,0.178574059067051


==> convDataPCE_plots9/E_u_group7.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000008992599183
0.044194173824159,0.000017985021012
0.062500000000000,0.000035969489104
0.088388347648318,0.000071937202393
0.125000000000000,0.000143868569176
0.176776695296637,0.000287717213922
0.250000000000000,0.000575364687599
0.353553390593274,0.001150475719864
0.500000000000000,0.002299998739615
0.707106781186547,0.004596331514872
1.000000000000000,0.009167466633436
1.414213562373095,0.018127386269225
2.000000000000000,0.037185253790728
2.828427124746190,0.083659795656796
4.000000000000000,0.164361601208521
5.000000000000000,0.212520573942064
6.000000000000000,0.236212782131233


==> convDataPCE_plots9/E_u_group8.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000005519308873
0.044194173824159,0.000011038408807
0.062500000000000,0.000022076446847
0.088388347648318,0.000044152759388
0.125000000000000,0.000088308855384
0.176776695296637,0.000176641347603
0.250000000000000,0.000353409009632
0.353553390593274,0.000707402947904
0.500000000000000,0.001417343216622
0.707106781186547,0.002845339077483
1.000000000000000,0.005722054490067
1.414213562373095,0.011503357877695
2.000000000000000,0.023742926857207
2.828427124746190,0.050617219778783
4.000000000000000,0.094982780871270
5.000000000000000,0.122897825974144
6.000000000000000,0.144405200444357


==> convDataPCE_plots9/E_u_group9.csv <==
t,f
0.000000000000000,0.000000000000000
0.031250000000000,0.000008123324483
0.044194173824159,0.000016246977134
0.062500000000000,0.000032494463619
0.088388347648318,0.000064988671529
0.125000000000000,0.000129969792234
0.176776695296637,0.000259890754322
0.250000000000000,0.000519536256720
0.353553390593274,0.001037955736605
0.500000000000000,0.002071070093192
0.707106781186547,0.004122329092052
1.000000000000000,0.008153504253379
1.414213562373095,0.015871908891368
2.000000000000000,0.032472521098948
2.828427124746190,0.077664555332042
4.000000000000000,0.162273332470554
5.000000000000000,0.203858161168104
6.000000000000000,0.211764340188104


==> data/Def_mode_1_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,-0.000000913538962
0.000703157171399,-0.000001602165580
0.003174007401074,-0.000005207794661
0.012242127943644,-0.000002647363337
0.015224224587982,-0.000001805352732
0.018919786996000,-0.000000296509819
0.022248817380278,0.000001062683546
0.026156806451265,0.000002962993776
0.038923180931177,0.000009170808483
0.057867955848921,0.000021153191836
0.062876961605776,0.000024321338592
0.068317884279778,0.000027893171368
0.073758806953779,0.000031465004145
0.079195816047603,0.000034804978151
0.099759360692616,0.000047437236696
0.120266923123174,0.000056752847355
0.126544612217860,0.000059604503061
0.132817055393365,0.000062145366012
0.139089498568870,0.000064686228962
0.145356695825195,0.000066916299155
0.165829984173851,0.000074201353101
0.186247290308053,0.000078169759161
0.191645633883511,0.000079219007246
0.197040063878791,0.000080036396560
0.202434493874071,0.000080853785874
0.207829054564509,0.000081700852187
0.228232053287477,0.000084904577923
0.248636921552916,0.000088532821384
0.254883174340013,0.000089643484071
0.261129602316119,0.000090793926995
0.267376030292225,0.000091944369918
0.273622633457341,0.000093134593077
0.294028646315797,0.000097022739713
0.314436528716724,0.000101335404074
0.319832380653489,0.000102475674186
0.325228363285410,0.000103645621298
0.330624345917332,0.000104815568409
0.336020320480128,0.000105917021918
0.356428666670214,0.000110082876346
0.376836897434644,0.000113268956920
0.383084179535844,0.000114244266557
0.389331450820865,0.000115127764633
0.395578722105887,0.000116011262710
0.401825982574729,0.000116802949227
0.422234142671922,0.000119389181265
0.442642187343459,0.000120995639448
0.448038082184635,0.000121420387608
0.453433968956684,0.000121776642166
0.458829855728733,0.000122132896723
0.464225736764453,0.000122464479288
0.484633729221782,0.000123718571888
0.505041639623182,0.000124619741398
0.511288823656194,0.000124895603633
0.517536000000000,0.000125138394543
0.523783176343806,0.000125381185453
0.530030344998406,0.000125590905038
0.550438205162571,0.000126276003873
0.570845983270805,0.000126608179617
0.576241807632542,0.000126696007012
0.581637626257948,0.000126759162413
0.587033444883354,0.000126822317814
0.592429318185569,0.000126827732215
0.612837281393679,0.000126848210252
0.633246026731877,0.000126042726145
0.639493466352244,0.000125796154725
0.645740979263589,0.000125472184962
0.651988492174933,0.000125148215198
0.658236078377255,0.000124746847092
0.678645302560224,0.000123435682843
0.699055308873281,0.000121298556451
0.704451722373228,0.000120733499412
0.709848190549982,0.000120110701374
0.715244658726736,0.000119487903335
0.720640365212023,0.000118763051362
0.741047697494697,0.000116021557713
0.761444134082598,0.000111820222953
0.767687805799891,0.000110534127957
0.773930456515519,0.000109111235793
0.780173107231147,0.000107688343628
0.786414736945109,0.000106128654294
0.806804502844137,0.000101033558644
0.827183373048392,0.000094478621884
0.832571554149225,0.000092745494090
0.837970614128181,0.000091039857856
0.843369674107138,0.000089334221621
0.848779612964218,0.000087656076947
0.869240774108996,0.000081309094195
0.889857553296723,0.000075355367318
0.896168675367549,0.000073532837390
0.902494379921119,0.000071747158246
0.908820084474689,0.000069961479103
0.915160371511004,0.000068212650744
0.935872424985420,0.000062499687549
0.956740096502784,0.000057179980228
0.962257516858343,0.000055773447572
0.967396403457592,0.000054240637522
0.972535290056840,0.000052707827472
0.977295642899778,0.000051048740030
0.995299976996434,0.000044773834451
1.007889535628455,0.000036692580777
1.011743398572857,0.000034218781259
1.015089859751483,0.000031575714480
1.018898025415812,0.000028567989118
1.022049120446570,0.000025341067542
1.031483603732267,0.000015679557058
1.035027951392807,0.000004053120173
1.035636911971541,0.000002055561691
1.036072000000000,0.000000000000000


==> data/Def_mode_1_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,0.000000400937295
0.000703157171399,0.000000841238566
0.003174007401074,0.000003146643301
0.012242127943644,0.000006531226918
0.015224224587982,0.000007644264112
0.018919786996000,0.000008874009755
0.022248817380278,0.000009981787181
0.026156806451265,0.000011184270440
0.038923180931177,0.000015112467608
0.057867955848921,0.000020051325088
0.062876961605776,0.000021357160901
0.068317884279778,0.000022733649512
0.073758806953779,0.000024110138124
0.079195816047603,0.000025370046300
0.099759360692616,0.000030135198902
0.120266923123174,0.000033232714539
0.126544612217860,0.000034180913049
0.132817055393365,0.000034972842487
0.139089498568870,0.000035764771924
0.145356695825195,0.000036400432289
0.165829984173851,0.000038476967846
0.186247290308053,0.000038885866439
0.191645633883511,0.000038993979384
0.197040063878791,0.000038985511892
0.202434493874071,0.000038977044401
0.207829054564509,0.000038956491405
0.228232053287477,0.000038878757037
0.248636921552916,0.000038628144299
0.254883174340013,0.000038551427777
0.261129602316119,0.000038458511361
0.267376030292225,0.000038365594946
0.273622633457341,0.000038256478635
0.294028646315797,0.000037900024292
0.314436528716724,0.000037370691577
0.319832380653489,0.000037230735804
0.325228363285410,0.000037078694526
0.330624345917332,0.000036926653248
0.336020320480128,0.000036777904681
0.356428666670214,0.000036215316364
0.376836897434644,0.000035699828981
0.383084179535844,0.000035542030143
0.389331450820865,0.000035388644987
0.395578722105887,0.000035235259831
0.401825982574729,0.000035086288358
0.422234142671922,0.000034599637656
0.442642187343459,0.000034160087889
0.448038082184635,0.000034043870762
0.453433968956684,0.000033930946347
0.458829855728733,0.000033818021932
0.464225736764453,0.000033703217252
0.484633729221782,0.000033269009562
0.505041639623182,0.000032807905434
0.511288823656194,0.000032666754170
0.517536000000000,0.000032523082525
0.523783176343806,0.000032379410879
0.530030344998406,0.000032233218852
0.550438205162571,0.000031755647875
0.570845983270805,0.000031251180460
0.576241807632542,0.000031117799082
0.581637626257948,0.000030982537439
0.587033444883354,0.000030847275797
0.592429318185569,0.000030677165827
0.612837281393679,0.000030033785633
0.633246026731877,0.000028891913917
0.639493466352244,0.000028542368932
0.645740979263589,0.000028146111856
0.651988492174933,0.000027749854780
0.658236078377255,0.000027306885615
0.678645302560224,0.000025859821626
0.699055308873281,0.000023914266115
0.704451722373228,0.000023399860492
0.709848190549982,0.000022850606541
0.715244658726736,0.000022301352590
0.720640365212023,0.000021795130270
0.741047697494697,0.000019880525181
0.761444134082598,0.000018581470532
0.767687805799891,0.000018183809366
0.773930456515519,0.000017843829516
0.780173107231147,0.000017503849666
0.786414736945109,0.000017221551133
0.806804502844137,0.000016299355927
0.827183373048392,0.000015992711161
0.832571554149225,0.000015911634167
0.837970614128181,0.000015833910446
0.843369674107138,0.000015756186724
0.848779612964218,0.000015681816275
0.869240774108996,0.000015400536620
0.889857553296723,0.000015167224202
0.896168675367549,0.000015095803582
0.902494379921119,0.000015028877822
0.908820084474689,0.000014961952062
0.915160371511004,0.000014899521163
0.935872424985420,0.000014695575803
0.956740096502784,0.000014539597680
0.962257516858343,0.000014498357004
0.967396403457592,0.000014375874278
0.972535290056840,0.000014253391551
0.977295642899778,0.000014049666774
0.995299976996434,0.000013279150580
1.007889535628455,0.000011346499027
1.011743398572857,0.000010754883830
1.015089859751483,0.000010054368544
1.018898025415812,0.000009257204579
1.022049120446570,0.000008319018143
1.031483603732267,0.000005510056762
1.035027951392807,0.000001436936797
1.035636911971541,0.000000737126923
1.036072000000000,0.000000000000000


==> data/Def_mode_2_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,0.000000538699987
0.000703157171399,0.000000991490873
0.003174007401074,0.000003362290871
0.012242127943644,0.000003377859053
0.015224224587982,0.000003382978728
0.018919786996000,0.000003133390441
0.022248817380278,0.000002908556736
0.026156806451265,0.000002477034226
0.038923180931177,0.000001067363455
0.057867955848921,-0.000002548002185
0.062876961605776,-0.000003503906248
0.068317884279778,-0.000004614005063
0.073758806953779,-0.000005724103879
0.079195816047603,-0.000006740179365
0.099759360692616,-0.000010583121920
0.120266923123174,-0.000013081097988
0.126544612217860,-0.000013845767957
0.132817055393365,-0.000014484405300
0.139089498568870,-0.000015123042643
0.145356695825195,-0.000015635647360
0.165829984173851,-0.000017310192416
0.186247290308053,-0.000017639770985
0.191645633883511,-0.000017726911685
0.197040063878791,-0.000017720029055
0.202434493874071,-0.000017713146426
0.207829054564509,-0.000017737800224
0.228232053287477,-0.000017831044408
0.248636921552916,-0.000018375404695
0.254883174340013,-0.000018542041986
0.261129602316119,-0.000018750951963
0.267376030292225,-0.000018959861940
0.273622633457341,-0.000019211044604
0.294028646315797,-0.000020031592434
0.314436528716724,-0.000021303256366
0.319832380653489,-0.000021639484797
0.325228363285410,-0.000022007249656
0.330624345917332,-0.000022375014515
0.336020320480128,-0.000022726756890
0.356428666670214,-0.000024057096769
0.376836897434644,-0.000025158241356
0.383084179535844,-0.000025495319123
0.389331450820865,-0.000025810919713
0.395578722105887,-0.000026126520302
0.401825982574729,-0.000026420643714
0.422234142671922,-0.000027381467695
0.442642187343459,-0.000028113096382
0.448038082184635,-0.000028306539288
0.453433968956684,-0.000028483959710
0.458829855728733,-0.000028661380131
0.464225736764453,-0.000028847941373
0.484633729221782,-0.000029553542627
0.505041639623182,-0.000030389899702
0.511288823656194,-0.000030645921826
0.517536000000000,-0.000030914196672
0.523783176343806,-0.000031182471517
0.530030344998406,-0.000031462999083
0.550438205162571,-0.000032379409007
0.570845983270805,-0.000033426574753
0.576241807632542,-0.000033703445778
0.581637626257948,-0.000033989457624
0.587033444883354,-0.000034275469469
0.592429318185569,-0.000034525547747
0.612837281393679,-0.000035471379497
0.633246026731877,-0.000035903195786
0.639493466352244,-0.000036035381579
0.645740979263589,-0.000036119400582
0.651988492174933,-0.000036203419586
0.658236078377255,-0.000036239271799
0.678645302560224,-0.000036356391569
0.699055308873281,-0.000035959495878
0.704451722373228,-0.000035854556505
0.709848190549982,-0.000035713683564
0.715244658726736,-0.000035572810622
0.720640365212023,-0.000035402188835
0.741047697494697,-0.000034756872875
0.761444134082598,-0.000033686011450
0.767687805799891,-0.000033358203837
0.773930456515519,-0.000032990519683
0.780173107231147,-0.000032622835528
0.786414736945109,-0.000032215274831
0.806804502844137,-0.000030883881017
0.827183373048392,-0.000029126941739
0.832571554149225,-0.000028662406320
0.837970614128181,-0.000028194386450
0.843369674107138,-0.000027726366580
0.848779612964218,-0.000027254862260
0.869240774108996,-0.000025471565603
0.889857553296723,-0.000023638425261
0.896168675367549,-0.000023077272020
0.902494379921119,-0.000022511448082
0.908820084474689,-0.000021945624144
0.915160371511004,-0.000021375129509
0.935872424985420,-0.000019511473288
0.956740096502784,-0.000017597973382
0.962257516858343,-0.000017092043273
0.967396403457592,-0.000016558592637
0.972535290056840,-0.000016025142001
0.977295642899778,-0.000015464170839
0.995299976996434,-0.000013342497812
1.007889535628455,-0.000010827154553
1.011743398572857,-0.000010057168213
1.015089859751483,-0.000009250292259
1.018898025415812,-0.000008332093261
1.022049120446570,-0.000007366123280
1.031483603732267,-0.000004473977040
1.035027951392807,-0.000001153600475
1.035636911971541,-0.000000583120763
1.036072000000000,0.000000000000000


==> data/Def_mode_2_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,0.000001172439746
0.000703157171399,0.000002327927511
0.003174007401074,0.000008378028068
0.012242127943644,0.000013963383386
0.015224224587982,0.000015800155325
0.018919786996000,0.000017586667111
0.022248817380278,0.000019195989688
0.026156806451265,0.000020764527473
0.038923180931177,0.000025888528689
0.057867955848921,0.000030577291989
0.062876961605776,0.000031817002805
0.068317884279778,0.000033026287198
0.073758806953779,0.000034235571592
0.079195816047603,0.000035482012720
0.099759360692616,0.000040196231024
0.120266923123174,0.000045441961702
0.126544612217860,0.000047047762800
0.132817055393365,0.000048703370270
0.139089498568870,0.000050358977740
0.145356695825195,0.000052064391580
0.165829984173851,0.000057635530942
0.186247290308053,0.000063738182677
0.191645633883511,0.000065351726138
0.197040063878791,0.000067002426333
0.202434493874071,0.000068653126528
0.207829054564509,0.000070256072257
0.228232053287477,0.000076318641861
0.248636921552916,0.000081698102743
0.254883174340013,0.000083344840771
0.261129602316119,0.000084927566806
0.267376030292225,0.000086510292841
0.273622633457341,0.000088029006882
0.294028646315797,0.000092990247005
0.314436528716724,0.000097268378406
0.319832380653489,0.000098399517990
0.325228363285410,0.000099482903108
0.330624345917332,0.000100566288226
0.336020320480128,0.000101588221564
0.356428666670214,0.000105453319351
0.376836897434644,0.000108439373759
0.383084179535844,0.000109353452225
0.389331450820865,0.000110185158269
0.395578722105887,0.000111016864314
0.401825982574729,0.000111766197938
0.422234142671922,0.000114214074194
0.442642187343459,0.000115782907072
0.448038082184635,0.000116197707087
0.453433968956684,0.000116551055321
0.458829855728733,0.000116904403556
0.464225736764453,0.000117233347629
0.484633729221782,0.000118477461077
0.505041639623182,0.000119372482659
0.511288823656194,0.000119646462916
0.517536000000000,0.000119887730861
0.523783176343806,0.000120128998805
0.530030344998406,0.000120337554437
0.550438205162571,0.000121018850941
0.570845983270805,0.000121351055580
0.576241807632542,0.000121438890613
0.581637626257948,0.000121502321486
0.587033444883354,0.000121565752358
0.592429318185569,0.000121571114575
0.612837281393679,0.000121591395242
0.633246026731877,0.000120781026782
0.639493466352244,0.000120532960183
0.645740979263589,0.000120207056039
0.651988492174933,0.000119881151895
0.658236078377255,0.000119477410205
0.678645302560224,0.000118158492083
0.699055308873281,0.000116008924832
0.704451722373228,0.000115440578426
0.709848190549982,0.000114814163364
0.715244658726736,0.000114187748302
0.720640365212023,0.000113457677718
0.741047697494697,0.000110696446532
0.761444134082598,0.000106452464147
0.767687805799891,0.000105153314039
0.773930456515519,0.000103715219928
0.780173107231147,0.000102277125817
0.786414736945109,0.000100700087704
0.806804502844137,0.000095548318147
0.827183373048392,0.000088913797389
0.832571554149225,0.000087159627555
0.837970614128181,0.000085422624343
0.843369674107138,0.000083685621131
0.848779612964218,0.000081965784541
0.869240774108996,0.000075461117013
0.889857553296723,0.000069202011211
0.896168675367549,0.000067285999966
0.902494379921119,0.000065392999546
0.908820084474689,0.000063499999126
0.915160371511004,0.000061630009532
0.935872424985420,0.000055521244384
0.956740096502784,0.000049658040963
0.962257516858343,0.000048107807729
0.967396403457592,0.000046498954053
0.972535290056840,0.000044890100377
0.977295642899778,0.000043222626258
0.995299976996434,0.000036916001075
1.007889535628455,0.000029770833684
1.011743398572857,0.000027583584977
1.015089859751483,0.000025317759088
1.018898025415812,0.000022739321780
1.022049120446570,0.000020059129291
1.031483603732267,0.000012034543871
1.035027951392807,0.000003097801085
1.035636911971541,0.000001562363656
1.036072000000000,0.000000000000000


==> data/Def_mode_3_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,0.000001633076464
0.000703157171399,0.000003150677601
0.003174007401074,0.000011096793310
0.012242127943644,0.000015877107461
0.015224224587982,0.000017449137599
0.018919786996000,0.000018678800225
0.022248817380278,0.000019786502867
0.026156806451265,0.000020616383284
0.038923180931177,0.000023327384772
0.057867955848921,0.000023073585849
0.062876961605776,0.000023006481316
0.068317884279778,0.000022732114812
0.073758806953779,0.000022457748308
0.079195816047603,0.000022253223906
0.099759360692616,0.000021479683416
0.120266923123174,0.000021705206527
0.126544612217860,0.000021774242716
0.132817055393365,0.000021936898048
0.139089498568870,0.000022099553380
0.145356695825195,0.000022355827855
0.165829984173851,0.000023193009293
0.186247290308053,0.000025029254332
0.191645633883511,0.000025514758224
0.197040063878791,0.000026070104218
0.202434493874071,0.000026625450213
0.207829054564509,0.000027113494810
0.228232053287477,0.000028959349154
0.248636921552916,0.000029842483665
0.254883174340013,0.000030112825101
0.261129602316119,0.000030292953057
0.267376030292225,0.000030473081012
0.273622633457341,0.000030562995487
0.294028646315797,0.000030856722474
0.314436528716724,0.000030187729626
0.319832380653489,0.000030010847661
0.325228363285410,0.000029766664298
0.330624345917332,0.000029522480936
0.336020320480128,0.000029255328136
0.356428666670214,0.000028244918106
0.376836897434644,0.000026905939381
0.383084179535844,0.000026496056824
0.389331450820865,0.000026055385115
0.395578722105887,0.000025614713407
0.401825982574729,0.000025143252549
0.422234142671922,0.000023603113679
0.442642187343459,0.000021734406113
0.448038082184635,0.000021240319115
0.453433968956684,0.000020723262681
0.458829855728733,0.000020206206247
0.464225736764453,0.000019652446949
0.484633729221782,0.000017558050221
0.505041639623182,0.000014938633557
0.511288823656194,0.000014136788702
0.517536000000000,0.000013285745861
0.523783176343806,0.000012434703021
0.530030344998406,0.000011534462195
0.550438205162571,0.000008593611724
0.570845983270805,0.000005127741316
0.576241807632542,0.000004211363850
0.581637626257948,0.000003258283521
0.587033444883354,0.000002305203191
0.592429318185569,0.000001380260721
0.612837281393679,-0.000002118003753
0.633246026731877,-0.000005213767273
0.639493466352244,-0.000006161429432
0.645740979263589,-0.000007071374479
0.651988492174933,-0.000007981319526
0.658236078377255,-0.000008853547461
0.678645302560224,-0.000011702887170
0.699055308873281,-0.000014149725926
0.704451722373228,-0.000014796671032
0.709848190549982,-0.000015415478277
0.715244658726736,-0.000016034285522
0.720640365212023,-0.000016599727096
0.741047697494697,-0.000018738307857
0.761444134082598,-0.000020113513829
0.767687805799891,-0.000020534486119
0.773930456515519,-0.000020883924932
0.780173107231147,-0.000021233363746
0.786414736945109,-0.000021511269082
0.806804502844137,-0.000022419112868
0.827183373048392,-0.000022563581863
0.832571554149225,-0.000022601779521
0.837970614128181,-0.000022620525955
0.843369674107138,-0.000022639272389
0.848779612964218,-0.000022638567600
0.869240774108996,-0.000022635901985
0.889857553296723,-0.000022354994320
0.896168675367549,-0.000022269004043
0.902494379921119,-0.000022156940568
0.908820084474689,-0.000022044877093
0.915160371511004,-0.000021906740422
0.935872424985420,-0.000021455484175
0.956740096502784,-0.000020725985878
0.962257516858343,-0.000020533106248
0.967396403457592,-0.000020245239206
0.972535290056840,-0.000019957372163
0.977295642899778,-0.000019574517708
0.995299976996434,-0.000018126507499
1.007889535628455,-0.000015319739972
1.011743398572857,-0.000014460544056
1.015089859751483,-0.000013474023218
1.018898025415812,-0.000012351394094
1.022049120446570,-0.000011063882873
1.031483603732267,-0.000007209031472
1.035027951392807,-0.000001876138195
1.035636911971541,-0.000000959884462
1.036072000000000,0.000000000000000


==> data/Def_mode_3_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,-0.000001528527671
0.000703157171399,-0.000003064616382
0.003174007401074,-0.000011107532500
0.012242127943644,-0.000019357737523
0.015224224587982,-0.000022070858571
0.018919786996000,-0.000024806397003
0.022248817380278,-0.000027270620185
0.026156806451265,-0.000029753034483
0.038923180931177,-0.000037862430382
0.057867955848921,-0.000046165954125
0.062876961605776,-0.000048361408988
0.068317884279778,-0.000050570434856
0.073758806953779,-0.000052779460724
0.079195816047603,-0.000054796715129
0.099759360692616,-0.000062426259298
0.120266923123174,-0.000067312588649
0.126544612217860,-0.000068808371318
0.132817055393365,-0.000070047095860
0.139089498568870,-0.000071285820402
0.145356695825195,-0.000072267486817
0.165829984173851,-0.000075474333313
0.186247290308053,-0.000075937964992
0.191645633883511,-0.000076060549385
0.197040063878791,-0.000075991362317
0.202434493874071,-0.000075922175248
0.207829054564509,-0.000075732258883
0.228232053287477,-0.000075013968077
0.248636921552916,-0.000072568692506
0.254883174340013,-0.000071820154993
0.261129602316119,-0.000070909787109
0.267376030292225,-0.000069999419225
0.273622633457341,-0.000068927220971
0.294028646315797,-0.000065424630718
0.314436528716724,-0.000060195055700
0.319832380653489,-0.000058812354059
0.325228363285410,-0.000057308923122
0.330624345917332,-0.000055805492184
0.336020320480128,-0.000054291479804
0.356428666670214,-0.000048565268824
0.376836897434644,-0.000042687694493
0.383084179535844,-0.000040888476063
0.389331450820865,-0.000039075073844
0.395578722105887,-0.000037261671626
0.401825982574729,-0.000035434085618
0.422234142671922,-0.000029463841858
0.442642187343459,-0.000023342234747
0.448038082184635,-0.000021723679478
0.453433968956684,-0.000020094542766
0.458829855728733,-0.000018465406055
0.464225736764453,-0.000016846746884
0.484633729221782,-0.000010724746800
0.505041639623182,-0.000004752623787
0.511288823656194,-0.000002924462511
0.517536000000000,-0.000001110345749
0.523783176343806,0.000000703771014
0.530030344998406,0.000002503843262
0.550438205162571,0.000008384206792
0.570845983270805,0.000014114693252
0.576241807632542,0.000015629836070
0.581637626257948,0.000017134501348
0.587033444883354,0.000018639166626
0.592429318185569,0.000020124832547
0.612837281393679,0.000025743833171
0.633246026731877,0.000031091055520
0.639493466352244,0.000032727924824
0.645740979263589,0.000034339326630
0.651988492174933,0.000035950728437
0.658236078377255,0.000037536662747
0.678645302560224,0.000042717493843
0.699055308873281,0.000047626546663
0.704451722373228,0.000048924502113
0.709848190549982,0.000050203458205
0.715244658726736,0.000051482414298
0.720640365212023,0.000052636441388
0.741047697494697,0.000057001136607
0.761444134082598,0.000059578771929
0.767687805799891,0.000060367826855
0.773930456515519,0.000060989421957
0.780173107231147,0.000061611017059
0.786414736945109,0.000062065152337
0.806804502844137,0.000063548693083
0.827183373048392,0.000063245173933
0.832571554149225,0.000063164923353
0.837970614128181,0.000062965944747
0.843369674107138,0.000062766966140
0.848779612964218,0.000062449259507
0.869240774108996,0.000061247647659
0.889857553296723,0.000058347678409
0.896168675367549,0.000057459951972
0.902494379921119,0.000056413077745
0.908820084474689,0.000055366203518
0.915160371511004,0.000054160181503
0.935872424985420,0.000050220424147
0.956740096502784,0.000044582309389
0.962257516858343,0.000043091589684
0.967396403457592,0.000041563605139
0.972535290056840,0.000040035620595
0.977295642899778,0.000038470371210
0.995299976996434,0.000032550374564
1.007889535628455,0.000026097319146
1.011743398572857,0.000024121936857
1.015089859751483,0.000022096603288
1.018898025415812,0.000019791838540
1.022049120446570,0.000017422388327
1.031483603732267,0.000010328175614
1.035027951392807,0.000002654107192
1.035636911971541,0.000001335612057
1.036072000000000,0.000000000000000


==> data/Def_mode_4_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,0.000002049103242
0.000703157171399,0.000003996074453
0.003174007401074,0.000014190359473
0.012242127943644,0.000021584654695
0.015224224587982,0.000024016305538
0.018919786996000,0.000026145149802
0.022248817380278,0.000028062851753
0.026156806451265,0.000029734834134
0.038923180931177,0.000035196761693
0.057867955848921,0.000038036474704
0.062876961605776,0.000038787295914
0.068317884279778,0.000039354804495
0.073758806953779,0.000039922313076
0.079195816047603,0.000040514360835
0.099759360692616,0.000042753569985
0.120266923123174,0.000045343802348
0.126544612217860,0.000046136713427
0.132817055393365,0.000046962517799
0.139089498568870,0.000047788322171
0.145356695825195,0.000048647019837
0.165829984173851,0.000051452159709
0.186247290308053,0.000054608322794
0.191645633883511,0.000055442813525
0.197040063878791,0.000056301843432
0.202434493874071,0.000057160873340
0.207829054564509,0.000057856209572
0.228232053287477,0.000060486070477
0.248636921552916,0.000060774358182
0.254883174340013,0.000060862607606
0.261129602316119,0.000060731435490
0.267376030292225,0.000060600263373
0.273622633457341,0.000060249669716
0.294028646315797,0.000059104372265
0.314436528716724,0.000055617501616
0.319832380653489,0.000054695571678
0.325228363285410,0.000053609948064
0.330624345917332,0.000052524324451
0.336020320480128,0.000051397362726
0.356428666670214,0.000047135032583
0.376836897434644,0.000042281377123
0.383084179535844,0.000040795596448
0.389331450820865,0.000039254404517
0.395578722105887,0.000037713212585
0.401825982574729,0.000036116609398
0.422234142671922,0.000030900925880
0.442642187343459,0.000025093917046
0.448038082184635,0.000023558541682
0.453433968956684,0.000021981828206
0.458829855728733,0.000020405114730
0.464225736764453,0.000018820528893
0.484633729221782,0.000012827399020
0.505041639623182,0.000006721658127
0.511288823656194,0.000004852594305
0.517536000000000,0.000002972978054
0.523783176343806,0.000001093361803
0.530030344998406,-0.000000796806876
0.550438205162571,-0.000006971491796
0.570845983270805,-0.000013258787737
0.576241807632542,-0.000014921151197
0.581637626257948,-0.000016591387018
0.587033444883354,-0.000018261622839
0.592429318185569,-0.000019865085526
0.612837281393679,-0.000025929610339
0.633246026731877,-0.000031038971921
0.639493466352244,-0.000032603028282
0.645740979263589,-0.000034077579269
0.651988492174933,-0.000035552130255
0.658236078377255,-0.000036937175866
0.678645302560224,-0.000041461756314
0.699055308873281,-0.000045031173529
0.704451722373228,-0.000045974928811
0.709848190549982,-0.000046851910959
0.715244658726736,-0.000047728893106
0.720640365212023,-0.000048497207976
0.741047697494697,-0.000051403084506
0.761444134082598,-0.000052754518661
0.767687805799891,-0.000053168214023
0.773930456515519,-0.000053436247425
0.780173107231147,-0.000053704280827
0.786414736945109,-0.000053826652269
0.806804502844137,-0.000054226407648
0.827183373048392,-0.000053071720653
0.832571554149225,-0.000052766420968
0.837970614128181,-0.000052410714528
0.843369674107138,-0.000052055008088
0.848779612964218,-0.000051648894894
0.869240774108996,-0.000050112916809
0.889857553296723,-0.000047855890057
0.896168675367549,-0.000047164978483
0.902494379921119,-0.000046406499682
0.908820084474689,-0.000045648020881
0.915160371511004,-0.000044821974852
0.935872424985420,-0.000042123499305
0.956740096502784,-0.000038703975091
0.962257516858343,-0.000037799851577
0.967396403457592,-0.000036802810789
0.972535290056840,-0.000035805770002
0.977295642899778,-0.000034715811941
0.995299976996434,-0.000030593434940
1.007889535628455,-0.000025141913145
1.011743398572857,-0.000023473116132
1.015089859751483,-0.000021679769095
1.018898025415812,-0.000019638997592
1.022049120446570,-0.000017436937404
1.031483603732267,-0.000010843895990
1.035027951392807,-0.000002805024892
1.035636911971541,-0.000001423852370
1.036072000000000,0.000000000000000


==> data/Def_mode_4_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,0.000000546219896
0.000703157171399,0.000001074677936
0.003174007401074,0.000003841668967
0.012242127943644,0.000006121711730
0.015224224587982,0.000006871515158
0.018919786996000,0.000007568657274
0.022248817380278,0.000008196655675
0.026156806451265,0.000008781920806
0.038923180931177,0.000010693828364
0.057867955848921,0.000012149704677
0.062876961605776,0.000012534638933
0.068317884279778,0.000012887693155
0.073758806953779,0.000013240747378
0.079195816047603,0.000013577574079
0.099759360692616,0.000014851500753
0.120266923123174,0.000015893299159
0.126544612217860,0.000016212210122
0.132817055393365,0.000016509369068
0.139089498568870,0.000016806528013
0.145356695825195,0.000017081934941
0.165829984173851,0.000017981617082
0.186247290308053,0.000018649170955
0.191645633883511,0.000018825672455
0.197040063878791,0.000018985946433
0.202434493874071,0.000019146220412
0.207829054564509,0.000019273151551
0.228232053287477,0.000019753223243
0.248636921552916,0.000019756338823
0.254883174340013,0.000019757292552
0.261129602316119,0.000019713552206
0.267376030292225,0.000019669811861
0.273622633457341,0.000019581377443
0.294028646315797,0.000019292485410
0.314436528716724,0.000018526637267
0.319832380653489,0.000018324146724
0.325228363285410,0.000018088313342
0.330624345917332,0.000017852479959
0.336020320480128,0.000017602389942
0.356428666670214,0.000016656513790
0.376836897434644,0.000015506702119
0.383084179535844,0.000015154726587
0.389331450820865,0.000014783640892
0.395578722105887,0.000014412555197
0.401825982574729,0.000014022359339
0.422234142671922,0.000012747691894
0.442642187343459,0.000011269088929
0.448038082184635,0.000010878145738
0.453433968956684,0.000010472945912
0.458829855728733,0.000010067746085
0.464225736764453,0.000009627671818
0.484633729221782,0.000007963248110
0.505041639623182,0.000005799959339
0.511288823656194,0.000005137742444
0.517536000000000,0.000004428778455
0.523783176343806,0.000003719814466
0.530030344998406,0.000002964103384
0.550438205162571,0.000000495393647
0.570845983270805,-0.000002472181152
0.576241807632542,-0.000003256809068
0.581637626257948,-0.000004076311424
0.587033444883354,-0.000004895813781
0.592429318185569,-0.000005684113359
0.612837281393679,-0.000008665574913
0.633246026731877,-0.000011200693092
0.639493466352244,-0.000011976732848
0.645740979263589,-0.000012710947154
0.651988492174933,-0.000013445161461
0.658236078377255,-0.000014137550318
0.678645302560224,-0.000016399402968
0.699055308873281,-0.000018214912243
0.704451722373228,-0.000018694933592
0.709848190549982,-0.000019143752163
0.715244658726736,-0.000019592570734
0.720640365212023,-0.000020019334345
0.741047697494697,-0.000021633415251
0.761444134082598,-0.000022932008684
0.767687805799891,-0.000023329528665
0.773930456515519,-0.000023697485296
0.780173107231147,-0.000024065441927
0.786414736945109,-0.000024403835209
0.806804502844137,-0.000025509277234
0.827183373048392,-0.000026299231786
0.832571554149225,-0.000026508096073
0.837970614128181,-0.000026669635452
0.843369674107138,-0.000026831174831
0.848779612964218,-0.000026945389302
0.869240774108996,-0.000027377364741
0.889857553296723,-0.000027132376120
0.896168675367549,-0.000027057381229
0.902494379921119,-0.000026918950143
0.908820084474689,-0.000026780519056
0.915160371511004,-0.000026578651774
0.935872424985420,-0.000025919204349
0.956740096502784,-0.000024582792866
0.962257516858343,-0.000024229445157
0.967396403457592,-0.000023782778593
0.972535290056840,-0.000023336112029
0.977295642899778,-0.000022796126609
0.995299976996434,-0.000020753824657
1.007889535628455,-0.000017376633438
1.011743398572857,-0.000016342821810
1.015089859751483,-0.000015183921862
1.018898025415812,-0.000013865130830
1.022049120446570,-0.000012384354035
1.031483603732267,-0.000007950859078
1.035027951392807,-0.000002065285660
1.035636911971541,-0.000001054074984
1.036072000000000,0.000000000000000


==> data/Def_mode_5_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,-0.000001672462931
0.000703157171399,-0.000003141364057
0.003174007401074,-0.000010832487920
0.012242127943644,-0.000012942884795
0.015224224587982,-0.000013636899327
0.018919786996000,-0.000013727382785
0.022248817380278,-0.000013808891943
0.026156806451265,-0.000013400651521
0.038923180931177,-0.000012067037221
0.057867955848921,-0.000005507024059
0.062876961605776,-0.000003772554062
0.068317884279778,-0.000001672719258
0.073758806953779,0.000000427115547
0.079195816047603,0.000002285666487
0.099759360692616,0.000009314971492
0.120266923123174,0.000012892806383
0.126544612217860,0.000013988038211
0.132817055393365,0.000014759843510
0.139089498568870,0.000015531648810
0.145356695825195,0.000015980027581
0.165829984173851,0.000017444763330
0.186247290308053,0.000015458028966
0.191645633883511,0.000014932735637
0.197040063878791,0.000014166158445
0.202434493874071,0.000013399581253
0.207829054564509,0.000012623095954
0.228232053287477,0.000009686317690
0.248636921552916,0.000006607807875
0.254883174340013,0.000005665427347
0.261129602316119,0.000004709765597
0.267376030292225,0.000003754103847
0.273622633457341,0.000002785160874
0.294028646315797,-0.000000380121480
0.314436528716724,-0.000003687135386
0.319832380653489,-0.000004561511131
0.325228363285410,-0.000005445794984
0.330624345917332,-0.000006330078837
0.336020320480128,-0.000007076861738
0.356428666670214,-0.000009901301290
0.376836897434644,-0.000010758844183
0.383084179535844,-0.000011021351621
0.389331450820865,-0.000011099547291
0.395578722105887,-0.000011177742961
0.401825982574729,-0.000011071626863
0.422234142671922,-0.000010724973427
0.442642187343459,-0.000008411423333
0.448038082184635,-0.000007799719801
0.453433968956684,-0.000007050515316
0.458829855728733,-0.000006301310832
0.464225736764453,-0.000005604073564
0.484633729221782,-0.000002967022670
0.505041639623182,-0.000001073342223
0.511288823656194,-0.000000493656698
0.517536000000000,0.000000016369895
0.523783176343806,0.000000526396487
0.530030344998406,0.000000966764148
0.550438205162571,0.000002405329701
0.570845983270805,0.000003100524807
0.576241807632542,0.000003284334660
0.581637626257948,0.000003416177296
0.587033444883354,0.000003548019933
0.592429318185569,0.000003645937268
0.612837281393679,0.000004016274609
0.633246026731877,0.000003901323950
0.639493466352244,0.000003866135735
0.645740979263589,0.000003785472692
0.651988492174933,0.000003704809648
0.658236078377255,0.000003578671776
0.678645302560224,0.000003166612457
0.699055308873281,0.000002269265137
0.704451722373228,0.000002032006161
0.709848190549982,0.000001760821884
0.715244658726736,0.000001489637607
0.720640365212023,0.000001215326843
0.741047697494697,0.000000177844370
0.761444134082598,-0.000000904361258
0.767687805799891,-0.000001235641511
0.773930456515519,-0.000001571112631
0.780173107231147,-0.000001906583752
0.786414736945109,-0.000002246245740
0.806804502844137,-0.000003355832297
0.827183373048392,-0.000004510142009
0.832571554149225,-0.000004815341939
0.837970614128181,-0.000005148362836
0.843369674107138,-0.000005481383733
0.848779612964218,-0.000005842225597
0.869240774108996,-0.000007206981041
0.889857553296723,-0.000008969704390
0.896168675367549,-0.000009509301877
0.902494379921119,-0.000010086191698
0.908820084474689,-0.000010663081519
0.915160371511004,-0.000011277263674
0.935872424985420,-0.000013283635558
0.956740096502784,-0.000015687975346
0.962257516858343,-0.000016323683709
0.967396403457592,-0.000016766109826
0.972535290056840,-0.000017208535943
0.977295642899778,-0.000017457679815
0.995299976996434,-0.000018399977508
1.007889535628455,-0.000016577449232
1.011743398572857,-0.000016019544512
1.015089859751483,-0.000015202556550
1.018898025415812,-0.000014272850410
1.022049120446570,-0.000013007638955
1.031483603732267,-0.000009219553792
1.035027951392807,-0.000002423920109
1.035636911971541,-0.000001256350385
1.036072000000000,0.000000000000000


==> data/Def_mode_5_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,0.000000254302156
0.000703157171399,0.000000583096240
0.003174007401074,0.000002304652566
0.012242127943644,0.000006068434419
0.015224224587982,0.000007306172844
0.018919786996000,0.000008764768976
0.022248817380278,0.000010078699118
0.026156806451265,0.000011571849476
0.038923180931177,0.000016449579757
0.057867955848921,0.000023239871824
0.062876961605776,0.000025035227651
0.068317884279778,0.000026964286012
0.073758806953779,0.000028893344373
0.079195816047603,0.000030540184631
0.099759360692616,0.000036768769609
0.120266923123174,0.000038960336396
0.126544612217860,0.000039631209640
0.132817055393365,0.000039923786466
0.139089498568870,0.000040216363292
0.145356695825195,0.000040130643701
0.165829984173851,0.000039850620298
0.186247290308053,0.000035533578704
0.191645633883511,0.000034392151250
0.197040063878791,0.000032968505693
0.202434493874071,0.000031544860136
0.207829054564509,0.000030111745520
0.228232053287477,0.000024691501434
0.248636921552916,0.000019135806207
0.254883174340013,0.000017435120060
0.261129602316119,0.000015721741208
0.267376030292225,0.000014008362356
0.273622633457341,0.000012282290798
0.294028646315797,0.000006643668100
0.314436528716724,0.000000869594261
0.319832380653489,-0.000000657073077
0.325228363285410,-0.000002193209475
0.330624345917332,-0.000003729345873
0.336020320480128,-0.000005184572964
0.356428666670214,-0.000010688449588
0.376836897434644,-0.000015034950628
0.383084179535844,-0.000016365483317
0.389331450820865,-0.000017587561940
0.395578722105887,-0.000018809640562
0.401825982574729,-0.000019923265119
0.422234142671922,-0.000023561184229
0.442642187343459,-0.000026041727755
0.448038082184635,-0.000026697584415
0.453433968956684,-0.000027272531769
0.458829855728733,-0.000027847479122
0.464225736764453,-0.000028333844760
0.484633729221782,-0.000030173349042
0.505041639623182,-0.000030745726963
0.511288823656194,-0.000030920940894
0.517536000000000,-0.000030977416355
0.523783176343806,-0.000031033891817
0.530030344998406,-0.000030971628808
0.550438205162571,-0.000030768231904
0.570845983270805,-0.000029297708638
0.576241807632542,-0.000028908901723
0.581637626257948,-0.000028431513091
0.587033444883354,-0.000027954124460
0.592429318185569,-0.000027426464626
0.612837281393679,-0.000025430779797
0.633246026731877,-0.000022715985321
0.639493466352244,-0.000021884943809
0.645740979263589,-0.000020986516769
0.651988492174933,-0.000020088089729
0.658236078377255,-0.000019122277161
0.678645302560224,-0.000015967221019
0.699055308873281,-0.000012093055228
0.704451722373228,-0.000011068724306
0.709848190549982,-0.000009994122182
0.715244658726736,-0.000008919520057
0.720640365212023,-0.000007783049460
0.741047697494697,-0.000003484755406
0.761444134082598,0.000001698542645
0.767687805799891,0.000003285232129
0.773930456515519,0.000004954852584
0.780173107231147,0.000006624473040
0.786414736945109,0.000008377024467
0.806804502844137,0.000014102149949
0.827183373048392,0.000020712279428
0.832571554149225,0.000022460000198
0.837970614128181,0.000024144202588
0.843369674107138,0.000025828404978
0.848779612964218,0.000027449088987
0.869240774108996,0.000033578747299
0.889857553296723,0.000038799800334
0.896168675367549,0.000040398047216
0.902494379921119,0.000041911151523
0.908820084474689,0.000043424255831
0.915160371511004,0.000044852217564
0.935872424985420,0.000049516993719
0.956740096502784,0.000053273164597
0.962257516858343,0.000054266297619
0.967396403457592,0.000054784080146
0.972535290056840,0.000055301862674
0.977295642899778,0.000055344294707
0.995299976996434,0.000055504778715
1.007889535628455,0.000048865562169
1.011743398572857,0.000046833193015
1.015089859751483,0.000044163645073
1.018898025415812,0.000041125784996
1.022049120446570,0.000037262796790
1.031483603732267,0.000025696881670
1.035027951392807,0.000006734324023
1.035636911971541,0.000003476333784
1.036072000000000,0.000000000000000


==> data/Def_mode_6_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,-0.000002072500547
0.000703157171399,-0.000004035953102
0.003174007401074,-0.000014316533960
0.012242127943644,-0.000021607521194
0.015224224587982,-0.000024005198690
0.018919786996000,-0.000026079564788
0.022248817380278,-0.000027948191807
0.026156806451265,-0.000029554460135
0.038923180931177,-0.000034801717133
0.057867955848921,-0.000037249193967
0.062876961605776,-0.000037896307781
0.068317884279778,-0.000038347695787
0.073758806953779,-0.000038799083793
0.079195816047603,-0.000039127159000
0.099759360692616,-0.000040367986271
0.120266923123174,-0.000039844872784
0.126544612217860,-0.000039684739475
0.132817055393365,-0.000039359312764
0.139089498568870,-0.000039033886053
0.145356695825195,-0.000038543165940
0.165829984173851,-0.000036940112143
0.186247290308053,-0.000033573117586
0.191645633883511,-0.000032682882934
0.197040063878791,-0.000031669335481
0.202434493874071,-0.000030655788029
0.207829054564509,-0.000029571304579
0.228232053287477,-0.000025469633338
0.248636921552916,-0.000020353250740
0.254883174340013,-0.000018787045135
0.261129602316119,-0.000017125754084
0.267376030292225,-0.000015464463034
0.273622633457341,-0.000013708086539
0.294028646315797,-0.000007970465564
0.314436528716724,-0.000001218133233
0.319832380653489,0.000000567186026
0.325228363285410,0.000002423441283
0.330624345917332,0.000004279696540
0.336020320480128,0.000006027232808
0.356428666670214,0.000012636664475
0.376836897434644,0.000017690914076
0.383084179535844,0.000019238099789
0.389331450820865,0.000020639554228
0.395578722105887,0.000022041008667
0.401825982574729,0.000023296731832
0.422234142671922,0.000027398849795
0.442642187343459,0.000029945785691
0.448038082184635,0.000030619196519
0.453433968956684,0.000031183888359
0.458829855728733,0.000031748580199
0.464225736764453,0.000032212229409
0.484633729221782,0.000033965816918
0.505041639623182,0.000034274029625
0.511288823656194,0.000034368378408
0.517536000000000,0.000034327285614
0.523783176343806,0.000034286192820
0.530030344998406,0.000034109658449
0.550438205162571,0.000033532966999
0.570845983270805,0.000031510900747
0.576241807632542,0.000030976265654
0.581637626257948,0.000030340587931
0.587033444883354,0.000029704910208
0.592429318185569,0.000028987366046
0.612837281393679,0.000026273511579
0.633246026731877,0.000022388590119
0.639493466352244,0.000021199354238
0.645740979263589,0.000019900381311
0.651988492174933,0.000018601408384
0.658236078377255,0.000017192698412
0.678645302560224,0.000012590812709
0.699055308873281,0.000006817860011
0.704451722373228,0.000005291489103
0.709848190549982,0.000003683251756
0.715244658726736,0.000002075014408
0.720640365212023,0.000000509173725
0.741047697494697,-0.000005413059299
0.761444134082598,-0.000010728824836
0.767687805799891,-0.000012356064712
0.773930456515519,-0.000013926474406
0.780173107231147,-0.000015496884100
0.786414736945109,-0.000017010463612
0.806804502844137,-0.000021954930577
0.827183373048392,-0.000026292930055
0.832571554149225,-0.000027439898782
0.837970614128181,-0.000028489212880
0.843369674107138,-0.000029538526978
0.848779612964218,-0.000030490186447
0.869240774108996,-0.000034089498430
0.889857553296723,-0.000036291899629
0.896168675367549,-0.000036966089457
0.902494379921119,-0.000037509379120
0.908820084474689,-0.000038052668784
0.915160371511004,-0.000038465058282
0.935872424985420,-0.000039812226527
0.956740096502784,-0.000039762483986
0.962257516858343,-0.000039749332039
0.967396403457592,-0.000039498530618
0.972535290056840,-0.000039247729197
0.977295642899778,-0.000038759278302
0.995299976996434,-0.000036911887280
1.007889535628455,-0.000031665014653
1.011743398572857,-0.000030058863986
1.015089859751483,-0.000028134158472
1.018898025415812,-0.000025943905228
1.022049120446570,-0.000023341132657
1.031483603732267,-0.000015548345046
1.035027951392807,-0.000004057637209
1.035636911971541,-0.000002083398572
1.036072000000000,0.000000000000000


==> data/Def_mode_6_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,0.000000635960857
0.000703157171399,0.000001206408802
0.003174007401074,0.000004193257762
0.012242127943644,0.000005384044452
0.015224224587982,0.000005775640590
0.018919786996000,0.000005973000495
0.022248817380278,0.000006150785916
0.026156806451265,0.000006170953747
0.038923180931177,0.000006236836754
0.057867955848921,0.000004620691984
0.062876961605776,0.000004193382687
0.068317884279778,0.000003648486927
0.073758806953779,0.000003103591167
0.079195816047603,0.000002615749449
0.099759360692616,0.000000770662418
0.120266923123174,-0.000000258289151
0.126544612217860,-0.000000573267494
0.132817055393365,-0.000000811768322
0.139089498568870,-0.000001050269150
0.145356695825195,-0.000001212292463
0.165829984173851,-0.000001741580095
0.186247290308053,-0.000001454732266
0.191645633883511,-0.000001378889590
0.197040063878791,-0.000001245992873
0.202434493874071,-0.000001113096156
0.207829054564509,-0.000000991200209
0.228232053287477,-0.000000530172335
0.248636921552916,-0.000000226506122
0.254883174340013,-0.000000133549094
0.261129602316119,-0.000000055337937
0.267376030292225,0.000000022873220
0.273622633457341,0.000000086338505
0.294028646315797,0.000000293662932
0.314436528716724,0.000000343625696
0.319832380653489,0.000000356835871
0.325228363285410,0.000000359045274
0.330624345917332,0.000000361254678
0.336020320480128,0.000000368182927
0.356428666670214,0.000000394386555
0.376836897434644,0.000000488091394
0.383084179535844,0.000000516775927
0.389331450820865,0.000000551785789
0.395578722105887,0.000000586795651
0.401825982574729,0.000000628130841
0.422234142671922,0.000000763162058
0.442642187343459,0.000000965694487
0.448038082184635,0.000001019244139
0.453433968956684,0.000001077512636
0.458829855728733,0.000001135781133
0.464225736764453,0.000001188332716
0.484633729221782,0.000001387090307
0.505041639623182,0.000001504069708
0.511288823656194,0.000001539878952
0.517536000000000,0.000001568025016
0.523783176343806,0.000001596171081
0.530030344998406,0.000001616653965
0.550438205162571,0.000001683566173
0.570845983270805,0.000001668700190
0.576241807632542,0.000001664769619
0.581637626257948,0.000001655122133
0.587033444883354,0.000001645474648
0.592429318185569,0.000001625502655
0.612837281393679,0.000001549965725
0.633246026731877,0.000001326740803
0.639493466352244,0.000001258408125
0.645740979263589,0.000001176236064
0.651988492174933,0.000001094064004
0.658236078377255,0.000000998052561
0.678645302560224,0.000000684408379
0.699055308873281,0.000000223076203
0.704451722373228,0.000000101099799
0.709848190549982,-0.000000031201112
0.715244658726736,-0.000000163502024
0.720640365212023,-0.000000299811478
0.741047697494697,-0.000000815353291
0.761444134082598,-0.000001388235705
0.767687805799891,-0.000001563604070
0.773930456515519,-0.000001744345644
0.780173107231147,-0.000001925087218
0.786414736945109,-0.000002111202001
0.806804502844137,-0.000002719190143
0.827183373048392,-0.000003384518886
0.832571554149225,-0.000003560432061
0.837970614128181,-0.000003711121829
0.843369674107138,-0.000003861811598
0.848779612964218,-0.000003987277959
0.869240774108996,-0.000004461809651
0.889857553296723,-0.000004575530500
0.896168675367549,-0.000004610342250
0.902494379921119,-0.000004611343537
0.908820084474689,-0.000004612344825
0.915160371511004,-0.000004579535652
0.935872424985420,-0.000004472356693
0.956740096502784,-0.000004004366890
0.962257516858343,-0.000003880630207
0.967396403457592,-0.000003751968870
0.972535290056840,-0.000003623307533
0.977295642899778,-0.000003489721543
0.995299976996434,-0.000002984480254
1.007889535628455,-0.000002408793745
1.011743398572857,-0.000002232567003
1.015089859751483,-0.000002049739058
1.018898025415812,-0.000001841686711
1.022049120446570,-0.000001625085998
1.031483603732267,-0.000000976576261
1.035027951392807,-0.000000251436957
1.035636911971541,-0.000000126849503
1.036072000000000,0.000000000000000


==> data/Def_mode_7_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,0.000000576557339
0.000703157171399,0.000001136626893
0.003174007401074,0.000004069134897
0.012242127943644,0.000006549623775
0.015224224587982,0.000007365344908
0.018919786996000,0.000008132182161
0.022248817380278,0.000008822963220
0.026156806451265,0.000009474076297
0.038923180931177,0.000011601091808
0.057867955848921,0.000013304787518
0.062876961605776,0.000013755245317
0.068317884279778,0.000014176109860
0.073758806953779,0.000014596974404
0.079195816047603,0.000014881350152
0.099759360692616,0.000015956899833
0.120266923123174,0.000015080031358
0.126544612217860,0.000014811608053
0.132817055393365,0.000014360229717
0.139089498568870,0.000013908851380
0.145356695825195,0.000013274518011
0.165829984173851,0.000011202317402
0.186247290308053,0.000007177698636
0.191645633883511,0.000006113587890
0.197040063878791,0.000004912988349
0.202434493874071,0.000003712388808
0.207829054564509,0.000002579338051
0.228232053287477,-0.000001706021682
0.248636921552916,-0.000005025122817
0.254883174340013,-0.000006041152152
0.261129602316119,-0.000006966636398
0.267376030292225,-0.000007892120645
0.273622633457341,-0.000008727059805
0.294028646315797,-0.000011454586874
0.314436528716724,-0.000013215855346
0.319832380653489,-0.000013681535406
0.325228363285410,-0.000014079666682
0.330624345917332,-0.000014477797958
0.336020320480128,-0.000014768212400
0.356428666670214,-0.000015866601282
0.376836897434644,-0.000015424143510
0.383084179535844,-0.000015288700191
0.389331450820865,-0.000015008868925
0.395578722105887,-0.000014729037658
0.401825982574729,-0.000014304818445
0.422234142671922,-0.000012919005628
0.442642187343459,-0.000009992346158
0.448038082184635,-0.000009218536271
0.453433968956684,-0.000008337009550
0.458829855728733,-0.000007455482829
0.464225736764453,-0.000006596135772
0.484633729221782,-0.000003345962513
0.505041639623182,-0.000000413060572
0.511288823656194,0.000000484747083
0.517536000000000,0.000001352824230
0.523783176343806,0.000002220901377
0.530030344998406,0.000003059248015
0.550438205162571,0.000005797906424
0.570845983270805,0.000008219293516
0.576241807632542,0.000008859509192
0.581637626257948,0.000009477545203
0.587033444883354,0.000010095581214
0.592429318185569,0.000010636153093
0.612837281393679,0.000012680673115
0.633246026731877,0.000013617099391
0.639493466352244,0.000013903754279
0.645740979263589,0.000014086573150
0.651988492174933,0.000014269392020
0.658236078377255,0.000014348374873
0.678645302560224,0.000014606391119
0.699055308873281,0.000013756313619
0.704451722373228,0.000013531552802
0.709848190549982,0.000013229327852
0.715244658726736,0.000012927102902
0.720640365212023,0.000012586654784
0.741047697494697,0.000011299031398
0.761444134082598,0.000009464640742
0.767687805799891,0.000008903104760
0.773930456515519,0.000008290332917
0.780173107231147,0.000007677561075
0.786414736945109,0.000007013553373
0.806804502844137,0.000004844414506
0.827183373048392,0.000002128508370
0.832571554149225,0.000001410421746
0.837970614128181,0.000000665022732
0.843369674107138,-0.000000080376281
0.848779612964218,-0.000000853087683
0.869240774108996,-0.000003775592529
0.889857553296723,-0.000007088790283
0.896168675367549,-0.000008103012499
0.902494379921119,-0.000009153845332
0.908820084474689,-0.000010204678165
0.915160371511004,-0.000011292121615
0.935872424985420,-0.000014844513921
0.956740096502784,-0.000018787599136
0.962257516858343,-0.000019830152380
0.967396403457592,-0.000020597563085
0.972535290056840,-0.000021364973790
0.977295642899778,-0.000021857241956
0.995299976996434,-0.000023719070442
1.007889535628455,-0.000021645093881
1.011743398572857,-0.000021010216865
1.015089859751483,-0.000020006527800
1.018898025415812,-0.000018864361784
1.022049120446570,-0.000017244594816
1.031483603732267,-0.000012394958662
1.035027951392807,-0.000003263995300
1.035636911971541,-0.000001695188494
1.036072000000000,0.000000000000000


==> data/Def_mode_7_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,-0.000002840445904
0.000703157171399,-0.000005448929514
0.003174007401074,-0.000019106874341
0.012242127943644,-0.000026405481584
0.015224224587982,-0.000028805664959
0.018919786996000,-0.000030518113948
0.022248817380278,-0.000032060719399
0.026156806451265,-0.000033045246500
0.038923180931177,-0.000036261438107
0.057867955848921,-0.000033522055326
0.062876961605776,-0.000032797761467
0.068317884279778,-0.000031657127918
0.073758806953779,-0.000030516494368
0.079195816047603,-0.000029366378435
0.099759360692616,-0.000025016475771
0.120266923123174,-0.000020530931364
0.126544612217860,-0.000019157835302
0.132817055393365,-0.000017772028675
0.139089498568870,-0.000016386222048
0.145356695825195,-0.000014987704854
0.165829984173851,-0.000010419116283
0.186247290308053,-0.000005714885970
0.191645633883511,-0.000004471085670
0.197040063878791,-0.000003217802986
0.202434493874071,-0.000001964520302
0.207829054564509,-0.000000784772073
0.228232053287477,0.000003677204164
0.248636921552916,0.000007087299155
0.254883174340013,0.000008131183147
0.261129602316119,0.000009076498619
0.267376030292225,0.000010021814092
0.273622633457341,0.000010868561044
0.294028646315797,0.000013634661074
0.314436528716724,0.000015348879858
0.319832380653489,0.000015802119962
0.325228363285410,0.000016181825611
0.330624345917332,0.000016561531261
0.336020320480128,0.000016872929155
0.356428666670214,0.000018050680448
0.376836897434644,0.000018251316350
0.383084179535844,0.000018312734172
0.389331450820865,0.000018282589549
0.395578722105887,0.000018252444927
0.401825982574729,0.000018130737861
0.422234142671922,0.000017733152822
0.442642187343459,0.000016358452392
0.448038082184635,0.000015994981071
0.453433968956684,0.000015563201994
0.458829855728733,0.000015131422917
0.464225736764453,0.000014646591405
0.484633729221782,0.000012812889409
0.505041639623182,0.000010220293347
0.511288823656194,0.000009426658702
0.517536000000000,0.000008561910455
0.523783176343806,0.000007697162209
0.530030344998406,0.000006761300359
0.550438205162571,0.000003704085354
0.570845983270805,-0.000000112023716
0.576241807632542,-0.000001121004418
0.581637626257948,-0.000002183037555
0.587033444883354,-0.000003245070692
0.592429318185569,-0.000004226414252
0.612837281393679,-0.000007937995706
0.633246026731877,-0.000010495344729
0.639493466352244,-0.000011278189698
0.645740979263589,-0.000011952875136
0.651988492174933,-0.000012627560574
0.658236078377255,-0.000013194086482
0.678645302560224,-0.000015044777912
0.699055308873281,-0.000015741236911
0.704451722373228,-0.000015925380938
0.709848190549982,-0.000016028835388
0.715244658726736,-0.000016132289839
0.720640365212023,-0.000016145616348
0.741047697494697,-0.000016196019109
0.761444134082598,-0.000014957177371
0.767687805799891,-0.000014577948328
0.773930456515519,-0.000014077908193
0.780173107231147,-0.000013577868058
0.786414736945109,-0.000012957016832
0.806804502844137,-0.000010928858843
0.827183373048392,-0.000007611456355
0.832571554149225,-0.000006734333864
0.837970614128181,-0.000005872348664
0.843369674107138,-0.000005010363464
0.848779612964218,-0.000004163515555
0.869240774108996,-0.000000960615858
0.889857553296723,0.000002025750887
0.896168675367549,0.000002939924964
0.902494379921119,0.000003833808411
0.908820084474689,0.000004727691858
0.915160371511004,0.000005601284676
0.935872424985420,0.000008455083101
0.956740096502784,0.000011092348574
0.962257516858343,0.000011789642577
0.967396403457592,0.000012311794063
0.972535290056840,0.000012833945549
0.977295642899778,0.000013180954517
0.995299976996434,0.000014493391979
1.007889535628455,0.000013300485097
1.011743398572857,0.000012935317440
1.015089859751483,0.000012335381758
1.018898025415812,0.000011652674162
1.022049120446570,0.000010665948753
1.031483603732267,0.000007711660073
1.035027951392807,0.000002032084247
1.035636911971541,0.000001056266378
1.036072000000000,0.000000000000000


==> data/Def_mu_xz.csv <==
z,x
0.000000000000000,0.000000000000000
0.000231258038119,-0.000000338954805
0.000703157171399,-0.000000729755432
0.003174007401074,-0.000002775976227
0.012242127943644,-0.000006243570625
0.015224224587982,-0.000007383906328
0.018919786996000,-0.000008677957334
0.022248817380278,-0.000009843662211
0.026156806451265,-0.000011134103009
0.038923180931177,-0.000015349634366
0.057867955848921,-0.000020896294338
0.062876961605776,-0.000022362833363
0.068317884279778,-0.000023922428346
0.073758806953779,-0.000025482023328
0.079195816047603,-0.000026777273485
0.099759360692616,-0.000031676094503
0.120266923123174,-0.000032793567488
0.126544612217860,-0.000033135643637
0.132817055393365,-0.000033123381423
0.139089498568870,-0.000033111119209
0.145356695825195,-0.000032744518634
0.165829984173851,-0.000031546930783
0.186247290308053,-0.000026567994899
0.191645633883511,-0.000025251562340
0.197040063878791,-0.000023670784957
0.202434493874071,-0.000022090007573
0.207829054564509,-0.000020530464513
0.228232053287477,-0.000014632050001
0.248636921552916,-0.000009037384076
0.254883174340013,-0.000007324768381
0.261129602316119,-0.000005640616022
0.267376030292225,-0.000003956463663
0.273622633457341,-0.000002300774640
0.294028646315797,0.000003107926796
0.314436528716724,0.000008212879645
0.319832380653489,0.000009562631137
0.325228363285410,0.000010891148306
0.330624345917332,0.000012219665474
0.336020320480128,0.000013341566914
0.356428666670214,0.000017584758335
0.376836897434644,0.000018872393586
0.383084179535844,0.000019266559095
0.389331450820865,0.000019383768628
0.395578722105887,0.000019500978161
0.401825982574729,0.000019341231720
0.422234142671922,0.000018819382026
0.442642187343459,0.000015341976163
0.448038082184635,0.000014422548719
0.453433968956684,0.000013296505546
0.458829855728733,0.000012170462373
0.464225736764453,0.000011176241983
0.484633729221782,0.000007415958523
0.505041639623182,0.000005541347772
0.511288823656194,0.000004967499783
0.517536000000000,0.000004570352318
0.523783176343806,0.000004173204853
0.530030344998406,0.000003952757912
0.550438205162571,0.000003232615620
0.570845983270805,0.000004398146039
0.576241807632542,0.000004706312729
0.581637626257948,0.000005146302202
0.587033444883354,0.000005586291675
0.592429318185569,0.000005941100163
0.612837281393679,0.000007283036521
0.633246026731877,0.000007406492617
0.639493466352244,0.000007444284479
0.645740979263589,0.000007367896347
0.651988492174933,0.000007291508215
0.658236078377255,0.000007100940087
0.678645302560224,0.000006478404037
0.699055308873281,0.000004637387725
0.704451722373228,0.000004150622306
0.709848190549982,0.000003578675901
0.715244658726736,0.000003006729497
0.720640365212023,0.000002498100060
0.741047697494697,0.000000574390914
0.761444134082598,-0.000000443594077
0.767687805799891,-0.000000755215377
0.773930456515519,-0.000000981964085
0.780173107231147,-0.000001208712792
0.786414736945109,-0.000001350588906
0.806804502844137,-0.000001814060928
0.827183373048392,-0.000001371808796
0.832571554149225,-0.000001254877162
0.837970614128181,-0.000000973948393
0.843369674107138,-0.000000693019624
0.848779612964218,-0.000000248093719
0.869240774108996,0.000001434679575
0.889857553296723,0.000005463366941
0.896168675367549,0.000006696611839
0.902494379921119,0.000008149685048
0.908820084474689,0.000009602758257
0.915160371511004,0.000011275659776
0.935872424985420,0.000016740589917
0.956740096502784,0.000024551434130
0.962257516858343,0.000026616624336
0.967396403457592,0.000028213130484
0.972535290056840,0.000029809636632
0.977295642899778,0.000030937458720
0.995299976996434,0.000035203042881
1.007889535628455,0.000032764287202
1.011743398572857,0.000032017745530
1.015089859751483,0.000030642961027
1.018898025415812,0.000029078500284
1.022049120446570,0.000026700483216
1.031483603732267,0.000019580621054
1.035027951392807,0.000005167848744
1.035636911971541,0.000002691565093
1.036072000000000,0.000000000000000


==> data/Def_mu_yz.csv <==
z,y
0.000000000000000,0.000000000000000
0.000231258038119,0.000000895845143
0.000703157171399,0.000001786448686
0.003174007401074,0.000006449623107
0.012242127943644,0.000010969096994
0.015224224587982,0.000012455348511
0.018919786996000,0.000013926059448
0.022248817380278,0.000015250902828
0.026156806451265,0.000016563135437
0.038923180931177,0.000020849854918
0.057867955848921,0.000025001997612
0.062876961605776,0.000026099825733
0.068317884279778,0.000027188245919
0.073758806953779,0.000028276666105
0.079195816047603,0.000029310896351
0.099759360692616,0.000033222502799
0.120266923123174,0.000036358943612
0.126544612217860,0.000037319057734
0.132817055393365,0.000038206533495
0.139089498568870,0.000039094009256
0.145356695825195,0.000039908846657
0.165829984173851,0.000042570706557
0.186247290308053,0.000044457400822
0.191645633883511,0.000044956243510
0.197040063878791,0.000045400896257
0.202434493874071,0.000045845549004
0.207829054564509,0.000046242876184
0.228232053287477,0.000047745624304
0.248636921552916,0.000048571398920
0.254883174340013,0.000048824181586
0.261129602316119,0.000049013527171
0.267376030292225,0.000049202872756
0.273622633457341,0.000049328781259
0.294028646315797,0.000049740091291
0.314436528716724,0.000049474427819
0.319832380653489,0.000049404186295
0.325228363285410,0.000049286619203
0.330624345917332,0.000049169052111
0.336020320480128,0.000048913211619
0.356428666670214,0.000047945586351
0.376836897434644,0.000045000014855
0.383084179535844,0.000044098328849
0.389331450820865,0.000043011295654
0.395578722105887,0.000041924262460
0.401825982574729,0.000040651882076
0.422234142671922,0.000036495349354
0.442642187343459,0.000030360870403
0.448038082184635,0.000028738911814
0.453433968956684,0.000026978679826
0.458829855728733,0.000025218447837
0.464225736764453,0.000023435138040
0.484633729221782,0.000016690405782
0.505041639623182,0.000009615554620
0.511288823656194,0.000007449830822
0.517536000000000,0.000005253172609
0.523783176343806,0.000003056514396
0.530030344998406,0.000000828921767
0.550438205162571,-0.000006448038627
0.570845983270805,-0.000014055117925
0.576241807632542,-0.000016066432610
0.581637626257948,-0.000018100825103
0.587033444883354,-0.000020135217596
0.592429318185569,-0.000022058553158
0.612837281393679,-0.000029332882850
0.633246026731877,-0.000035018587121
0.639493466352244,-0.000036759071092
0.645740979263589,-0.000038350689917
0.651988492174933,-0.000039942308741
0.658236078377255,-0.000041385062419
0.678645302560224,-0.000046098159974
0.699055308873281,-0.000049222632107
0.704451722373228,-0.000050048743738
0.709848190549982,-0.000050763798437
0.715244658726736,-0.000051478853136
0.720640365212023,-0.000052136780525
0.741047697494697,-0.000054625155845
0.761444134082598,-0.000056296347619
0.767687805799891,-0.000056807925844
0.773930456515519,-0.000057242928340
0.780173107231147,-0.000057677930836
0.786414736945109,-0.000058036357605
0.806804502844137,-0.000059207243772
0.827183373048392,-0.000059560946395
0.832571554149225,-0.000059654465504
0.837970614128181,-0.000059575045982
0.843369674107138,-0.000059495626460
0.848779612964218,-0.000059243268307
0.869240774108996,-0.000058288813743
0.889857553296723,-0.000054860540553
0.896168675367549,-0.000053811091927
0.902494379921119,-0.000052529829453
0.908820084474689,-0.000051248566979
0.915160371511004,-0.000049735490656
0.935872424985420,-0.000044792667480
0.956740096502784,-0.000037376025678
0.962257516858343,-0.000035415062741
0.967396403457592,-0.000033533295154
0.972535290056840,-0.000031651527567
0.977295642899778,-0.000029848955331
0.995299976996434,-0.000023031369778
1.007889535628455,-0.000017346642354
1.011743398572857,-0.000015606457411
1.015089859751483,-0.000013972429080
1.018898025415812,-0.000012112957162
1.022049120446570,-0.000010390954990
1.031483603732267,-0.000005235223237
1.035027951392807,-0.000001311802605
1.035636911971541,-0.000000637712835
1.036072000000000,0.000000000000000


==> data/cellcenters.csv <==
z,axis
0.056000000000000,0.000000000000000
0.171384000000000,0.000000000000000
0.286768000000000,0.000000000000000
0.402152000000000,0.000000000000000
0.517536000000000,0.000000000000000
0.632920000000000,0.000000000000000
0.748304000000000,0.000000000000000
0.863688000000000,0.000000000000000
0.979072000000000,0.000000000000000


==> data/t_0.5_axis_xz.csv <==
z,x
-0.522412272373880,0.000000000000000
-0.512266226978233,0.000013132481253
-0.502120181582587,0.000070766677421
-0.491974136186940,0.000372537663627
-0.481828090791293,0.001894340675062
-0.471682045395647,0.002394793181448
-0.461536000000000,0.003027186784578
-0.451920666666667,0.003596858538753
-0.442305333333333,0.004273597019858
-0.432690000000000,0.006484323999340
-0.423074666666667,0.009837621472577
-0.413459333333333,0.010724234611072
-0.403844000000000,0.011690722068211
-0.394228666666667,0.012657209525350
-0.384613333333333,0.013572413945889
-0.374998000000000,0.017033847729851
-0.365382666666667,0.019761697986045
-0.355767333333333,0.020596736078125
-0.346152000000000,0.021363032339679
-0.336536666666667,0.022129328601232
-0.326921333333333,0.022826883032258
-0.317306000000000,0.025105610256116
-0.307690666666667,0.026650753952206
-0.298075333333333,0.027059290538283
-0.288460000000000,0.027416544087759
-0.278844666666667,0.027773797637236
-0.269229333333333,0.028107412658807
-0.259614000000000,0.029369192301245
-0.249998666666667,0.030292832164111
-0.240383333333333,0.030575572929337
-0.230768000000000,0.030826627667625
-0.221152666666667,0.031077682405914
-0.211537333333333,0.031297051117264
-0.201922000000000,0.032013671114763
-0.192306666666667,0.032392151332691
-0.182691333333333,0.032492221647524
-0.173076000000000,0.032568653434452
-0.163460666666667,0.032645085221380
-0.153845333333333,0.032715455755583
-0.144230000000000,0.032981607162874
-0.134614666666667,0.033161054750510
-0.124999333333333,0.033215986494241
-0.115384000000000,0.033262793492729
-0.105768666666667,0.033309600491218
-0.096153333333333,0.033348282744464
-0.086538000000000,0.033474647512047
-0.076922666666667,0.033514308459976
-0.067307333333333,0.033524794829825
-0.057692000000000,0.033529219946949
-0.048076666666667,0.033533645064073
-0.038461333333333,0.033489760170146
-0.028846000000000,0.033323781235786
-0.019230666666667,0.032466746726666
-0.009615333333333,0.032204394913286
0.000000000000000,0.031877286431568
0.009615333333333,0.031550177949850
0.019230666666667,0.031158312799796
0.028846000000000,0.029878192215948
0.038461333333333,0.027907016057341
0.048076666666667,0.027385836324717
0.057692000000000,0.026816346581043
0.067307333333333,0.026246856837369
0.076922666666667,0.025647094305772
0.086538000000000,0.023378706782031
0.096153333333333,0.020677279016679
0.105768666666667,0.019850329266797
0.115384000000000,0.018982800662874
0.124999333333333,0.018115272058952
0.134614666666667,0.017207164600988
0.144230000000000,0.014240615906561
0.153845333333333,0.010841026970525
0.163460666666667,0.009942174351505
0.173076000000000,0.009013048944563
0.182691333333333,0.008083923537620
0.192306666666667,0.007177617315252
0.201922000000000,0.003749837787185
0.211537333333333,0.000648477656845
0.221152666666667,-0.000300897713087
0.230768000000000,-0.001219685336608
0.240383333333333,-0.002138472960128
0.249998666666666,-0.003026672837236
0.259614000000000,-0.005928188690583
0.269229333333333,-0.008503285146203
0.278844666666667,-0.009184141637064
0.288460000000000,-0.009825760946430
0.298075333333333,-0.010467380255797
0.307690666666666,-0.011069762383668
0.317306000000000,-0.013348057594523
0.326921333333333,-0.015065080464088
0.336536666666666,-0.015590688311442
0.346152000000000,-0.016063701073567
0.355767333333333,-0.016536713835693
0.365382666666666,-0.016957131512591
0.374998000000000,-0.018330525706833
0.384613333333333,-0.019142647559785
0.394228666666666,-0.019357372889295
0.403844000000000,-0.019423361791483
0.413459333333333,-0.019489350693671
0.423074666666666,-0.019406603168537
0.432690000000000,-0.019093640214459
0.442305333333333,-0.016653061575033
0.451920666666666,-0.015905961866752
0.461536000000000,-0.014959489910684
0.471945558207706,-0.013882435131633
0.482355116415413,-0.012547199049313
0.492764674623119,-0.008549457826614
0.503174232830826,-0.002237318707501
0.513583791038532,-0.001152819031066
0.523993349246239,0.000000000000000


==> data/t_0.5_axis_yz.csv <==
z,y
-0.522412272373880,0.000000000000000
-0.512266226978233,-0.000249464474358
-0.502120181582587,-0.000447655933570
-0.491974136186940,-0.001485380688667
-0.481828090791293,-0.001117435558281
-0.471682045395647,-0.000996434967974
-0.461536000000000,-0.000723417362938
-0.451920666666667,-0.000477478097879
-0.442305333333333,-0.000108181026901
-0.432690000000000,0.001098215566535
-0.423074666666667,0.003621034107841
-0.413459333333333,0.004288068298101
-0.403844000000000,0.005047130338466
-0.394228666666667,0.005806192378831
-0.384613333333333,0.006536659111415
-0.374998000000000,0.009299388584180
-0.365382666666667,0.011653073504394
-0.355767333333333,0.012373573671392
-0.346152000000000,0.013055743545731
-0.336536666666667,0.013737913420070
-0.326921333333333,0.014381753001750
-0.317306000000000,0.016485007912499
-0.307690666666667,0.018179218270699
-0.298075333333333,0.018627168139430
-0.288460000000000,0.019046522700380
-0.278844666666667,0.019465877261330
-0.269229333333333,0.019868477008427
-0.259614000000000,0.021391166731884
-0.249998666666667,0.022674185478969
-0.240383333333333,0.023066937802611
-0.230768000000000,0.023437231304570
-0.221152666666667,0.023807524806530
-0.211537333333333,0.024155359486805
-0.201922000000000,0.025291644083521
-0.192306666666667,0.026188257703865
-0.182691333333333,0.026425322689090
-0.173076000000000,0.026645632860463
-0.163460666666667,0.026865943031836
-0.153845333333333,0.027069701998719
-0.144230000000000,0.027840347502529
-0.134614666666667,0.028374234581270
-0.124999333333333,0.028537665857091
-0.115384000000000,0.028678911237352
-0.105768666666667,0.028820156617613
-0.096153333333333,0.028939216102313
-0.086538000000000,0.029328152186693
-0.076922666666667,0.029480329846005
-0.067307333333333,0.029520565677513
-0.057692000000000,0.029544250304532
-0.048076666666667,0.029567934931552
-0.038461333333333,0.029581410497837
-0.028846000000000,0.029632377013462
-0.019230666666667,0.029537306958623
-0.009615333333333,0.029508204511732
0.000000000000000,0.029465417432080
0.009615333333333,0.029422630352427
0.019230666666667,0.029366158640013
0.028846000000000,0.029181680378915
0.038461333333333,0.028851165547353
0.048076666666667,0.028763777299078
0.057692000000000,0.028666179990070
0.067307333333333,0.028568582681062
0.076922666666667,0.028485181738618
0.086538000000000,0.028169747466983
0.096153333333333,0.028057386596539
0.105768666666667,0.028022991157615
0.115384000000000,0.028007625095444
0.124999333333333,0.027992259033272
0.134614666666667,0.027995922347853
0.144230000000000,0.028007889434999
0.153845333333333,0.028222929923335
0.163460666666667,0.028279786710957
0.173076000000000,0.028350839865142
0.182691333333333,0.028421893019328
0.192306666666667,0.028492444512188
0.201922000000000,0.028759280330955
0.211537333333333,0.029018940083141
0.221152666666667,0.029098426038634
0.230768000000000,0.029177239547250
0.240383333333333,0.029256053055865
0.249998666666666,0.029334194117603
0.259614000000000,0.029589460454914
0.269229333333333,0.029837550725644
0.278844666666667,0.029903145888411
0.288460000000000,0.029954803016716
0.298075333333333,0.030006460145022
0.307690666666666,0.030044179238866
0.317306000000000,0.030186838237013
0.326921333333333,0.030130119172391
0.336536666666666,0.030112756569954
0.346152000000000,0.030076710869434
0.355767333333333,0.030040665168914
0.365382666666666,0.029985936370310
0.374998000000000,0.029807151751131
0.384613333333333,0.029428989069185
0.394228666666666,0.029329002710987
0.403844000000000,0.029067141868242
0.413459333333333,0.028805281025497
0.423074666666666,0.028381545698205
0.432690000000000,0.026778918192884
0.442305333333333,0.022860740296971
0.451920666666666,0.021661324094704
0.461536000000000,0.020244924868006
0.471945558207706,0.018633107902507
0.482355116415413,0.016740304186560
0.492764674623119,0.011073186931479
0.503174232830826,0.002887238390310
0.513583791038532,0.001480796235489
0.523993349246239,0.000000000000000


==> data/t_0.5_iptc_2_xz.csv <==
z,x
-0.522412272373880,0.039000000000000
-0.520993677068806,0.039140936469093
-0.519566731177702,0.039569175398537
-0.518178647741314,0.040289492711083
-0.516877171680154,0.041287428837740
-0.515705341340751,0.042529836549478
-0.514696846750100,0.043968471435105
-0.513880838004653,0.045528504544725
-0.513454847350406,0.046482064661740
-0.513028856696158,0.047437454613509
-0.512602866041911,0.048394674400031
-0.512176875387663,0.049353724021306
-0.511750884733415,0.050314603477335
-0.511324894079168,0.051277312768117
-0.510898903424920,0.052241851893652
-0.510472912770673,0.053208220853941
-0.510046922116425,0.054176419648983
-0.509620931462177,0.055146448278779
-0.509194940807930,0.056118306743328
-0.508768950153682,0.057091995042630
-0.508342959499434,0.058067513176685
-0.507916968845187,0.059044861145494
-0.507490978190939,0.060024038949057
-0.507064987536692,0.061005046587372
-0.506638996882444,0.061987884060442
-0.506213006228196,0.062972551368264
-0.505787015573949,0.063959048510840
-0.505361024919701,0.064947375488169
-0.504935034265453,0.065937532300251
-0.504509043611206,0.066929518947087
-0.504083052956958,0.067923335428677
-0.503657062302711,0.068918981745019
-0.503231071648463,0.069916457896115
-0.502805080994216,0.070915763881965
-0.502379090339968,0.071916899702567
-0.501953099685720,0.072919865357923
-0.501527109031473,0.073924660848033
-0.501101118377225,0.074931286172896
-0.500675127722978,0.075939741332512
-0.500249137068730,0.076950026326881
-0.499823146414482,0.077962141156004
-0.499397155760235,0.078976085819881
-0.498971165105987,0.079991860318510
-0.498545174451739,0.081009464651893
-0.497523920523783,0.083226958505481
-0.495670512871814,0.086545993647124
-0.493478554288161,0.089748463137582
-0.490959938516678,0.092782380942730
-0.488136699285935,0.095597117411930
-0.485040682267520,0.098145922652819
-0.481712488272964,0.100388352098492
-0.478199744973355,0.102292344850830
-0.474554856471669,0.103835737210949
-0.470832450907395,0.105007063445663
-0.467086780868763,0.105805589816560
-0.463369323588608,0.106240626763919
-0.459094666292726,0.106299150005874
-0.454113054162186,0.105805165061881
-0.449088463905865,0.104688486034355
-0.444140667052775,0.102924412555589
-0.439397158840956,0.100518026422904
-0.434983338868448,0.097506749513099
-0.431012021856114,0.093959133410109
-0.427574022045829,0.089969784904418
-0.424731415835643,0.085651190547957
-0.422514495630813,0.081123873602973
-0.420922586349171,0.076506573103412
-0.420438728398835,0.074673720721724
-0.420284726300164,0.074140410476857
-0.420130724201493,0.073608930066744
-0.419976722102822,0.073079279491383
-0.419822720004152,0.072551458750777
-0.419668717905481,0.072025467844923
-0.419514715806810,0.071501306773823
-0.419360713708139,0.070978975537476
-0.419206711609468,0.070458474135883
-0.419052709510798,0.069939802569043
-0.418898707412127,0.069422960836956
-0.418744705313456,0.068907948939623
-0.418590703214785,0.068394766877043
-0.418436701116114,0.067883414649216
-0.418282699017443,0.067373892256143
-0.418128696918773,0.066866199697823
-0.417974694820102,0.066360336974256
-0.417820692721431,0.065856304085443
-0.417666690622760,0.065354101031384
-0.417512688524089,0.064853727812077
-0.417358686425418,0.064355184427524
-0.417204684326748,0.063858470877724
-0.417050682228077,0.063363587162678
-0.416896680129406,0.062870533282385
-0.416742678030735,0.062379309236846
-0.416588675932064,0.061889915026059
-0.416434673833393,0.061402350650027
-0.416280671734723,0.060916616108747
-0.416126669636052,0.060432711402221
-0.415972667537381,0.059950636530448
-0.415818665438710,0.059470391493429
-0.415664663340039,0.058991976291163
-0.415510661241369,0.058515390923650
-0.415356659142698,0.058040635390891
-0.415202657044027,0.057567709692885
-0.414915693683632,0.056564818787679
-0.414245977062921,0.054591689686012
-0.413384646850911,0.052731563783751
-0.412340294797133,0.051043073903019
-0.411132155404582,0.049580482679682
-0.409789248548838,0.048388428038680
-0.408348151073896,0.047497583460373
-0.406849737495934,0.046922077395119
-0.405335483451558,0.046659115463160
-0.403844000000000,0.046690722068211
-0.402352516548442,0.047017323641836
-0.400838262504066,0.047672115104176
-0.399339848926104,0.048665435955777
-0.397898751451162,0.049990302176421
-0.396555844595418,0.051621337794948
-0.395347705202868,0.053516084009266
-0.394303353149089,0.055618615373012
-0.393442022937079,0.057864833308292
-0.392772306316368,0.060188429645456
-0.392485342955973,0.061555028978881
-0.392331340857303,0.062410160898604
-0.392177338758632,0.063264117979102
-0.392023336659961,0.064116900220375
-0.391869334561290,0.064968507622423
-0.391715332462619,0.065818940185246
-0.391561330363948,0.066668197908843
-0.391407328265278,0.067516280793215
-0.391253326166607,0.068363188838362
-0.391099324067936,0.069208922044284
-0.390945321969265,0.070053480410981
-0.390791319870594,0.070896863938452
-0.390637317771923,0.071739072626699
-0.390483315673253,0.072580106475720
-0.390329313574582,0.073419965485516
-0.390175311475911,0.074258649656086
-0.390021309377240,0.075096158987432
-0.389867307278569,0.075932493479552
-0.389713305179898,0.076767653132448
-0.389559303081228,0.077601637946118
-0.389405300982557,0.078434447920562
-0.389251298883886,0.079266083055782
-0.389097296785215,0.080096543351776
-0.388943294686544,0.080925828808546
-0.388789292587874,0.081753939426090
-0.388635290489203,0.082580875204409
-0.388481288390532,0.083406636143502
-0.388327286291861,0.084231222243371
-0.388173284193190,0.085054633504014
-0.388019282094519,0.085876869925432
-0.387865279995849,0.086697931507625
-0.387711277897178,0.087517818250593
-0.387557275798507,0.088336530154335
-0.387403273699836,0.089154067218853
-0.387249271601165,0.089970429444145
-0.386765413650829,0.092065523312935
-0.385173504369187,0.096921947118794
-0.382956584164357,0.101710384834928
-0.380113977954171,0.106307639016812
-0.376675978143886,0.110587402239500
-0.372704661131552,0.114430415883274
-0.368290841159044,0.117734808823907
-0.363547332947225,0.120424855506800
-0.358599536094135,0.122456624754607
-0.353574945837814,0.123819662090275
-0.348593333707274,0.124534734190631
-0.343710666292726,0.124649312529212
-0.338729054162186,0.124184216445058
-0.333704463905865,0.123096214877349
-0.328756667052775,0.121359885647305
-0.324013158840956,0.118979565563156
-0.319599338868448,0.115991967908474
-0.315628021856114,0.112465032771141
-0.312190022045829,0.108492904060499
-0.309347415835644,0.104187787541097
-0.307130495630813,0.099670118339945
-0.305538586349171,0.095058727897549
-0.305054728398835,0.093228933105853
-0.304900726300164,0.092695919025057
-0.304746724201493,0.092161730105036
-0.304592722102822,0.091626366345790
-0.304438720004152,0.091089827747319
-0.304284717905481,0.090552114309622
-0.304130715806810,0.090013226032700
-0.303976713708139,0.089473162916553
-0.303822711609468,0.088931924961181
-0.303668709510797,0.088389512166584
-0.303514707412127,0.087845924532761
-0.303360705313456,0.087301162059714
-0.303206703214785,0.086755224747441
-0.303052701116114,0.086208112595943
-0.302898699017443,0.085659825605220
-0.302744696918773,0.085110363775271
-0.302590694820102,0.084559727106097
-0.302436692721431,0.084007915597699
-0.302282690622760,0.083454929250075
-0.302128688524089,0.082900768063225
-0.301974686425418,0.082345432037151
-0.301820684326748,0.081788921171851
-0.301666682228077,0.081231235467327
-0.301512680129406,0.080672374923577
-0.301358678030735,0.080112339540602
-0.301204675932064,0.079551129318401
-0.301050673833393,0.078988744256976
-0.300896671734723,0.078425184356325
-0.300742669636052,0.077860449616449
-0.300588667537381,0.077294540037348
-0.300434665438710,0.076727455619022
-0.300280663340039,0.076159196361470
-0.300126661241368,0.075589762264694
-0.299972659142698,0.075019153328692
-0.299818657044027,0.074447369553465
-0.299531693683632,0.073348319472002
-0.298861977062921,0.071280248233595
-0.298000646850911,0.069313264415279
-0.296956294797133,0.067507968717672
-0.295748155404582,0.065921296393371
-0.294405248548838,0.064601079770144
-0.292964151073896,0.063581442696870
-0.291465737495934,0.062879915938001
-0.289951483451558,0.062496771933010
-0.288460000000000,0.062416544087759
-0.286968516548442,0.062630083389174
-0.285454262504066,0.063160872924438
-0.283955848926104,0.064021643343737
-0.282514751451162,0.065208494884120
-0.281171844595418,0.066699618312999
-0.279963705202868,0.068456309586464
-0.278919353149089,0.070426256223745
-0.278058022937079,0.072548524904260
-0.277388306316368,0.074759295363640
-0.277101342955973,0.076008444756908
-0.276947340857303,0.076739819235308
-0.276793338758632,0.077470652180451
-0.276639336659961,0.078200943592338
-0.276485334561290,0.078930693470969
-0.276331332462619,0.079659901816343
-0.276177330363948,0.080388568628460
-0.276023328265278,0.081116693907321
-0.275869326166607,0.081844277652926
-0.275715324067936,0.082571319865275
-0.275561321969265,0.083297820544367
-0.275407319870594,0.084023779690202
-0.275253317771923,0.084749197302782
-0.275099315673253,0.085474073382104
-0.274945313574582,0.086198407928171
-0.274791311475911,0.086922200940981
-0.274637309377240,0.087645452420534
-0.274483307278569,0.088368162366832
-0.274329305179898,0.089090330779872
-0.274175303081228,0.089811957659657
-0.274021300982557,0.090533043006185
-0.273867298883886,0.091253586819456
-0.273713296785215,0.091973589099472
-0.273559294686544,0.092693049846230
-0.273405292587874,0.093411969059733
-0.273251290489203,0.094130346739979
-0.273097288390532,0.094848182886968
-0.272943286291861,0.095565477500701
-0.272789284193190,0.096282230581178
-0.272635282094519,0.096998442128398
-0.272481279995849,0.097714112142362
-0.272327277897178,0.098429240623070
-0.272173275798507,0.099143827570521
-0.272019273699836,0.099857872984716
-0.271865271601165,0.100571376865654
-0.271381413650829,0.102570750402644
-0.269789504369187,0.107339416232492
-0.267572584164357,0.112031535979116
-0.264729977954171,0.116525517541907
-0.261291978143886,0.120697167918705
-0.257320661131552,0.124429731121316
-0.252906841159044,0.127624045224686
-0.248163332947225,0.130207083708148
-0.243215536094135,0.132137387802801
-0.238190945837814,0.133406568133182
-0.233209333707274,0.134036930259008
-0.228326666292726,0.134074468527494
-0.223345054162186,0.133526003791065
-0.218320463905865,0.132346930950710
-0.213372667052775,0.130513419206563
-0.208629158840956,0.128031853657382
-0.204215338868448,0.124941328338579
-0.200244021856114,0.121312319088525
-0.196806022045829,0.117241456234497
-0.193963415835644,0.112843185101312
-0.191746495630813,0.108239774803077
-0.190154586349171,0.103551387045853
-0.189670728398835,0.101638931054608
-0.189516726300164,0.101018257972710
-0.189362724201493,0.100397043357554
-0.189208722102822,0.099775287209143
-0.189054720004152,0.099152989527475
-0.188900717905481,0.098530150312550
-0.188746715806810,0.097906769564369
-0.188592713708139,0.097282847282932
-0.188438711609468,0.096658383468239
-0.188284709510797,0.096033378120289
-0.188130707412127,0.095407831239082
-0.187976705313456,0.094781742824619
-0.187822703214785,0.094155112876900
-0.187668701116114,0.093527941395924
-0.187514699017443,0.092900228381692
-0.187360696918772,0.092271973834204
-0.187206694820102,0.091643177753459
-0.187052692721431,0.091013840139458
-0.186898690622760,0.090383960992200
-0.186744688524089,0.089753540311686
-0.186590686425418,0.089122578097915
-0.186436684326748,0.088491074350888
-0.186282682228077,0.087859029070605
-0.186128680129406,0.087226442257065
-0.185974678030735,0.086593313910269
-0.185820675932064,0.085959644030217
-0.185666673833393,0.085325432616908
-0.185512671734723,0.084690679670342
-0.185358669636052,0.084055385190521
-0.185204667537381,0.083419549177443
-0.185050665438710,0.082783171631108
-0.184896663340039,0.082146252551517
-0.184742661241369,0.081508791938670
-0.184588659142698,0.080870789792566
-0.184434657044027,0.080232246113206
-0.184147693683632,0.079070751470196
-0.183477977062921,0.076943696396122
-0.182616646850911,0.074912910672882
-0.181572294797133,0.073040344678201
-0.180364155404582,0.071384584876952
-0.179021248548838,0.069995292274393
-0.177580151073896,0.068908440208829
-0.176081737495934,0.068143267658474
-0.174567483451558,0.067701475531567
-0.173076000000000,0.067568653434452
-0.171584516548442,0.067730134884061
-0.170070262504066,0.068203945081717
-0.168571848926104,0.069003922364457
-0.167130751451162,0.070127587819918
-0.165787844595418,0.071554768596954
-0.164579705202868,0.073248477161993
-0.163535353149089,0.075158046853732
-0.162674022937079,0.077223980343369
-0.162004306316368,0.079383579858905
-0.161717342955973,0.080579586012691
-0.161563340857303,0.081255078402606
-0.161409338758632,0.081930431935740
-0.161255336659961,0.082605646612090
-0.161101334561290,0.083280722431659
-0.160947332462619,0.083955659394445
-0.160793330363948,0.084630457500448
-0.160639328265278,0.085305116749669
-0.160485326166607,0.085979637142108
-0.160331324067936,0.086654018677764
-0.160177321969265,0.087328261356638
-0.160023319870594,0.088002365178729
-0.159869317771923,0.088676330144038
-0.159715315673253,0.089350156252564
-0.159561313574582,0.090023843504308
-0.159407311475911,0.090697391899270
-0.159253309377240,0.091370801437449
-0.159099307278569,0.092044072118846
-0.158945305179898,0.092717203943461
-0.158791303081228,0.093390196911292
-0.158637300982557,0.094063051022342
-0.158483298883886,0.094735766276609
-0.158329296785215,0.095408342674094
-0.158175294686544,0.096080780214796
-0.158021292587874,0.096753078898716
-0.157867290489203,0.097425238725853
-0.157713288390532,0.098097259696208
-0.157559286291861,0.098769141809781
-0.157405284193190,0.099440885066571
-0.157251282094519,0.100112489466579
-0.157097279995849,0.100783955009804
-0.156943277897178,0.101455281696247
-0.156789275798507,0.102126469525908
-0.156635273699836,0.102797518498786
-0.156481271601165,0.103468428614881
-0.155997413650829,0.105428294183828
-0.154405504369187,0.110160883567063
-0.152188584164357,0.114813555587395
-0.149345977954171,0.119265387450976
-0.145907978143886,0.123393057908525
-0.141936661131552,0.127080834536495
-0.137522841159044,0.130230656037159
-0.132779332947225,0.132770585365057
-0.127831536094134,0.134660154815036
-0.122806945837814,0.135891795654408
-0.117825333707273,0.136488417189669
-0.112942666292726,0.136495415877239
-0.107961054162186,0.135914063406438
-0.102936463905865,0.134699222334232
-0.097988667052775,0.132827698986210
-0.093245158840956,0.130306688414891
-0.088831338868448,0.127176217441189
-0.084860021856113,0.123507747557772
-0.081422022045829,0.119398868067714
-0.078579415835643,0.114964880591236
-0.076362495630813,0.110328747685222
-0.074770586349171,0.105611125458750
-0.074286728398835,0.103667464919273
-0.074132726300164,0.103013862307907
-0.073978724201493,0.102360120839758
-0.073824722102822,0.101706240514827
-0.073670720004152,0.101052221333114
-0.073516717905481,0.100398063294619
-0.073362715806810,0.099743766399341
-0.073208713708139,0.099089330647280
-0.073054711609468,0.098434756038437
-0.072900709510797,0.097780042572812
-0.072746707412127,0.097125190250404
-0.072592705313456,0.096470199071214
-0.072438703214785,0.095815069035241
-0.072284701116114,0.095159800142486
-0.072130699017443,0.094504392392949
-0.071976696918772,0.093848845786629
-0.071822694820102,0.093193160323527
-0.071668692721431,0.092537336003642
-0.071514690622760,0.091881372826975
-0.071360688524089,0.091225270793525
-0.071206686425418,0.090569029903293
-0.071052684326748,0.089912650156279
-0.070898682228077,0.089256131552482
-0.070744680129406,0.088599474091903
-0.070590678030735,0.087942677774541
-0.070436675932064,0.087285742600397
-0.070282673833393,0.086628668569471
-0.070128671734723,0.085971455681762
-0.069974669636052,0.085314103937270
-0.069820667537381,0.084656613335997
-0.069666665438710,0.083998983877940
-0.069512663340039,0.083341215563102
-0.069358661241368,0.082683308391481
-0.069204659142698,0.082025262363077
-0.069050657044027,0.081367077477891
-0.068763693683632,0.080187413799021
-0.068093977062921,0.078043422297658
-0.067232646850911,0.075994545019236
-0.066188294797132,0.074103131111460
-0.064980155404582,0.072428240352050
-0.063637248548838,0.071020045057488
-0.062196151073896,0.069915023644750
-0.060697737495934,0.069132869763144
-0.059183483451558,0.068675652367468
-0.057692000000000,0.068529219946949
-0.056200516548442,0.068676798431337
-0.054686262504066,0.069134272927675
-0.053187848926104,0.069915712566655
-0.051746751451162,0.071019010638693
-0.050403844595418,0.072424488153032
-0.049195705202868,0.074095735203687
-0.048151353149089,0.075982696201761
-0.047290022937079,0.078026464548357
-0.046620306316368,0.080164865185803
-0.046333342955973,0.081337627815487
-0.046179340857302,0.081987544429499
-0.046025338758632,0.082636354313104
-0.045871336659961,0.083284057466303
-0.045717334561290,0.083930653889095
-0.045563332462619,0.084576143581480
-0.045409330363948,0.085220526543459
-0.045255328265277,0.085863802775031
-0.045101326166607,0.086505972276196
-0.044947324067936,0.087147035046955
-0.044793321969265,0.087786991087307
-0.044639319870594,0.088425840397252
-0.044485317771923,0.089063582976791
-0.044331315673253,0.089700218825923
-0.044177313574582,0.090335747944649
-0.044023311475911,0.090970170332967
-0.043869309377240,0.091603485990879
-0.043715307278569,0.092235694918385
-0.043561305179898,0.092866797115483
-0.043407303081228,0.093496792582175
-0.043253300982557,0.094125681318461
-0.043099298883886,0.094753463324339
-0.042945296785215,0.095380138599811
-0.042791294686544,0.096005707144877
-0.042637292587873,0.096630168959535
-0.042483290489203,0.097253524043787
-0.042329288390532,0.097875772397633
-0.042175286291861,0.098496914021071
-0.042021284193190,0.099116948914103
-0.041867282094519,0.099735877076729
-0.041713279995848,0.100353698508947
-0.041559277897178,0.100970413210759
-0.041405275798507,0.101586021182165
-0.041251273699836,0.102200522423163
-0.041097271601165,0.102813916933755
-0.040613413650829,0.104719035003871
-0.039021504369187,0.109400064869529
-0.036804584164356,0.113994758177184
-0.033961977954171,0.118383047132873
-0.030523978143886,0.122442828892696
-0.026552661131552,0.126059890734789
-0.022138841159044,0.129137886377933
-0.017395332947225,0.131606653470077
-0.012447536094135,0.133427415258620
-0.007422945837814,0.134594082727926
-0.002441333707274,0.135130741128795
0.002441333707274,0.135081831133730
0.007422945837814,0.134438465602436
0.012447536094135,0.133154393759667
0.017395332947225,0.131207517646289
0.022138841159044,0.128606537724009
0.026552661131552,0.125393311843942
0.030523978143886,0.121641325736219
0.033961977954171,0.117450224194208
0.036804584164356,0.112937230588343
0.039021504369187,0.108226954467257
0.040613413650829,0.103441327338746
0.041097271601165,0.101422961191270
0.041251273699836,0.100688614007419
0.041405275798507,0.099953160093160
0.041559277897178,0.099216599448496
0.041713279995848,0.098478932073424
0.041867282094519,0.097740157967946
0.042021284193190,0.097000277132061
0.042175286291861,0.096259289565769
0.042329288390532,0.095517195269071
0.042483290489203,0.094773994241966
0.042637292587873,0.094029686484455
0.042791294686544,0.093284271996536
0.042945296785215,0.092537750778212
0.043099298883886,0.091790122829480
0.043253300982557,0.091041388150342
0.043407303081228,0.090291546740797
0.043561305179898,0.089540598600845
0.043715307278569,0.088788543730487
0.043869309377240,0.088035382129722
0.044023311475911,0.087281113798550
0.044177313574582,0.086525738736972
0.044331315673252,0.085769256944987
0.044485317771923,0.085011668422596
0.044639319870594,0.084252973169797
0.044793321969265,0.083493171186593
0.044947324067936,0.082732262472981
0.045101326166607,0.081970247028963
0.045255328265277,0.081207124854538
0.045409330363948,0.080442895949706
0.045563332462619,0.079677560314468
0.045717334561290,0.078911117948823
0.045871336659961,0.078143568852771
0.046025338758632,0.077374913026313
0.046179340857302,0.076605150469448
0.046333342955973,0.075834281182176
0.046620306316368,0.074547309944171
0.047290022937079,0.072299833442353
0.048151353149089,0.070136868575264
0.049195705202868,0.068123026744878
0.050403844595418,0.066320272354991
0.051746751451162,0.064782115699773
0.053187848926104,0.063548524622299
0.054686262504066,0.062642526992583
0.056200516548442,0.062069094489147
0.057692000000000,0.061816346581043
0.059183483451558,0.061857322391720
0.060697737495934,0.062197688320852
0.062196151073896,0.062853756913388
0.063637248548838,0.063826328262206
0.064980155404582,0.065099096055950
0.066188294797132,0.066639211011125
0.067232646850911,0.068400053417870
0.068093977062921,0.070325736531423
0.068763693683632,0.072356469182048
0.069050657044027,0.073416944367522
0.069204659142698,0.073948352646957
0.069358661241368,0.074479067409371
0.069512663340039,0.075009088654766
0.069666665438710,0.075538416383141
0.069820667537381,0.076067050594496
0.069974669636052,0.076594991288831
0.070128671734723,0.077122238466147
0.070282673833393,0.077648792126442
0.070436675932064,0.078174652269719
0.070590678030735,0.078699818895975
0.070744680129406,0.079224292005211
0.070898682228077,0.079748071597428
0.071052684326747,0.080271157672625
0.071206686425418,0.080793550230802
0.071360688524089,0.081315249271960
0.071514690622760,0.081836254796097
0.071668692721431,0.082356566803215
0.071822694820102,0.082876185293313
0.071976696918772,0.083395110266392
0.072130699017443,0.083913341722450
0.072284701116114,0.084430879661489
0.072438703214785,0.084947724083508
0.072592705313456,0.085463874988507
0.072746707412127,0.085979332376487
0.072900709510797,0.086494096247447
0.073054711609468,0.087008166601387
0.073208713708139,0.087521543438307
0.073362715806810,0.088034226758207
0.073516717905481,0.088546216561088
0.073670720004151,0.089057512846949
0.073824722102822,0.089568115615790
0.073978724201493,0.090078024867611
0.074132726300164,0.090587240602413
0.074286728398835,0.091095762820195
0.074770586349171,0.092903071240544
0.076362495630813,0.097494187359437
0.078579415835643,0.101989952194114
0.081422022045829,0.106271927223630
0.084860021856114,0.110220171771606
0.088831338868448,0.113723045904860
0.093245158840956,0.116687000778389
0.097988667052775,0.119044672606742
0.102936463905865,0.120759859700133
0.107961054162186,0.121828635729078
0.112942666292726,0.122276710433360
0.117825333707273,0.122146995607521
0.122806945837814,0.121415921552686
0.127831536094135,0.120035775877592
0.132779332947225,0.117986119364197
0.137522841159044,0.115277804191635
0.141936661131552,0.111955203470620
0.145907978143886,0.108094494960270
0.149345977954171,0.103797975532011
0.152188584164356,0.099185269698756
0.154405504369187,0.094382966200675
0.155997413650829,0.089514446338105
0.156481271601165,0.087406791237861
0.156635273699836,0.086577488882485
0.156789275798507,0.085747493010089
0.156943277897178,0.084916803620673
0.157097279995848,0.084085420714238
0.157251282094519,0.083253344290783
0.157405284193190,0.082420574350308
0.157559286291861,0.081587110892813
0.157713288390532,0.080752953918299
0.157867290489203,0.079918103426765
0.158021292587873,0.079082559418211
0.158175294686544,0.078246321892637
0.158329296785215,0.077409390850043
0.158483298883886,0.076571766290430
0.158637300982557,0.075733448213797
0.158791303081227,0.074894436620144
0.158945305179898,0.074054731509472
0.159099307278569,0.073214332881779
0.159253309377240,0.072373240737067
0.159407311475911,0.071531455075335
0.159561313574582,0.070688975896584
0.159715315673252,0.069845803200812
0.159869317771923,0.069001936988021
0.160023319870594,0.068157377258210
0.160177321969265,0.067312124011379
0.160331324067936,0.066466177247529
0.160485326166607,0.065619536966658
0.160639328265277,0.064772203168768
0.160793330363948,0.063924175853859
0.160947332462619,0.063075455021929
0.161101334561290,0.062226040672980
0.161255336659961,0.061375932807011
0.161409338758632,0.060525131424022
0.161563340857302,0.059673636524013
0.161717342955973,0.058821448106985
0.162004306316368,0.057458078805121
0.162674022937079,0.055138064654230
0.163535353149089,0.052896258918381
0.164579705202867,0.050798914227312
0.165787844595418,0.048910026969412
0.167130751451162,0.047285379122751
0.168571848926104,0.045967256021458
0.170070262504065,0.044980845582562
0.171584516548442,0.044332945934089
0.173076000000000,0.044013048944563
0.174567483451558,0.043987719375712
0.176081737495934,0.044256242985175
0.177580151073896,0.044836385700113
0.179021248548838,0.045730762080307
0.180364155404581,0.046925112876587
0.181572294797132,0.048388697134149
0.182616646850911,0.050076879210238
0.183477977062921,0.051935465825080
0.184147693683632,0.053905949698569
0.184434657044027,0.054904656839173
0.184588659142697,0.055371855669428
0.184742661241368,0.055839577262665
0.184896663340039,0.056307821618884
0.185050665438710,0.056776588738085
0.185204667537381,0.057245878620267
0.185358669636052,0.057715691265431
0.185512671734722,0.058186026673577
0.185666673833393,0.058656884844704
0.185820675932064,0.059128265778813
0.185974678030735,0.059600169475904
0.186128680129406,0.060072595935977
0.186282682228077,0.060545545159031
0.186436684326747,0.061019017145067
0.186590686425418,0.061493011894085
0.186744688524089,0.061967529406084
0.186898690622760,0.062442569681065
0.187052692721431,0.062918132719028
0.187206694820102,0.063394218519973
0.187360696918772,0.063870827083899
0.187514699017443,0.064347958410807
0.187668701116114,0.064825612500697
0.187822703214785,0.065303789353568
0.187976705313456,0.065782488969421
0.188130707412127,0.066261711348256
0.188284709510797,0.066741456490073
0.188438711609468,0.067221724394871
0.188592713708139,0.067702515062651
0.188746715806810,0.068183828493413
0.188900717905481,0.068665664687156
0.189054720004151,0.069148023643881
0.189208722102822,0.069630905363588
0.189362724201493,0.070114309846277
0.189516726300164,0.070598237091947
0.189670728398835,0.071082687100599
0.190154586349171,0.072868582144562
0.191746495630813,0.077441169828880
0.193963415835643,0.081917721977734
0.196806022045829,0.086180210242800
0.200244021856114,0.090109159644196
0.204215338868448,0.093593418755687
0.208629158840956,0.096539911104823
0.213372667052775,0.098881690093492
0.218320463905865,0.100582883455660
0.223345054162186,0.101639785616146
0.228326666292726,0.102078211612474
0.233209333707274,0.101940832422867
0.238190945837814,0.101202685703123
0.243215536094135,0.099816016228995
0.248163332947225,0.097760590900116
0.252906841159044,0.095047450363860
0.257320661131552,0.091721121125879
0.261291978143886,0.087857884542685
0.264729977954170,0.083560082001301
0.267572584164356,0.078947321286635
0.269789504369187,0.074146118251582
0.271381413650829,0.069279736074200
0.271865271601165,0.067175747988689
0.272019273699836,0.066351564144219
0.272173275798507,0.065527903062730
0.272327277897178,0.064704764744223
0.272481279995848,0.063882149188698
0.272635282094519,0.063060056396155
0.272789284193190,0.062238486366593
0.272943286291861,0.061417439100013
0.273097288390532,0.060596914596415
0.273251290489202,0.059776912855798
0.273405292587873,0.058957433878163
0.273559294686544,0.058138477663510
0.273713296785215,0.057320044211839
0.273867298883886,0.056502133523149
0.274021300982557,0.055684745597441
0.274175303081227,0.054867880434715
0.274329305179898,0.054051538034970
0.274483307278569,0.053235718398207
0.274637309377240,0.052420421524426
0.274791311475911,0.051605647413627
0.274945313574582,0.050791396065809
0.275099315673252,0.049977667480973
0.275253317771923,0.049164461659119
0.275407319870594,0.048351778600246
0.275561321969265,0.047539618304355
0.275715324067936,0.046727980771446
0.275869326166606,0.045916866001519
0.276023328265277,0.045106273994573
0.276177330363948,0.044296204750609
0.276331332462619,0.043486658269627
0.276485334561290,0.042677634551626
0.276639336659961,0.041869133596608
0.276793338758631,0.041061155404570
0.276947340857302,0.040253699975515
0.277101342955973,0.039446767309441
0.277388306316368,0.038127291656304
0.278058022937079,0.035850766418914
0.278919353149089,0.033658131114704
0.279963705202867,0.031614747959673
0.281171844595418,0.029783388337846
0.282514751451162,0.028218357535137
0.283955848926104,0.026960335000502
0.285454262504065,0.026032915146773
0.286968516548442,0.025441450109440
0.288460000000000,0.025174239053570
0.289951483451558,0.025202614656499
0.291465737495934,0.025530743809993
0.292964151073896,0.026175297569344
0.294405248548838,0.027137430026153
0.295748155404581,0.028401151935195
0.296956294797132,0.029933863776891
0.298000646850911,0.031689105759482
0.298861977062921,0.033611050648599
0.299531693683632,0.035639869066346
0.299818657044027,0.036700062684483
0.299972659142697,0.037232751740975
0.300126661241368,0.037766339679104
0.300280663340039,0.038300826498870
0.300434665438710,0.038836212200274
0.300588667537381,0.039372496783315
0.300742669636052,0.039909680247993
0.300896671734722,0.040447762594308
0.301050673833393,0.040986743822261
0.301204675932064,0.041526623931852
0.301358678030735,0.042067402923079
0.301512680129406,0.042609080795944
0.301666682228077,0.043151657550447
0.301820684326747,0.043695133186586
0.301974686425418,0.044239507704363
0.302128688524089,0.044784781103778
0.302282690622760,0.045330953384829
0.302436692721431,0.045878024547518
0.302590694820101,0.046425994591845
0.302744696918772,0.046974863517808
0.302898699017443,0.047524631325409
0.303052701116114,0.048075298014647
0.303206703214785,0.048626863585523
0.303360705313456,0.049179328038036
0.303514707412126,0.049732691372186
0.303668709510797,0.050286953587974
0.303822711609468,0.050842114685399
0.303976713708139,0.051398174664461
0.304130715806810,0.051955133525161
0.304284717905481,0.052512991267498
0.304438720004151,0.053071747891472
0.304592722102822,0.053631403397084
0.304746724201493,0.054191957784333
0.304900726300164,0.054753411053219
0.305054728398835,0.055315763203743
0.305538586349171,0.057174946111631
0.307130495630813,0.061815609636081
0.309347415835643,0.066367777611015
0.312190022045829,0.070712233462075
0.315628021856113,0.074727877448627
0.319599338868447,0.078301584846620
0.324013158840956,0.081338097775249
0.328756667052774,0.083768253616944
0.333704463905865,0.085554107902842
0.338729054162185,0.086690180644670
0.343710666292726,0.087200917176843
0.348593333707273,0.087130191245984
0.353574945837814,0.086465151669647
0.358599536094134,0.085159307215738
0.363547332947225,0.083191086258024
0.368290841159043,0.080569745046746
0.372704661131552,0.077337683450122
0.376675978143886,0.073568869831622
0.380113977954170,0.069363331860759
0.382956584164356,0.064838547787334
0.385173504369187,0.060119242153515
0.386765413650829,0.055327326543051
0.387249271601165,0.053304382103831
0.387403273699836,0.052567127248967
0.387557275798507,0.051830771275741
0.387711277897177,0.051095314184152
0.387865279995848,0.050360755974200
0.388019282094519,0.049627096645885
0.388173284193190,0.048894336199208
0.388327286291861,0.048162474634168
0.388481288390532,0.047431511950766
0.388635290489202,0.046701448149001
0.388789292587873,0.045972283228873
0.388943294686544,0.045244017190382
0.389097296785215,0.044516650033529
0.389251298883886,0.043790181758314
0.389405300982557,0.043064612364735
0.389559303081227,0.042339941852794
0.389713305179898,0.041616170222490
0.389867307278569,0.040893297473824
0.390021309377240,0.040171323606795
0.390175311475911,0.039450248621403
0.390329313574582,0.038730072517648
0.390483315673252,0.038010795295531
0.390637317771923,0.037292416955051
0.390791319870594,0.036574937496209
0.390945321969265,0.035858356919004
0.391099324067936,0.035142675223436
0.391253326166606,0.034427892409505
0.391407328265277,0.033714008477212
0.391561330363948,0.033001023426556
0.391715332462619,0.032288937257538
0.391869334561290,0.031577749970157
0.392023336659960,0.030867461564413
0.392177338758631,0.030158072040307
0.392331340857302,0.029449581397837
0.392485342955973,0.028741989637006
0.392772306316368,0.027516795475200
0.393442022937079,0.025332467640519
0.394303353149089,0.023243177863672
0.395347705202867,0.021312356561920
0.396555844595418,0.019600181269638
0.397898751451162,0.018157880739420
0.399339848926104,0.017022831948806
0.400838262504065,0.016215391746372
0.402352516548442,0.015738012174976
0.403844000000000,0.015576638208517
0.405335483451558,0.015713448560520
0.406849737495934,0.016163744710910
0.408348151073895,0.016942092860218
0.409789248548838,0.018046710114376
0.411132155404581,0.019458021796811
0.412340294797132,0.021139481930019
0.413384646850911,0.023040668650382
0.414245977062921,0.025102118611525
0.414915693683632,0.027260970434412
0.415202657044027,0.028460030234781
0.415356659142697,0.029142272935699
0.415510661241368,0.029827923028234
0.415664663340039,0.030516980512387
0.415818665438710,0.031209445388157
0.415972667537381,0.031905317655545
0.416126669636051,0.032604597314550
0.416280671734722,0.033307284365173
0.416434673833393,0.034013378807414
0.416588675932064,0.034722880641272
0.416742678030735,0.035435789866747
0.416896680129406,0.036152106483840
0.417050682228076,0.036871830492551
0.417204684326747,0.037594961892879
0.417358686425418,0.038321500684824
0.417512688524089,0.039051446868387
0.417666690622760,0.039784800443568
0.417820692721431,0.040521561410366
0.417974694820101,0.041261729768782
0.418128696918772,0.042005305518815
0.418282699017443,0.042752288660466
0.418436701116114,0.043502679193734
0.418590703214785,0.044256477118620
0.418744705313455,0.045013682435123
0.418898707412126,0.045774295143244
0.419052709510797,0.046538315242982
0.419206711609468,0.047305742734338
0.419360713708139,0.048076577617312
0.419514715806810,0.048850819891903
0.419668717905480,0.049628469558111
0.419822720004151,0.050409526615937
0.419976722102822,0.051193991065381
0.420130724201493,0.051981862906442
0.420284726300164,0.052773142139120
0.420438728398835,0.053567828763416
0.420922586349171,0.055646867790619
0.422514495630813,0.060493169457970
0.424731415835643,0.065275175423012
0.427574022045829,0.069870170114965
0.431012021856113,0.074152170279905
0.434983338868448,0.078002039860242
0.439397158840956,0.081317805256839
0.444140667052775,0.084023416346360
0.449088463905865,0.086074424983221
0.454113054162185,0.087459718298280
0.459094666292726,0.088199325739808
0.463355457094774,0.088377272441753
0.467041614330203,0.088218041242884
0.470755273393818,0.087734145529498
0.474450435524451,0.086914529355706
0.478078687700159,0.085756102078249
0.481591129904331,0.084264414837232
0.484940466725292,0.082453823165652
0.488083084748211,0.080347087620889
0.490980928794409,0.077974428861729
0.493603009709063,0.075372118461170
0.495926421183877,0.072580739828254
0.497936804464504,0.069643285347225
0.499420773536754,0.067045767470265
0.499889562755084,0.066308578577583
0.500358351973415,0.065574797076518
0.500827141191745,0.064844422967070
0.501295930410076,0.064117456249241
0.501764719628406,0.063393896923028
0.502233508846737,0.062673744988434
0.502702298065067,0.061957000445456
0.503171087283398,0.061243663294097
0.503639876501728,0.060533733534355
0.504108665720059,0.059827211166230
0.504577454938389,0.059124096189723
0.505046244156720,0.058424388604833
0.505515033375050,0.057728088411561
0.505983822593381,0.057035195609907
0.506452611811711,0.056345710199870
0.506921401030042,0.055659632181450
0.507390190248372,0.054976961554648
0.507858979466703,0.054297698319464
0.508327768685033,0.053621842475897
0.508796557903364,0.052949394023948
0.509265347121694,0.052280352963616
0.509734136340025,0.051614719294902
0.510202925558355,0.050952493017805
0.510671714776686,0.050293674132326
0.511140503995016,0.049638262638464
0.511609293213347,0.048986258536220
0.512078082431677,0.048337661825593
0.512546871650008,0.047692472506584
0.513015660868338,0.047050690579192
0.513484450086669,0.046412316043418
0.513953239304999,0.045777348899261
0.514422028523330,0.045145789146722
0.514890817741660,0.044517636785801
0.515359606959991,0.043892891816497
0.515828396178321,0.043271554238810
0.516297185396652,0.042653624052741
0.516870333617078,0.041841820403027
0.517772100966488,0.040748138615061
0.518837498714718,0.039864022311378
0.520036034052119,0.039231355304177
0.521326495340590,0.038875726096612
0.522661553351621,0.038803123953499
0.523993349246239,0.039000000000000


==> data/t_0.5_iptc_2_yz.csv <==
z,y
-0.522412272373880,0.039000000000000
-0.520993677068806,0.039071817803140
-0.519566731177702,0.039425301626869
-0.518178647741314,0.040067354958404
-0.516877171680154,0.040986021888102
-0.515705341340751,0.042150779206234
-0.514696846750100,0.043515843593722
-0.513880838004653,0.045008192841692
-0.513454847350406,0.045888536412767
-0.513028856696158,0.046770988242932
-0.512602866041911,0.047655548332188
-0.512176875387663,0.048542216680535
-0.511750884733415,0.049430993287972
-0.511324894079168,0.050321878154500
-0.510898903424920,0.051214871280119
-0.510472912770673,0.052109972664829
-0.510046922116425,0.053007182308630
-0.509620931462177,0.053906500211521
-0.509194940807930,0.054807926373503
-0.508768950153682,0.055711460794576
-0.508342959499434,0.056617103474740
-0.507916968845187,0.057524854413994
-0.507490978190939,0.058434713612339
-0.507064987536692,0.059346681069775
-0.506638996882444,0.060260756786302
-0.506213006228196,0.061176940761920
-0.505787015573949,0.062095232996628
-0.505361024919701,0.063015633490427
-0.504935034265453,0.063938142243317
-0.504509043611206,0.064862759255297
-0.504083052956958,0.065789484526369
-0.503657062302711,0.066718318056531
-0.503231071648463,0.067649259845783
-0.502805080994216,0.068582309894127
-0.502379090339968,0.069517468201562
-0.501953099685720,0.070454734768087
-0.501527109031473,0.071394109593703
-0.501101118377225,0.072335592678409
-0.500675127722978,0.073279184022207
-0.500249137068730,0.074224883625095
-0.499823146414482,0.075172691487074
-0.499397155760235,0.076122607608144
-0.498971165105987,0.077074631988305
-0.498545174451739,0.078028764627556
-0.497523920523783,0.080187608185368
-0.495670512871814,0.083449488080432
-0.493478554288161,0.086591329594808
-0.490959938516678,0.089561809268419
-0.488136699285935,0.092311084615310
-0.485040682267520,0.094793288721705
-0.481712488272964,0.096968918085238
-0.478199744973355,0.098806867460990
-0.474554856471669,0.100285898250034
-0.470832450907395,0.101395396894752
-0.467086780868763,0.102135373286743
-0.463369323588608,0.102515746999854
-0.459094666292726,0.102524378734847
-0.454113054162186,0.101977885719474
-0.449088463905865,0.100803722708302
-0.444140667052775,0.098978184263909
-0.439397158840956,0.096507640735278
-0.434983338868448,0.093431018501113
-0.431012021856114,0.089818477791902
-0.427574022045829,0.085766208661340
-0.424731415835643,0.081388129621779
-0.422514495630813,0.076805942707474
-0.420922586349171,0.072139248724639
-0.420438728398835,0.070253227339447
-0.420284726300164,0.069663406008883
-0.420130724201493,0.069075692937411
-0.419976722102822,0.068490088125029
-0.419822720004152,0.067906591571737
-0.419668717905481,0.067325203277537
-0.419514715806810,0.066745923242427
-0.419360713708139,0.066168751466408
-0.419206711609468,0.065593687949480
-0.419052709510798,0.065020732691642
-0.418898707412127,0.064449885692896
-0.418744705313456,0.063881146953240
-0.418590703214785,0.063314516472675
-0.418436701116114,0.062749994251200
-0.418282699017443,0.062187580288817
-0.418128696918773,0.061627274585524
-0.417974694820102,0.061069077141322
-0.417820692721431,0.060512987956210
-0.417666690622760,0.059959007030190
-0.417512688524089,0.059407134363260
-0.417358686425418,0.058857369955421
-0.417204684326748,0.058309713806673
-0.417050682228077,0.057764165917015
-0.416896680129406,0.057220726286449
-0.416742678030735,0.056679394914973
-0.416588675932064,0.056140171802588
-0.416434673833393,0.055603056949293
-0.416280671734723,0.055068050355090
-0.416126669636052,0.054535152019977
-0.415972667537381,0.054004361943955
-0.415818665438710,0.053475680127024
-0.415664663340039,0.052949106569183
-0.415510661241369,0.052424641270433
-0.415356659142698,0.051902284230774
-0.415202657044027,0.051382035450206
-0.414915693683632,0.050334720780445
-0.414245977062921,0.048319452076894
-0.413384646850911,0.046413564492180
-0.412340294797133,0.044676646244922
-0.411132155404582,0.043164140279439
-0.409789248548838,0.041922001826828
-0.408348151073896,0.040982246163048
-0.406849737495934,0.040360250359125
-0.405335483451558,0.040054273763087
-0.403844000000000,0.040047130338466
-0.402352516548442,0.040335395153467
-0.400838262504066,0.040948457671651
-0.399339848926104,0.041897486621206
-0.397898751451162,0.043176545840256
-0.396555844595418,0.044761452634876
-0.395347705202868,0.046610987544437
-0.394303353149089,0.048670401545211
-0.393442022937079,0.050876610550480
-0.392772306316368,0.053164086751915
-0.392485342955973,0.054493428552525
-0.392331340857303,0.055309618235682
-0.392177338758632,0.056125152831086
-0.392023336659961,0.056940032338736
-0.391869334561290,0.057754256758632
-0.391715332462619,0.058567826090775
-0.391561330363948,0.059380740335165
-0.391407328265278,0.060192999491801
-0.391253326166607,0.061004603560683
-0.391099324067936,0.061815552541812
-0.390945321969265,0.062625846435188
-0.390791319870594,0.063435485240810
-0.390637317771923,0.064244468958679
-0.390483315673253,0.065052797588794
-0.390329313574582,0.065860471131156
-0.390175311475911,0.066667489585764
-0.390021309377240,0.067473852952619
-0.389867307278569,0.068279561231721
-0.389713305179898,0.069084614423069
-0.389559303081228,0.069889012526663
-0.389405300982557,0.070692755542504
-0.389251298883886,0.071495843470592
-0.389097296785215,0.072298276310926
-0.388943294686544,0.073100054063506
-0.388789292587874,0.073901176728333
-0.388635290489203,0.074701644305407
-0.388481288390532,0.075501456794727
-0.388327286291861,0.076300614196294
-0.388173284193190,0.077099116510107
-0.388019282094519,0.077896963736167
-0.387865279995849,0.078694155874473
-0.387711277897178,0.079490692925026
-0.387557275798507,0.080286574887826
-0.387403273699836,0.081081801762871
-0.387249271601165,0.081876373550164
-0.386765413650829,0.083951545953295
-0.385173504369187,0.088790103882671
-0.382956584164357,0.093559338497149
-0.380113977954171,0.098136404886765
-0.376675978143886,0.102395433042319
-0.372704661131552,0.106217659437005
-0.368290841159044,0.109501728523239
-0.363547332947225,0.112172409105804
-0.358599536094135,0.114186203819861
-0.353574945837814,0.115533000895096
-0.348593333707274,0.116233801014450
-0.343710666292726,0.116335800586617
-0.338729054162186,0.115857533338838
-0.333704463905865,0.114755577749436
-0.328756667052775,0.113004788729004
-0.324013158840956,0.110609831995744
-0.319599338868448,0.107607779423556
-0.315628021856114,0.104066931453689
-0.312190022045829,0.100081764736528
-0.309347415835644,0.095764764228091
-0.307130495630813,0.091236572318775
-0.305538586349171,0.086616147228027
-0.305054728398835,0.084777148544074
-0.304900726300164,0.084234818060600
-0.304746724201493,0.083691832489372
-0.304592722102822,0.083148191830391
-0.304438720004152,0.082603896083656
-0.304284717905481,0.082058945249168
-0.304130715806810,0.081513339326927
-0.303976713708139,0.080967078316932
-0.303822711609468,0.080420162219183
-0.303668709510797,0.079872591033682
-0.303514707412127,0.079324364760426
-0.303360705313456,0.078775483399417
-0.303206703214785,0.078225946950655
-0.303052701116114,0.077675755414139
-0.302898699017443,0.077124908789870
-0.302744696918773,0.076573407077847
-0.302590694820102,0.076021250278071
-0.302436692721431,0.075468438390541
-0.302282690622760,0.074914971415258
-0.302128688524089,0.074360849352222
-0.301974686425418,0.073806072201432
-0.301820684326748,0.073250639962888
-0.301666682228077,0.072694552636591
-0.301512680129406,0.072137810222541
-0.301358678030735,0.071580412720737
-0.301204675932064,0.071022360131179
-0.301050673833393,0.070463652453868
-0.300896671734723,0.069904289688804
-0.300742669636052,0.069344271835986
-0.300588667537381,0.068783598895415
-0.300434665438710,0.068222270867090
-0.300280663340039,0.067660287751012
-0.300126661241368,0.067097649547180
-0.299972659142698,0.066534356255595
-0.299818657044027,0.065970407876257
-0.299531693683632,0.064879242938496
-0.298861977062921,0.062819239495645
-0.298000646850911,0.060861609417403
-0.296956294797133,0.059066799626766
-0.295748155404582,0.057491517297289
-0.294405248548838,0.056183306821839
-0.292964151073896,0.055175967744924
-0.291465737495934,0.054486698824953
-0.289951483451558,0.054115461461271
-0.288460000000000,0.054046522700380
-0.286968516548442,0.054271701849046
-0.285454262504066,0.054815489277568
-0.283955848926104,0.055690382944756
-0.282514751451162,0.056892167065848
-0.281171844595418,0.058398653429600
-0.279963705202868,0.060170726730006
-0.278919353149089,0.062155666976819
-0.278058022937079,0.064292172033361
-0.277388306316368,0.066516119296930
-0.277101342955973,0.067779236157297
-0.276947340857303,0.068525559256152
-0.276793338758632,0.069271498520238
-0.276639336659961,0.070017053949554
-0.276485334561290,0.070762225544101
-0.276331332462619,0.071507013303879
-0.276177330363948,0.072251417228888
-0.276023328265278,0.072995437319127
-0.275869326166607,0.073739073574596
-0.275715324067936,0.074482325995297
-0.275561321969265,0.075225194581228
-0.275407319870594,0.075967679332390
-0.275253317771923,0.076709780248782
-0.275099315673253,0.077451497330405
-0.274945313574582,0.078192830577259
-0.274791311475911,0.078933779989343
-0.274637309377240,0.079674345566658
-0.274483307278569,0.080414527309203
-0.274329305179898,0.081154325216980
-0.274175303081228,0.081893739289986
-0.274021300982557,0.082632769528224
-0.273867298883886,0.083371415931692
-0.273713296785215,0.084109678500391
-0.273559294686544,0.084847557234320
-0.273405292587874,0.085585052133480
-0.273251290489203,0.086322163197871
-0.273097288390532,0.087058890427493
-0.272943286291861,0.087795233822345
-0.272789284193190,0.088531193382427
-0.272635282094519,0.089266769107741
-0.272481279995849,0.090001960998285
-0.272327277897178,0.090736769054059
-0.272173275798507,0.091471193275065
-0.272019273699836,0.092205233661301
-0.271865271601165,0.092938890212767
-0.271381413650829,0.094957278631968
-0.269789504369187,0.099743668800238
-0.267572584164357,0.104455538014017
-0.264729977954171,0.108970988737255
-0.261291978143886,0.113165406006684
-0.257320661131552,0.116921517861346
-0.252906841159044,0.120139588920609
-0.248163332947225,0.122746007268394
-0.243215536094135,0.124698763980861
-0.238190945837814,0.125988995808722
-0.233209333707274,0.126638639568357
-0.228326666292726,0.126694006684667
-0.223345054162186,0.126165157582516
-0.218320463905865,0.125007829910385
-0.213372667052775,0.123197837197021
-0.208629158840956,0.120741086481264
-0.204215338868448,0.117676098820322
-0.200244021856114,0.114072723998211
-0.196806022045829,0.110026963412239
-0.193963415835644,0.105652680907512
-0.191746495630813,0.101071653806195
-0.190154586349171,0.096403669882096
-0.189670728398835,0.094513480606298
-0.189516726300164,0.093916744958617
-0.189362724201493,0.093319625476166
-0.189208722102822,0.092722122158946
-0.189054720004152,0.092124235006957
-0.188900717905481,0.091525964020198
-0.188746715806810,0.090927309198670
-0.188592713708139,0.090328270542372
-0.188438711609468,0.089728848051306
-0.188284709510797,0.089129041725470
-0.188130707412127,0.088528851564864
-0.187976705313456,0.087928277569489
-0.187822703214785,0.087327319739345
-0.187668701116114,0.086725978074432
-0.187514699017443,0.086124252574749
-0.187360696918772,0.085522143240296
-0.187206694820102,0.084919650071075
-0.187052692721431,0.084316773067084
-0.186898690622760,0.083713512228324
-0.186744688524089,0.083109867554794
-0.186590686425418,0.082505839046495
-0.186436684326748,0.081901426703427
-0.186282682228077,0.081296630525589
-0.186128680129406,0.080691450512982
-0.185974678030735,0.080085886665605
-0.185820675932064,0.079479938983460
-0.185666673833393,0.078873607466545
-0.185512671734723,0.078266892114860
-0.185358669636052,0.077659792928406
-0.185204667537381,0.077052309907183
-0.185050665438710,0.076444443051191
-0.184896663340039,0.075836192360429
-0.184742661241369,0.075227557834898
-0.184588659142698,0.074618539474597
-0.184434657044027,0.074009137279527
-0.184147693683632,0.072875306903287
-0.183477977062921,0.070774835752553
-0.182616646850911,0.068773263598891
-0.181572294797133,0.066931955053346
-0.180364155404582,0.065308750754813
-0.179021248548838,0.063952459896402
-0.177580151073896,0.062898170126451
-0.176081737495934,0.062164278656285
-0.174567483451558,0.061751758067139
-0.173076000000000,0.061645632860463
-0.171584516548442,0.061833768424974
-0.170070262504066,0.062336717082206
-0.168571848926104,0.063167747958493
-0.167130751451162,0.064323654421984
-0.165787844595418,0.065783427582951
-0.164579705202868,0.067509204822356
-0.163535353149089,0.069449482248865
-0.162674022937079,0.071544033870583
-0.162004306316368,0.073729594265812
-0.161717342955973,0.074952522946978
-0.161563340857303,0.075656289363386
-0.161409338758632,0.076359676609497
-0.161255336659961,0.077062684685310
-0.161101334561290,0.077765313590826
-0.160947332462619,0.078467563326043
-0.160793330363948,0.079169433890963
-0.160639328265278,0.079870925285585
-0.160485326166607,0.080572037509910
-0.160331324067936,0.081272770563936
-0.160177321969265,0.081973124447665
-0.160023319870594,0.082673099161096
-0.159869317771923,0.083372694704229
-0.159715315673253,0.084071911077065
-0.159561313574582,0.084770748279602
-0.159407311475911,0.085469206311842
-0.159253309377240,0.086167285173784
-0.159099307278569,0.086864984865429
-0.158945305179898,0.087562305386775
-0.158791303081228,0.088259246737824
-0.158637300982557,0.088955808918575
-0.158483298883886,0.089651991929028
-0.158329296785215,0.090347795769184
-0.158175294686544,0.091043220439042
-0.158021292587874,0.091738265938602
-0.157867290489203,0.092432932267864
-0.157713288390532,0.093127219426828
-0.157559286291861,0.093821127415495
-0.157405284193190,0.094514656233864
-0.157251282094519,0.095207805881935
-0.157097279995849,0.095900576359708
-0.156943277897178,0.096592967667184
-0.156789275798507,0.097284979804362
-0.156635273699836,0.097976612771242
-0.156481271601165,0.098667866567824
-0.155997413650829,0.100646557572428
-0.154405504369187,0.105396287530121
-0.152188584164357,0.110067651055331
-0.149345977954171,0.114539404130503
-0.145907978143886,0.118687810448350
-0.141936661131552,0.122396653075895
-0.137522841159044,0.125567352296131
-0.132779332947225,0.128127460343312
-0.127831536094134,0.130036047355577
-0.122806945837814,0.131285164439809
-0.117825333707273,0.131897443990422
-0.112942666292726,0.131918563316999
-0.107961054162186,0.131352359885031
-0.102936463905865,0.130153937986955
-0.097988667052775,0.128299807116195
-0.093245158840956,0.125796788543948
-0.088831338868448,0.122684481714324
-0.084860021856113,0.119033899359045
-0.081422022045829,0.114942196898199
-0.078579415835643,0.110524291267281
-0.076362495630813,0.105902836378952
-0.074770586349171,0.101198271499487
-0.074286728398835,0.099268480993171
-0.074132726300164,0.098629454537924
-0.073978724201493,0.097990048912378
-0.073824722102822,0.097350264116535
-0.073670720004152,0.096710100150394
-0.073516717905481,0.096069557013955
-0.073362715806810,0.095428634707219
-0.073208713708139,0.094787333230185
-0.073054711609468,0.094145652582853
-0.072900709510797,0.093503592765223
-0.072746707412127,0.092861153777295
-0.072592705313456,0.092218335619070
-0.072438703214785,0.091575138290547
-0.072284701116114,0.090931561791726
-0.072130699017443,0.090287606122607
-0.071976696918772,0.089643271283190
-0.071822694820102,0.088998557273476
-0.071668692721431,0.088353464093464
-0.071514690622760,0.087707991743154
-0.071360688524089,0.087062140222547
-0.071206686425418,0.086415909531642
-0.071052684326748,0.085769299670439
-0.070898682228077,0.085122310638938
-0.070744680129406,0.084474942437139
-0.070590678030735,0.083827195065043
-0.070436675932064,0.083179068522648
-0.070282673833393,0.082530562809957
-0.070128671734723,0.081881677926967
-0.069974669636052,0.081232413873679
-0.069820667537381,0.080582770650094
-0.069666665438710,0.079932748256211
-0.069512663340039,0.079282346692030
-0.069358661241368,0.078631565957552
-0.069204659142698,0.077980406052775
-0.069050657044027,0.077328866977701
-0.068763693683632,0.076155253551911
-0.068093977062921,0.074016792094195
-0.067232646850911,0.071973709507381
-0.066188294797132,0.070088219200160
-0.064980155404582,0.068419226804851
-0.063637248548838,0.067016744471708
-0.062196151073896,0.065917098503211
-0.060697737495934,0.065139851743660
-0.059183483451558,0.064686973731863
-0.057692000000000,0.064544250304532
-0.056200516548442,0.064695865291109
-0.054686262504066,0.065158698078525
-0.053187848926104,0.065946786580913
-0.051746751451162,0.067057920021282
-0.050403844595418,0.068472244745310
-0.049195705202868,0.070153117539670
-0.048151353149089,0.072050211001878
-0.047290022937079,0.074104332980775
-0.046620306316368,0.076253033967821
-0.046333342955973,0.077437525945217
-0.046179340857302,0.078100730021359
-0.046025338758632,0.078763700218897
-0.045871336659961,0.079426436537831
-0.045717334561290,0.080088938978162
-0.045563332462619,0.080751207539889
-0.045409330363948,0.081413242223011
-0.045255328265277,0.082075043027530
-0.045101326166607,0.082736609953445
-0.044947324067936,0.083397943000757
-0.044793321969265,0.084059042169464
-0.044639319870594,0.084719907459567
-0.044485317771923,0.085380538871067
-0.044331315673253,0.086040936403963
-0.044177313574582,0.086701100058255
-0.044023311475911,0.087361029833943
-0.043869309377240,0.088020725731027
-0.043715307278569,0.088680187749507
-0.043561305179898,0.089339415889383
-0.043407303081228,0.089998410150656
-0.043253300982557,0.090657170533325
-0.043099298883886,0.091315697037390
-0.042945296785215,0.091973989662850
-0.042791294686544,0.092632048409708
-0.042637292587873,0.093289873277961
-0.042483290489203,0.093947464267610
-0.042329288390532,0.094604821378656
-0.042175286291861,0.095261944611097
-0.042021284193190,0.095918833964935
-0.041867282094519,0.096575489440169
-0.041713279995848,0.097231911036799
-0.041559277897178,0.097888098754825
-0.041405275798507,0.098544052594247
-0.041251273699836,0.099199772555066
-0.041097271601165,0.099855258637280
-0.040613413650829,0.101800594746110
-0.039021504369187,0.106519666953534
-0.036804584164356,0.111157303554686
-0.033961977954171,0.115592816352154
-0.030523978143886,0.119703206347874
-0.026552661131552,0.123373133686585
-0.022138841159044,0.126504972083935
-0.017395332947225,0.129027227376740
-0.012447536094135,0.130899846935763
-0.007422945837814,0.132115618400952
-0.002441333707274,0.132697727173831
0.002441333707274,0.132691329553556
0.007422945837814,0.132095263067123
0.012447536094135,0.130864134646796
0.017395332947225,0.128975018836640
0.022138841159044,0.126435469584155
0.026552661131552,0.123285942538414
0.030523978143886,0.119598366573564
0.033961977954171,0.115470799432358
0.036804584164356,0.111018974774763
0.039021504369187,0.106366219485710
0.040613413650829,0.101633465543732
0.041097271601165,0.099673316139689
0.041251273699836,0.099002008970727
0.041405275798507,0.098330467923162
0.041559277897178,0.097658692996993
0.041713279995848,0.096986684192219
0.041867282094519,0.096314441508842
0.042021284193190,0.095641964946861
0.042175286291861,0.094969254506276
0.042329288390532,0.094296310187088
0.042483290489203,0.093623131989295
0.042637292587873,0.092949719912899
0.042791294686544,0.092276073957898
0.042945296785215,0.091602194124294
0.043099298883886,0.090928080412086
0.043253300982557,0.090253732821274
0.043407303081228,0.089579151351859
0.043561305179898,0.088904336003839
0.043715307278569,0.088229286777215
0.043869309377240,0.087554003671988
0.044023311475911,0.086878486688157
0.044177313574582,0.086202735825722
0.044331315673252,0.085526751084683
0.044485317771923,0.084850532465040
0.044639319870594,0.084174079966793
0.044793321969265,0.083497393589943
0.044947324067936,0.082820473334488
0.045101326166607,0.082143319200430
0.045255328265277,0.081465931187768
0.045409330363948,0.080788309296502
0.045563332462619,0.080110453526632
0.045717334561290,0.079432363878158
0.045871336659961,0.078754040351081
0.046025338758632,0.078075482945399
0.046179340857302,0.077396691661114
0.046333342955973,0.076717666498225
0.046620306316368,0.075518235584377
0.047290022937079,0.073355267044033
0.048151353149089,0.071285553690098
0.049195705202868,0.069371863714556
0.050403844595418,0.067673789241507
0.051746751451162,0.066242109562515
0.053187848926104,0.065113933283108
0.054686262504066,0.064309552104226
0.056200516548442,0.063831551552098
0.057692000000000,0.063666179990070
0.059183483451558,0.063795511555534
0.060697737495934,0.064234356456312
0.062196151073896,0.064997250140211
0.063637248548838,0.066082592637845
0.064980155404582,0.067471210310703
0.066188294797132,0.069127151832264
0.067232646850911,0.071000732611004
0.068093977062921,0.073033300653037
0.068763693683632,0.075162806763783
0.069050657044027,0.076327805485307
0.069204659142698,0.076970919608437
0.069358661241368,0.077614358955060
0.069512663340039,0.078258123525176
0.069666665438710,0.078902213318785
0.069820667537381,0.079546628335887
0.069974669636052,0.080191368576483
0.070128671734723,0.080836434040571
0.070282673833393,0.081481824728152
0.070436675932064,0.082127540639226
0.070590678030735,0.082773581773793
0.070744680129406,0.083419948131854
0.070898682228077,0.084066639713407
0.071052684326747,0.084713656518453
0.071206686425418,0.085360998546992
0.071360688524089,0.086008665799025
0.071514690622760,0.086656658274550
0.071668692721431,0.087304975973568
0.071822694820102,0.087953618896079
0.071976696918772,0.088602587042083
0.072130699017443,0.089251880411581
0.072284701116114,0.089901499004571
0.072438703214785,0.090551442821054
0.072592705313456,0.091201711861030
0.072746707412127,0.091852306124500
0.072900709510797,0.092503225611462
0.073054711609468,0.093154470321917
0.073208713708139,0.093806040255865
0.073362715806810,0.094457935413307
0.073516717905481,0.095110155794241
0.073670720004151,0.095762701398668
0.073824722102822,0.096415572226589
0.073978724201493,0.097068768278002
0.074132726300164,0.097722289552908
0.074286728398835,0.098376136051307
0.074770586349171,0.100320454366147
0.076362495630813,0.105039160767800
0.078579415835643,0.109676973141561
0.081422022045829,0.114113246597684
0.084860021856114,0.118225000860088
0.088831338868448,0.121896886008139
0.093245158840956,0.125031235841884
0.097988667052775,0.127556488977056
0.102936463905865,0.129432504101107
0.107961054162186,0.130651966817829
0.112942666292726,0.131237956060334
0.117825333707273,0.131235658492197
0.122806945837814,0.130644656636165
0.127831536094135,0.129419678798306
0.132779332947225,0.127537739399390
0.137522841159044,0.125006275509435
0.141936661131552,0.121865573176918
0.145907978143886,0.118187349903230
0.149345977954171,0.114069426837355
0.152188584164356,0.109627295326444
0.154405504369187,0.104984053400114
0.155997413650829,0.100260433496875
0.156481271601165,0.098310795304701
0.156635273699836,0.097651267002249
0.156789275798507,0.096992063923290
0.156943277897178,0.096333186067824
0.157097279995848,0.095674633435851
0.157251282094519,0.095016406027371
0.157405284193190,0.094358503842384
0.157559286291861,0.093700926880890
0.157713288390532,0.093043675142889
0.157867290489203,0.092386748628381
0.158021292587873,0.091730147337366
0.158175294686544,0.091073871269844
0.158329296785215,0.090417920425815
0.158483298883886,0.089762294805279
0.158637300982557,0.089106994408236
0.158791303081227,0.088452019234686
0.158945305179898,0.087797369284629
0.159099307278569,0.087143044558065
0.159253309377240,0.086489045054994
0.159407311475911,0.085835370775416
0.159561313574582,0.085182021719331
0.159715315673252,0.084528997886739
0.159869317771923,0.083876299277640
0.160023319870594,0.083223925892034
0.160177321969265,0.082571877729921
0.160331324067936,0.081920154791301
0.160485326166607,0.081268757076174
0.160639328265277,0.080617684584540
0.160793330363948,0.079966937316399
0.160947332462619,0.079316515271751
0.161101334561290,0.078666418450596
0.161255336659961,0.078016646852934
0.161409338758632,0.077367200478765
0.161563340857302,0.076718079328089
0.161717342955973,0.076069283400906
0.162004306316368,0.074898919680692
0.162674022937079,0.072764289684120
0.163535353149089,0.070726122334068
0.164579705202867,0.068846581273445
0.165787844595418,0.067184462137839
0.167130751451162,0.065789611805049
0.168571848926104,0.064698148737224
0.170070262504065,0.063929403887928
0.171584516548442,0.063485111809697
0.173076000000000,0.063350839865142
0.174567483451558,0.063511386192800
0.176081737495934,0.063984297792083
0.177580151073896,0.064783440162231
0.179021248548838,0.065906360724836
0.180364155404581,0.067332909674336
0.181572294797132,0.069026116995274
0.182616646850911,0.070935326429686
0.183477977062921,0.073001043295513
0.184147693683632,0.075160565081158
0.184434657044027,0.076356627636885
0.184588659142697,0.077032306049586
0.184742661241368,0.077707972969765
0.184896663340039,0.078383628397423
0.185050665438710,0.079059272332559
0.185204667537381,0.079734904775174
0.185358669636052,0.080410525725267
0.185512671734722,0.081086135182838
0.185666673833393,0.081761733147888
0.185820675932064,0.082437319620416
0.185974678030735,0.083112894600423
0.186128680129406,0.083788458087908
0.186282682228077,0.084464010082872
0.186436684326747,0.085139550585314
0.186590686425418,0.085815079595235
0.186744688524089,0.086490597112634
0.186898690622760,0.087166103137511
0.187052692721431,0.087841597669867
0.187206694820102,0.088517080709702
0.187360696918772,0.089192552257015
0.187514699017443,0.089868012311806
0.187668701116114,0.090543460874076
0.187822703214785,0.091218897943824
0.187976705313456,0.091894323521051
0.188130707412127,0.092569737605756
0.188284709510797,0.093245140197939
0.188438711609468,0.093920531297601
0.188592713708139,0.094595910904742
0.188746715806810,0.095271279019361
0.188900717905481,0.095946635641458
0.189054720004151,0.096621980771034
0.189208722102822,0.097297314408088
0.189362724201493,0.097972636552621
0.189516726300164,0.098647947204632
0.189670728398835,0.099323246364121
0.190154586349171,0.101287339250611
0.191746495630813,0.106023963847174
0.193963415835643,0.110681227012076
0.196806022045829,0.115138142432799
0.200244021856114,0.119271294422810
0.204215338868448,0.122964829720582
0.208629158840956,0.126120548055788
0.213372667052775,0.128666366211029
0.218320463905865,0.130561674959914
0.223345054162186,0.131798779499404
0.228326666292726,0.132400486632212
0.233209333707274,0.132412271005082
0.238190945837814,0.131836273885353
0.243215536094135,0.130627456752385
0.248163332947225,0.128762533985468
0.252906841159044,0.126248571185894
0.257320661131552,0.123125435220264
0.261291978143886,0.119464408571353
0.264729977954170,0.115362896766062
0.267572584164356,0.110936027680333
0.269789504369187,0.106306613035329
0.271381413650829,0.101595190100411
0.271865271601165,0.099658383202575
0.272019273699836,0.099012226376864
0.272173275798507,0.098366058058631
0.272327277897178,0.097719878247877
0.272481279995848,0.097073686944601
0.272635282094519,0.096427484148804
0.272789284193190,0.095781269860485
0.272943286291861,0.095135044079645
0.273097288390532,0.094488806806283
0.273251290489202,0.093842558040399
0.273405292587873,0.093196297781994
0.273559294686544,0.092550026031068
0.273713296785215,0.091903742787620
0.273867298883886,0.091257448051650
0.274021300982557,0.090611141823159
0.274175303081227,0.089964824102146
0.274329305179898,0.089318494888612
0.274483307278569,0.088672154182556
0.274637309377240,0.088025801983979
0.274791311475911,0.087379438292880
0.274945313574582,0.086733063109259
0.275099315673252,0.086086676433117
0.275253317771923,0.085440278264454
0.275407319870594,0.084793868603268
0.275561321969265,0.084147447449562
0.275715324067936,0.083501014803333
0.275869326166606,0.082854570664584
0.276023328265277,0.082208115033312
0.276177330363948,0.081561647909519
0.276331332462619,0.080915169293205
0.276485334561290,0.080268679184369
0.276639336659961,0.079622177583011
0.276793338758631,0.078975664489132
0.276947340857302,0.078329139902732
0.277101342955973,0.077682603823809
0.277388306316368,0.076514040286292
0.278058022937079,0.074380526958753
0.278919353149089,0.072342913510980
0.279963705202867,0.070463305872867
0.281171844595418,0.068800470742295
0.282514751451162,0.067404259817157
0.283955848926104,0.066310830954980
0.285454262504065,0.065539585370739
0.286968516548442,0.065092351218360
0.288460000000000,0.064954803016716
0.289951483451558,0.065111579993829
0.291465737495934,0.065580015465027
0.292964151073896,0.066374034756228
0.294405248548838,0.067491285893532
0.295748155404581,0.068911755365682
0.296956294797132,0.070598634795531
0.298000646850911,0.072501440840078
0.298861977062921,0.074560847724082
0.299531693683632,0.076714304065769
0.299818657044027,0.077903682749525
0.299972659142697,0.078571977387598
0.300126661241368,0.079239952720289
0.300280663340039,0.079907608747597
0.300434665438710,0.080574945469523
0.300588667537381,0.081241962886067
0.300742669636052,0.081908660997229
0.300896671734722,0.082575039803008
0.301050673833393,0.083241099303406
0.301204675932064,0.083906839498420
0.301358678030735,0.084572260388053
0.301512680129406,0.085237361972303
0.301666682228077,0.085902144251171
0.301820684326747,0.086566607224656
0.301974686425418,0.087230750892760
0.302128688524089,0.087894575255481
0.302282690622760,0.088558080312819
0.302436692721431,0.089221266064776
0.302590694820101,0.089884132511350
0.302744696918772,0.090546679652542
0.302898699017443,0.091208907488351
0.303052701116114,0.091870816018778
0.303206703214785,0.092532405243823
0.303360705313456,0.093193675163486
0.303514707412126,0.093854625777766
0.303668709510797,0.094515257086664
0.303822711609468,0.095175569090180
0.303976713708139,0.095835561788313
0.304130715806810,0.096495235181064
0.304284717905481,0.097154589268433
0.304438720004151,0.097813624050420
0.304592722102822,0.098472339527024
0.304746724201493,0.099130735698246
0.304900726300164,0.099788812564085
0.305054728398835,0.100446570124543
0.305538586349171,0.102393953972840
0.307130495630813,0.107114829756780
0.309347415835643,0.111754370739408
0.312190022045829,0.116191850965984
0.315628021856113,0.120304226694086
0.319599338868447,0.123976109302354
0.324013158840956,0.127109823491412
0.328756667052774,0.129633829839654
0.333704463905865,0.131508037786873
0.338729054162185,0.132725206929544
0.343710666292726,0.133308505731743
0.348593333707273,0.133303116097621
0.353574945837814,0.132708058709260
0.358599536094134,0.131477952198339
0.363547332947225,0.129589847090275
0.368290841159043,0.127051271556743
0.372704661131552,0.123902655679426
0.376675978143886,0.120215905099388
0.380113977954170,0.116089058595364
0.382956584164356,0.111637836546962
0.385173504369187,0.106985558922788
0.386765413650829,0.102253157049423
0.387249271601165,0.100293293835688
0.387403273699836,0.099622207902286
0.387557275798507,0.098950802663503
0.387711277897177,0.098279078119337
0.387865279995848,0.097607034269789
0.388019282094519,0.096934671114858
0.388173284193190,0.096261988654546
0.388327286291861,0.095588986888851
0.388481288390532,0.094915665817773
0.388635290489202,0.094242025441314
0.388789292587873,0.093568065759472
0.388943294686544,0.092893786772248
0.389097296785215,0.092219188479641
0.389251298883886,0.091544270881652
0.389405300982557,0.090869033978281
0.389559303081227,0.090193477769528
0.389713305179898,0.089517602255392
0.389867307278569,0.088841407435874
0.390021309377240,0.088164893310974
0.390175311475911,0.087488059880691
0.390329313574582,0.086810907145026
0.390483315673252,0.086133435103979
0.390637317771923,0.085455643757549
0.390791319870594,0.084777533105738
0.390945321969265,0.084099103148543
0.391099324067936,0.083420353885967
0.391253326166606,0.082741285318008
0.391407328265277,0.082061897444667
0.391561330363948,0.081382190265944
0.391715332462619,0.080702163781838
0.391869334561290,0.080021817992351
0.392023336659960,0.079341152897480
0.392177338758631,0.078660168497228
0.392331340857302,0.077978864791593
0.392485342955973,0.077297241780576
0.392772306316368,0.076095075290779
0.393442022937079,0.073926601523184
0.394303353149089,0.071847279865096
0.395347705202867,0.069919824815322
0.396555844595418,0.068203995588405
0.397898751451162,0.066750962482424
0.399339848926104,0.065598422403450
0.400838262504065,0.064767399654950
0.402352516548442,0.064261287055866
0.403844000000000,0.064067141868242
0.405335483451558,0.064163812350739
0.406849737495934,0.064562451007782
0.408348151073895,0.065278029048218
0.409789248548838,0.066309809006653
0.411132155404581,0.067639870438199
0.412340294797132,0.069233814057487
0.413384646850911,0.071043671508275
0.414245977062921,0.073012517656688
0.414915693683632,0.075079896093145
0.415202657044027,0.076175479860821
0.415356659142697,0.076741080467375
0.415510661241368,0.077302972703548
0.415664663340039,0.077861156569339
0.415818665438710,0.078415632064749
0.415972667537381,0.078966399189777
0.416126669636051,0.079513457944424
0.416280671734722,0.080056808328689
0.416434673833393,0.080596450342572
0.416588675932064,0.081132383986074
0.416742678030735,0.081664609259195
0.416896680129406,0.082193126161934
0.417050682228076,0.082717934694291
0.417204684326747,0.083239034856267
0.417358686425418,0.083756426647861
0.417512688524089,0.084270110069073
0.417666690622760,0.084780085119904
0.417820692721431,0.085286351800354
0.417974694820101,0.085788910110422
0.418128696918772,0.086287760050108
0.418282699017443,0.086782901619413
0.418436701116114,0.087274334818337
0.418590703214785,0.087762059646878
0.418744705313455,0.088246076105039
0.418898707412126,0.088726384192817
0.419052709510797,0.089202983910214
0.419206711609468,0.089675875257230
0.419360713708139,0.090145058233864
0.419514715806810,0.090610532840116
0.419668717905480,0.091072299075987
0.419822720004151,0.091530356941477
0.419976722102822,0.091984706436585
0.420130724201493,0.092435347561311
0.420284726300164,0.092882280315656
0.420438728398835,0.093325504699619
0.420922586349171,0.095068884999346
0.422514495630813,0.099597859864479
0.424731415835643,0.104021829397570
0.427574022045829,0.108223263928654
0.431012021856113,0.112083658332801
0.434983338868448,0.115493272355438
0.439397158840956,0.118360794240387
0.444140667052775,0.120621259772514
0.449088463905865,0.122240834056037
0.454113054162185,0.123217741680697
0.459094666292726,0.123579484624782
0.463355457094774,0.123391866765963
0.467041614330203,0.122827020052911
0.470755273393818,0.121905353252134
0.474450435524451,0.120619697476613
0.478078687700159,0.118971822692271
0.481591129904331,0.116972970541776
0.484940466725292,0.114643809579006
0.488083084748211,0.112013779426967
0.490980928794409,0.109119861605453
0.493603009709063,0.106004883397334
0.495926421183877,0.102715514231636
0.497936804464504,0.099300142140882
0.499420773536754,0.096233621038754
0.499889562755084,0.094967075855762
0.500358351973415,0.093696822302388
0.500827141191745,0.092422860378633
0.501295930410076,0.091145190084496
0.501764719628406,0.089863811419978
0.502233508846737,0.088578724385078
0.502702298065067,0.087289928979796
0.503171087283398,0.085997425204133
0.503639876501728,0.084701213058089
0.504108665720059,0.083401292541662
0.504577454938389,0.082097663654855
0.505046244156720,0.080790326397665
0.505515033375050,0.079479280770095
0.505983822593381,0.078164526772142
0.506452611811711,0.076846064403808
0.506921401030042,0.075523893665093
0.507390190248372,0.074198014555996
0.507858979466703,0.072868427076517
0.508327768685033,0.071535131226657
0.508796557903364,0.070198127006416
0.509265347121694,0.068857414415792
0.509734136340025,0.067512993454788
0.510202925558355,0.066164864123401
0.510671714776686,0.064813026421633
0.511140503995016,0.063457480349484
0.511609293213347,0.062098225906953
0.512078082431677,0.060735263094040
0.512546871650008,0.059368591910746
0.513015660868338,0.057998212357071
0.513484450086669,0.056624124433014
0.513953239304999,0.055246328138575
0.514422028523330,0.053864823473755
0.514890817741660,0.052479610438553
0.515359606959991,0.051090689032970
0.515828396178321,0.049698059257005
0.516297185396652,0.048301721110658
0.516870333617078,0.046729848878253
0.517772100966488,0.044874354608727
0.518837498714718,0.043169688139277
0.520036034052119,0.041684448582104
0.521326495340590,0.040474287199577
0.522661553351621,0.039575159906368
0.523993349246239,0.039000000000000


==> data/t_0.5_iptc_5_xz.csv <==
z,x
-0.522412272373880,-0.039000000000000
-0.520993677068806,-0.039132119974685
-0.519566731177702,-0.039547005201243
-0.518178647741314,-0.040249576811723
-0.516877171680154,-0.041225824095106
-0.515705341340751,-0.042443319343378
-0.514696846750100,-0.043854730485330
-0.513880838004653,-0.045386118759095
-0.513454847350406,-0.046304699371565
-0.513028856696158,-0.047221450149281
-0.512602866041911,-0.048136371092244
-0.512176875387663,-0.049049462200454
-0.511750884733415,-0.049960723473910
-0.511324894079168,-0.050870154912613
-0.510898903424920,-0.051777756516562
-0.510472912770673,-0.052683528285758
-0.510046922116425,-0.053587470220201
-0.509620931462177,-0.054489582319890
-0.509194940807930,-0.055389864584827
-0.508768950153682,-0.056288317015009
-0.508342959499434,-0.057184939610438
-0.507916968845187,-0.058079732371114
-0.507490978190939,-0.058972695297037
-0.507064987536692,-0.059863828388206
-0.506638996882444,-0.060753131644622
-0.506213006228196,-0.061640605066284
-0.505787015573949,-0.062526248653194
-0.505361024919701,-0.063410062405349
-0.504935034265453,-0.064292046322752
-0.504509043611206,-0.065172200405401
-0.504083052956958,-0.066050524653296
-0.503657062302711,-0.066927019066439
-0.503231071648463,-0.067801683644827
-0.502805080994216,-0.068674518388463
-0.502379090339968,-0.069545523297345
-0.501953099685720,-0.070414698371474
-0.501527109031473,-0.071282043610849
-0.501101118377225,-0.072147559015471
-0.500675127722978,-0.073011244585340
-0.500249137068730,-0.073873100320455
-0.499823146414482,-0.074733126220817
-0.499397155760235,-0.075591322286426
-0.498971165105987,-0.076447688517281
-0.498545174451739,-0.077302224913383
-0.497523920523783,-0.079364967019630
-0.495670512871814,-0.082528633625327
-0.493478554288161,-0.085561767551238
-0.490959938516678,-0.088413991694119
-0.488136699285935,-0.091036746232002
-0.485040682267520,-0.093385745897601
-0.481712488272964,-0.095423306325823
-0.478199744973355,-0.097120297789010
-0.474554856471669,-0.098457520255476
-0.470832450907395,-0.099426365365545
-0.467086780868763,-0.100028724687926
-0.463369323588608,-0.100276200138160
-0.459094666292726,-0.100159131466021
-0.454113054162186,-0.099475436498278
-0.449088463905865,-0.098146244405677
-0.444140667052775,-0.096150164085137
-0.439397158840956,-0.093496873838604
-0.434983338868448,-0.090229426218988
-0.431012021856114,-0.086422632379443
-0.427574022045829,-0.082177487283934
-0.424731415835643,-0.077612480744076
-0.422514495630813,-0.072853311816292
-0.420922586349171,-0.068022760056700
-0.420438728398835,-0.065954949636447
-0.420284726300164,-0.065167079716630
-0.420130724201493,-0.064377379962061
-0.419976722102822,-0.063585850372737
-0.419822720004152,-0.062792490948661
-0.419668717905481,-0.061997301689831
-0.419514715806810,-0.061200282596248
-0.419360713708139,-0.060401433667911
-0.419206711609468,-0.059600754904821
-0.419052709510798,-0.058798246306978
-0.418898707412127,-0.057993907874381
-0.418744705313456,-0.057187739607031
-0.418590703214785,-0.056379741504927
-0.418436701116114,-0.055569913568071
-0.418282699017443,-0.054758255796460
-0.418128696918773,-0.053944768190097
-0.417974694820102,-0.053129450748980
-0.417820692721431,-0.052312303473110
-0.417666690622760,-0.051493326362486
-0.417512688524089,-0.050672519417109
-0.417358686425418,-0.049849882636979
-0.417204684326748,-0.049025416022095
-0.417050682228077,-0.048199119572458
-0.416896680129406,-0.047370993288067
-0.416742678030735,-0.046541037168923
-0.416588675932064,-0.045709251215026
-0.416434673833393,-0.044875635426375
-0.416280671734723,-0.044040189802971
-0.416126669636052,-0.043202914344814
-0.415972667537381,-0.042363809051903
-0.415818665438710,-0.041522873924239
-0.415664663340039,-0.040680108961822
-0.415510661241369,-0.039835514164651
-0.415356659142698,-0.038989089532727
-0.415202657044027,-0.038140835066050
-0.414915693683632,-0.036780116454254
-0.414245977062921,-0.034461459784979
-0.413384646850911,-0.032219962648150
-0.412340294797133,-0.030121789576823
-0.411132155404582,-0.028230903076645
-0.409789248548838,-0.026603112982763
-0.408348151073896,-0.025280794021802
-0.406849737495934,-0.024289276749242
-0.405335483451558,-0.023635540368740
-0.403844000000000,-0.023309277931789
-0.402352516548442,-0.023277332190064
-0.400838262504066,-0.023539239040185
-0.399339848926104,-0.024112941526399
-0.397898751451162,-0.025001238845022
-0.396555844595418,-0.026190047961379
-0.395347705202868,-0.027648779470576
-0.394303353149089,-0.029332911058888
-0.393442022937079,-0.031188316162699
-0.392772306316368,-0.033156505596477
-0.392485342955973,-0.034153515780054
-0.392331340857303,-0.034619564025014
-0.392177338758632,-0.035086787109199
-0.392023336659961,-0.035555185032610
-0.391869334561290,-0.036024757795245
-0.391715332462619,-0.036495505397106
-0.391561330363948,-0.036967427838192
-0.391407328265278,-0.037440525118503
-0.391253326166607,-0.037914797238040
-0.391099324067936,-0.038390244196801
-0.390945321969265,-0.038866865994788
-0.390791319870594,-0.039344662632000
-0.390637317771923,-0.039823634108437
-0.390483315673253,-0.040303780424099
-0.390329313574582,-0.040785101578987
-0.390175311475911,-0.041267597573100
-0.390021309377240,-0.041751268406437
-0.389867307278569,-0.042236114079001
-0.389713305179898,-0.042722134590789
-0.389559303081228,-0.043209329941802
-0.389405300982557,-0.043697700132041
-0.389251298883886,-0.044187245161505
-0.389097296785215,-0.044677965030194
-0.388943294686544,-0.045169859738108
-0.388789292587874,-0.045662929285247
-0.388635290489203,-0.046157173671612
-0.388481288390532,-0.046652592897202
-0.388327286291861,-0.047149186962016
-0.388173284193190,-0.047646955866057
-0.388019282094519,-0.048145899609322
-0.387865279995849,-0.048646018191812
-0.387711277897178,-0.049147311613528
-0.387557275798507,-0.049649779874469
-0.387403273699836,-0.050153422974635
-0.387249271601165,-0.050658240914026
-0.386765413650829,-0.052463809847178
-0.385173504369187,-0.057055238300472
-0.382956584164357,-0.061553286457106
-0.380113977954171,-0.065839633171540
-0.376675978143886,-0.069794363550053
-0.372704661131552,-0.073305759848812
-0.368290841159044,-0.076280091437600
-0.363547332947225,-0.078649721133927
-0.358599536094135,-0.080378105685424
-0.353574945837814,-0.081460939469884
-0.348593333707274,-0.081923547281263
-0.343710666292726,-0.081808968942683
-0.338729054162186,-0.081096385115101
-0.333704463905865,-0.079738515562683
-0.328756667052775,-0.077714690993422
-0.324013158840956,-0.075035334698352
-0.319599338868448,-0.071744207823613
-0.315628021856114,-0.067916733018411
-0.312190022045829,-0.063654368127853
-0.309347415835644,-0.059075883750937
-0.307130495630813,-0.054307067079321
-0.305538586349171,-0.049470605262563
-0.305054728398835,-0.047399737252318
-0.304900726300164,-0.046611571168431
-0.304746724201493,-0.045824579923768
-0.304592722102822,-0.045038763518331
-0.304438720004152,-0.044254121952119
-0.304284717905481,-0.043470655225132
-0.304130715806810,-0.042688363337370
-0.303976713708139,-0.041907246288834
-0.303822711609468,-0.041127304079523
-0.303668709510797,-0.040348536709436
-0.303514707412127,-0.039570944178575
-0.303360705313456,-0.038794526486940
-0.303206703214785,-0.038019283634529
-0.303052701116114,-0.037245215621344
-0.302898699017443,-0.036472322447384
-0.302744696918773,-0.035700604112649
-0.302590694820102,-0.034930060617139
-0.302436692721431,-0.034160691960854
-0.302282690622760,-0.033392498143795
-0.302128688524089,-0.032625479165961
-0.301974686425418,-0.031859635027352
-0.301820684326748,-0.031094965727968
-0.301666682228077,-0.030331471267809
-0.301512680129406,-0.029569151646876
-0.301358678030735,-0.028808006865167
-0.301204675932064,-0.028048036922684
-0.301050673833393,-0.027289241819426
-0.300896671734723,-0.026531621555394
-0.300742669636052,-0.025775176130586
-0.300588667537381,-0.025019905545004
-0.300434665438710,-0.024265809798646
-0.300280663340039,-0.023512888891515
-0.300126661241368,-0.022761142823608
-0.299972659142698,-0.022010571594926
-0.299818657044027,-0.021261175205470
-0.299531693683632,-0.019996615769931
-0.298861977062921,-0.017772901237397
-0.298000646850911,-0.015638262016621
-0.296956294797133,-0.013656894762170
-0.295748155404582,-0.011890089362956
-0.294405248548838,-0.010390461251299
-0.292964151073896,-0.009196934785306
-0.291465737495934,-0.008331438206361
-0.289951483451558,-0.007797883898890
-0.288460000000000,-0.007583455912241
-0.286968516548442,-0.007664572442726
-0.285454262504066,-0.008050481219924
-0.283955848926104,-0.008756734138439
-0.282514751451162,-0.009783046137323
-0.281171844595418,-0.011111767443328
-0.279963705202868,-0.012708553893378
-0.278919353149089,-0.014525270208155
-0.278058022937079,-0.016504624566731
-0.277388306316368,-0.018585639878294
-0.277101342955973,-0.019700100002026
-0.276947340857303,-0.020289905688310
-0.276793338758632,-0.020880252907850
-0.276639336659961,-0.021471141660647
-0.276485334561290,-0.022062571946700
-0.276331332462619,-0.022654543766009
-0.276177330363948,-0.023247057118575
-0.276023328265278,-0.023840112004397
-0.275869326166607,-0.024433708423476
-0.275715324067936,-0.025027846375811
-0.275561321969265,-0.025622525861402
-0.275407319870594,-0.026217746880250
-0.275253317771923,-0.026813509432354
-0.275099315673253,-0.027409813517715
-0.274945313574582,-0.028006659136332
-0.274791311475911,-0.028604046288205
-0.274637309377240,-0.029201974973335
-0.274483307278569,-0.029800445191721
-0.274329305179898,-0.030399456943364
-0.274175303081228,-0.030999010228263
-0.274021300982557,-0.031599105046418
-0.273867298883886,-0.032199741397830
-0.273713296785215,-0.032800919282498
-0.273559294686544,-0.033402638700423
-0.273405292587874,-0.034004899651604
-0.273251290489203,-0.034607702136042
-0.273097288390532,-0.035211046153736
-0.272943286291861,-0.035814931704686
-0.272789284193190,-0.036419358788892
-0.272635282094519,-0.037024327406356
-0.272481279995849,-0.037629837557075
-0.272327277897178,-0.038235889241051
-0.272173275798507,-0.038842482458283
-0.272019273699836,-0.039449617208772
-0.271865271601165,-0.040057293492517
-0.271381413650829,-0.041958582757468
-0.269789504369187,-0.046637769186774
-0.267572584164357,-0.051232135312917
-0.264729977954171,-0.055621754646445
-0.261291978143886,-0.059684597870848
-0.257320661131552,-0.063306444610771
-0.252906841159044,-0.066390855036821
-0.248163332947225,-0.068867492932579
-0.243215536094135,-0.070697342637230
-0.238190945837814,-0.071874033426977
-0.233209333707274,-0.072421351212887
-0.228326666292726,-0.072383812944401
-0.223345054162186,-0.071754597769094
-0.218320463905865,-0.070487799489321
-0.213372667052775,-0.068561157434165
-0.208629158840956,-0.065983046604126
-0.204215338868448,-0.062794847393508
-0.200244021856114,-0.059069446701028
-0.196806022045829,-0.054905815953855
-0.193963415835644,-0.050420486190721
-0.191746495630813,-0.045737410616188
-0.190154586349171,-0.040977946114259
-0.189670728398835,-0.038989739303563
-0.189516726300164,-0.038289232220778
-0.189362724201493,-0.037589266671250
-0.189208722102822,-0.036889842654978
-0.189054720004152,-0.036190960171963
-0.188900717905481,-0.035492619222204
-0.188746715806810,-0.034794819805701
-0.188592713708139,-0.034097561922455
-0.188438711609468,-0.033400845572465
-0.188284709510797,-0.032704670755732
-0.188130707412127,-0.032009037472255
-0.187976705313456,-0.031313945722034
-0.187822703214785,-0.030619395505070
-0.187668701116114,-0.029925386821362
-0.187514699017443,-0.029231919670911
-0.187360696918772,-0.028538994053716
-0.187206694820102,-0.027846609969777
-0.187052692721431,-0.027154767419095
-0.186898690622760,-0.026463466401670
-0.186744688524089,-0.025772706917500
-0.186590686425418,-0.025082488966587
-0.186436684326748,-0.024392812548931
-0.186282682228077,-0.023703677664531
-0.186128680129406,-0.023015084313387
-0.185974678030735,-0.022327032495500
-0.185820675932064,-0.021639522210869
-0.185666673833393,-0.020952553459494
-0.185512671734723,-0.020266126241376
-0.185358669636052,-0.019580240556515
-0.185204667537381,-0.018894896404909
-0.185050665438710,-0.018210093786560
-0.184896663340039,-0.017525832701468
-0.184742661241369,-0.016842113149632
-0.184588659142698,-0.016158935131052
-0.184434657044027,-0.015476298645729
-0.184147693683632,-0.014274183771738
-0.183477977062921,-0.012109453074870
-0.182616646850911,-0.010038615759018
-0.181572294797133,-0.008124518801641
-0.180364155404582,-0.006426800879376
-0.179021248548838,-0.004996248747050
-0.177580151073896,-0.003869937273347
-0.176081737495934,-0.003068086485887
-0.174567483451558,-0.002593180300333
-0.173076000000000,-0.002431346565548
-0.171584516548442,-0.002564520947839
-0.170070262504066,-0.003007409062645
-0.168571848926104,-0.003774455117719
-0.167130751451162,-0.004863953201525
-0.165787844595418,-0.006256617159373
-0.164579705202868,-0.007916386317849
-0.163535353149089,-0.009793479578169
-0.162674022937079,-0.011829169127622
-0.162004306316368,-0.013961355383028
-0.161717342955973,-0.015128958746244
-0.161563340857303,-0.015774646521012
-0.161409338758632,-0.016420473152562
-0.161255336659961,-0.017066438640895
-0.161101334561290,-0.017712542986010
-0.160947332462619,-0.018358786187907
-0.160793330363948,-0.019005168246587
-0.160639328265278,-0.019651689162050
-0.160485326166607,-0.020298348934294
-0.160331324067936,-0.020945147563322
-0.160177321969265,-0.021592085049131
-0.160023319870594,-0.022239161391723
-0.159869317771923,-0.022886376591098
-0.159715315673253,-0.023533730647255
-0.159561313574582,-0.024181223560194
-0.159407311475911,-0.024828855329916
-0.159253309377240,-0.025476625956420
-0.159099307278569,-0.026124535439707
-0.158945305179898,-0.026772583779776
-0.158791303081228,-0.027420770976627
-0.158637300982557,-0.028069097030261
-0.158483298883886,-0.028717561940677
-0.158329296785215,-0.029366165707876
-0.158175294686544,-0.030014908331857
-0.158021292587874,-0.030663789812621
-0.157867290489203,-0.031312810150167
-0.157713288390532,-0.031961969344495
-0.157559286291861,-0.032611267395606
-0.157405284193190,-0.033260704303499
-0.157251282094519,-0.033910280068175
-0.157097279995849,-0.034559994689633
-0.156943277897178,-0.035209848167874
-0.156789275798507,-0.035859840502897
-0.156635273699836,-0.036509971694702
-0.156481271601165,-0.037160241743290
-0.155997413650829,-0.039101038976285
-0.154405504369187,-0.043816301852203
-0.152188584164357,-0.048450115704638
-0.149345977954171,-0.052881884737377
-0.145907978143886,-0.056988707881027
-0.141936661131552,-0.060655341195592
-0.137522841159044,-0.063784244224348
-0.132779332947225,-0.066303991275670
-0.127831536094134,-0.068174575624996
-0.122806945837814,-0.069388805905751
-0.117825333707273,-0.069969864282225
-0.112942666292726,-0.069962865594655
-0.107961054162186,-0.069366538153721
-0.102936463905865,-0.068135508105799
-0.097988667052775,-0.066246877654517
-0.093245158840956,-0.063708211846617
-0.088831338868448,-0.060559958290898
-0.084860021856113,-0.056874018231780
-0.081422022045829,-0.052748404120637
-0.078579415835643,-0.048298790700797
-0.076362495630813,-0.043648437734043
-0.074770586349171,-0.038918207701362
-0.074286728398835,-0.036961205438899
-0.074132726300164,-0.036293627885581
-0.073978724201493,-0.035626189189046
-0.073824722102822,-0.034958889349293
-0.073670720004152,-0.034291728366323
-0.073516717905481,-0.033624706240135
-0.073362715806810,-0.032957822970730
-0.073208713708139,-0.032291078558107
-0.073054711609468,-0.031624473002267
-0.072900709510797,-0.030958006303208
-0.072746707412127,-0.030291678460933
-0.072592705313456,-0.029625489475439
-0.072438703214785,-0.028959439346729
-0.072284701116114,-0.028293528074800
-0.072130699017443,-0.027627755659654
-0.071976696918772,-0.026962122101291
-0.071822694820102,-0.026296627399710
-0.071668692721431,-0.025631271554911
-0.071514690622760,-0.024966054566895
-0.071360688524089,-0.024300976435661
-0.071206686425418,-0.023636037161209
-0.071052684326748,-0.022971236743540
-0.070898682228077,-0.022306575182654
-0.070744680129406,-0.021642052478549
-0.070590678030735,-0.020977668631228
-0.070436675932064,-0.020313423640688
-0.070282673833393,-0.019649317506931
-0.070128671734723,-0.018985350229957
-0.069974669636052,-0.018321521809765
-0.069820667537381,-0.017657832246355
-0.069666665438710,-0.016994281539728
-0.069512663340039,-0.016330869689883
-0.069358661241368,-0.015667596696821
-0.069204659142698,-0.015004462560541
-0.069050657044027,-0.014341467281043
-0.068763693683632,-0.013157521442912
-0.068093977062921,-0.011009727173333
-0.067232646850911,-0.008956981412664
-0.066188294797132,-0.007061732368382
-0.064980155404582,-0.005383145404277
-0.063637248548838,-0.003971495963955
-0.062196151073896,-0.002863353837426
-0.060697737495934,-0.002078484381217
-0.059183483451558,-0.001619003464432
-0.057692000000000,-0.001470780053051
-0.056200516548442,-0.001617857400563
-0.054686262504066,-0.002077081216686
-0.053187848926104,-0.002862664915521
-0.051746751451162,-0.003972530382750
-0.050403844595418,-0.005386897603295
-0.049195705202868,-0.007069128276154
-0.048151353149089,-0.008968830230139
-0.047290022937079,-0.011026684922634
-0.046620306316368,-0.013180070056130
-0.046333342955973,-0.014370916943448
-0.046179340857302,-0.015042180494119
-0.046025338758632,-0.015714550775197
-0.045871336659961,-0.016388027786682
-0.045717334561290,-0.017062611528574
-0.045563332462619,-0.017738302000872
-0.045409330363948,-0.018415099203576
-0.045255328265277,-0.019093003136688
-0.045101326166607,-0.019772013800206
-0.044947324067936,-0.020452131194130
-0.044793321969265,-0.021133355318462
-0.044639319870594,-0.021815686173200
-0.044485317771923,-0.022499123758345
-0.044331315673253,-0.023183668073896
-0.044177313574582,-0.023869319119854
-0.044023311475911,-0.024556076896219
-0.043869309377240,-0.025243941402990
-0.043715307278569,-0.025932912640168
-0.043561305179898,-0.026622990607753
-0.043407303081228,-0.027314175305744
-0.043253300982557,-0.028006466734143
-0.043099298883886,-0.028699864892947
-0.042945296785215,-0.029394369782159
-0.042791294686544,-0.030089981401777
-0.042637292587873,-0.030786699751802
-0.042483290489203,-0.031484524832233
-0.042329288390532,-0.032183456643071
-0.042175286291861,-0.032883495184316
-0.042021284193190,-0.033584640455967
-0.041867282094519,-0.034286892458025
-0.041713279995848,-0.034990251190490
-0.041559277897178,-0.035694716653362
-0.041405275798507,-0.036400288846640
-0.041251273699836,-0.037106967770325
-0.041097271601165,-0.037814753424416
-0.040613413650829,-0.039810298156242
-0.039021504369187,-0.044577120549737
-0.036804584164356,-0.049268913114850
-0.033961977954171,-0.053764225055479
-0.030523978143886,-0.057938936896857
-0.026552661131552,-0.061676284997298
-0.022138841159044,-0.064877013883575
-0.017395332947225,-0.067467923170650
-0.012447536094135,-0.069407315181411
-0.007422945837814,-0.070686518832232
-0.002441333707274,-0.071327540343100
0.002441333707274,-0.071376450338165
0.007422945837814,-0.070842135957722
0.012447536094135,-0.069680336680364
0.017395332947225,-0.067867058994438
0.022138841159044,-0.065408362537499
0.026552661131552,-0.062342863888145
0.030523978143886,-0.058740440053334
0.033961977954171,-0.054697047994145
0.036804584164356,-0.050326440703691
0.039021504369187,-0.045750230952009
0.040613413650829,-0.041088005821366
0.041097271601165,-0.039205709166901
0.041251273699836,-0.038618876186069
0.041405275798507,-0.038033149935644
0.041559277897178,-0.037448530415625
0.041713279995848,-0.036865017626013
0.041867282094519,-0.036282611566808
0.042021284193190,-0.035701312238010
0.042175286291861,-0.035121119639618
0.042329288390532,-0.034542033771633
0.042483290489203,-0.033964054634054
0.042637292587873,-0.033387182226882
0.042791294686544,-0.032811416550117
0.042945296785215,-0.032236757603759
0.043099298883886,-0.031663205387807
0.043253300982557,-0.031090759902261
0.043407303081228,-0.030519421147123
0.043561305179898,-0.029949189122391
0.043715307278569,-0.029380063828066
0.043869309377240,-0.028812045264147
0.044023311475911,-0.028245133430636
0.044177313574582,-0.027679328327530
0.044331315673252,-0.027114629954832
0.044485317771923,-0.026551038312540
0.044639319870594,-0.025988553400655
0.044793321969265,-0.025427175219176
0.044947324067936,-0.024866903768105
0.045101326166607,-0.024307739047439
0.045255328265277,-0.023749681057181
0.045409330363948,-0.023192729797329
0.045563332462619,-0.022636885267884
0.045717334561290,-0.022082147468846
0.045871336659961,-0.021528516400214
0.046025338758632,-0.020975992061989
0.046179340857302,-0.020424574454170
0.046333342955973,-0.019874263576758
0.046620306316368,-0.018797625297762
0.047290022937079,-0.016753316028639
0.048151353149089,-0.014814657856637
0.049195705202868,-0.013041836734963
0.050403844595418,-0.011491113401336
0.051746751451162,-0.010209425321670
0.053187848926104,-0.009229852859877
0.054686262504066,-0.008568827151778
0.056200516548442,-0.008225561342753
0.057692000000000,-0.008183653418957
0.059183483451558,-0.008437333440179
0.060697737495934,-0.009013665823509
0.062196151073896,-0.009924620568787
0.063637248548838,-0.011165212759237
0.064980155404582,-0.012712289700377
0.066188294797132,-0.014525652468717
0.067232646850911,-0.016551473014030
0.068093977062921,-0.018727412939568
0.068763693683632,-0.020988466059885
0.069050657044027,-0.022291600391412
0.069204659142698,-0.023081372276661
0.069358661241368,-0.023871837678930
0.069512663340039,-0.024662996598219
0.069666665438710,-0.025454849034528
0.069820667537381,-0.026247394987856
0.069974669636052,-0.027040634458204
0.070128671734723,-0.027834567445572
0.070282673833393,-0.028629193949960
0.070436675932064,-0.029424513971367
0.070590678030735,-0.030220527509794
0.070744680129406,-0.031017234565241
0.070898682228077,-0.031814635137708
0.071052684326747,-0.032612729227194
0.071206686425418,-0.033411516833700
0.071360688524089,-0.034210997957226
0.071514690622760,-0.035011172597772
0.071668692721431,-0.035812040755338
0.071822694820102,-0.036613602429923
0.071976696918772,-0.037415857621528
0.072130699017443,-0.038218806330153
0.072284701116114,-0.039022448555798
0.072438703214785,-0.039826784298462
0.072592705313456,-0.040631813558146
0.072746707412127,-0.041437536334850
0.072900709510797,-0.042243952628574
0.073054711609468,-0.043051062439317
0.073208713708139,-0.043858865767080
0.073362715806810,-0.044667362611863
0.073516717905481,-0.045476552973666
0.073670720004151,-0.046286436852489
0.073824722102822,-0.047097014248331
0.073978724201493,-0.047908285161193
0.074132726300164,-0.048720249591075
0.074286728398835,-0.049532907537976
0.074770586349171,-0.051626261919568
0.076362495630813,-0.056482998059828
0.078579415835643,-0.061273719097919
0.081422022045829,-0.065875344964722
0.084860021856114,-0.070161594017947
0.088831338868448,-0.074013129827226
0.093245158840956,-0.077327899483118
0.097988667052775,-0.080029904033985
0.102936463905865,-0.082074870739898
0.107961054162186,-0.083451965831081
0.112942666292726,-0.084181571038535
0.117825333707273,-0.084311285864374
0.122806945837814,-0.083864680007473
0.127831536094135,-0.082798954562439
0.132779332947225,-0.081088457276530
0.137522841159044,-0.078737096069873
0.141936661131552,-0.075780972261468
0.145907978143886,-0.072287270829283
0.149345977954171,-0.068349296656341
0.152188584164356,-0.064078401593278
0.154405504369187,-0.059594219218591
0.155997413650829,-0.055014886822009
0.156481271601165,-0.053221879120310
0.156635273699836,-0.052730001311003
0.156789275798507,-0.052238817018715
0.156943277897178,-0.051748326243447
0.157097279995848,-0.051258528985199
0.157251282094519,-0.050769425243971
0.157405284193190,-0.050281015019763
0.157559286291861,-0.049793298312574
0.157713288390532,-0.049306275122405
0.157867290489203,-0.048819945449256
0.158021292587873,-0.048334309293126
0.158175294686544,-0.047849366654017
0.158329296785215,-0.047365117531927
0.158483298883886,-0.046881561926856
0.158637300982557,-0.046398699838806
0.158791303081227,-0.045916531267776
0.158945305179898,-0.045435056213765
0.159099307278569,-0.044954274676774
0.159253309377240,-0.044474186656802
0.159407311475911,-0.043994792153851
0.159561313574582,-0.043516091167919
0.159715315673252,-0.043038083699007
0.159869317771923,-0.042560769747115
0.160023319870594,-0.042084149312242
0.160177321969265,-0.041608222394390
0.160331324067936,-0.041132988993557
0.160485326166607,-0.040658449109744
0.160639328265277,-0.040184602742950
0.160793330363948,-0.039711449893177
0.160947332462619,-0.039238990560423
0.161101334561290,-0.038767224744689
0.161255336659961,-0.038296152445974
0.161409338758632,-0.037825773664280
0.161563340857302,-0.037356088399605
0.161717342955973,-0.036887096651950
0.162004306316368,-0.035886856436812
0.162674022937079,-0.033915084816761
0.163535353149089,-0.032055267513520
0.164579705202867,-0.030365949252530
0.165787844595418,-0.028901358786915
0.167130751451162,-0.027706161898692
0.168571848926104,-0.026811121460718
0.170070262504065,-0.026230508561799
0.171584516548442,-0.025961709897811
0.173076000000000,-0.025986951055437
0.174567483451558,-0.026306936456188
0.176081737495934,-0.026955111159187
0.177580151073896,-0.027941991782062
0.179021248548838,-0.029260778941136
0.180364155404581,-0.030886272879739
0.181572294797132,-0.032776166345693
0.182616646850911,-0.034874647221663
0.183477977062921,-0.037117683645912
0.184147693683632,-0.039438985543364
0.184434657044027,-0.040803887919762
0.184588659142697,-0.041657869254190
0.184742661241368,-0.042511327825636
0.184896663340039,-0.043364263634101
0.185050665438710,-0.044216676679584
0.185204667537381,-0.045068566962085
0.185358669636052,-0.045919934481604
0.185512671734722,-0.046770779238142
0.185666673833393,-0.047621101231698
0.185820675932064,-0.048470900462272
0.185974678030735,-0.049320176929865
0.186128680129406,-0.050168930634476
0.186282682228077,-0.051017161576105
0.186436684326747,-0.051864869754752
0.186590686425418,-0.052712055170418
0.186744688524089,-0.053558717823102
0.186898690622760,-0.054404857712804
0.187052692721431,-0.055250474839525
0.187206694820102,-0.056095569203264
0.187360696918772,-0.056940140804021
0.187514699017443,-0.057784189641796
0.187668701116114,-0.058627715716590
0.187822703214785,-0.059470719028402
0.187976705313456,-0.060313199577232
0.188130707412127,-0.061155157363081
0.188284709510797,-0.061996592385948
0.188438711609468,-0.062837504645833
0.188592713708139,-0.063677894142736
0.188746715806810,-0.064517760876658
0.188900717905481,-0.065357104847598
0.189054720004151,-0.066195926055556
0.189208722102822,-0.067034224500533
0.189362724201493,-0.067872000182528
0.189516726300164,-0.068709253101541
0.189670728398835,-0.069545983257572
0.190154586349171,-0.071660751015550
0.191746495630813,-0.076536015590386
0.193963415835643,-0.081345949314300
0.196806022045829,-0.085967061945552
0.200244021856114,-0.090272606145357
0.204215338868448,-0.094142756976400
0.208629158840956,-0.097474989156685
0.213372667052775,-0.100192886547235
0.218320463905865,-0.102251846984371
0.223345054162186,-0.103640815944013
0.228326666292726,-0.104380069859420
0.233209333707274,-0.104517449049028
0.238190945837814,-0.104077915857036
0.243215536094135,-0.103018714211036
0.248163332947225,-0.101313985740611
0.252906841159044,-0.098967449897647
0.257320661131552,-0.096015054606207
0.261291978143886,-0.092523881246868
0.264729977954170,-0.088587190187052
0.267572584164356,-0.084316350005399
0.269789504369187,-0.079831067167683
0.271381413650829,-0.075249597085912
0.271865271601165,-0.073452922369482
0.272019273699836,-0.072955926049269
0.272173275798507,-0.072458406966074
0.272327277897178,-0.071960365119898
0.272481279995848,-0.071461800510739
0.272635282094519,-0.070962713138599
0.272789284193190,-0.070463103003478
0.272943286291861,-0.069962970105374
0.273097288390532,-0.069462314444289
0.273251290489202,-0.068961136020222
0.273405292587873,-0.068459434833174
0.273559294686544,-0.067957210883143
0.273713296785215,-0.067454464170131
0.273867298883886,-0.066951194694138
0.274021300982557,-0.066447402455162
0.274175303081227,-0.065943087453205
0.274329305179898,-0.065438249688266
0.274483307278569,-0.064932889160346
0.274637309377240,-0.064427005869443
0.274791311475911,-0.063920599815559
0.274945313574582,-0.063413670998694
0.275099315673252,-0.062906219418846
0.275253317771923,-0.062398245076017
0.275407319870594,-0.061889747970206
0.275561321969265,-0.061380728101414
0.275715324067936,-0.060871185469639
0.275869326166606,-0.060361120074883
0.276023328265277,-0.059850531917146
0.276177330363948,-0.059339420996426
0.276331332462619,-0.058827787312725
0.276485334561290,-0.058315630866042
0.276639336659961,-0.057802951656377
0.276793338758631,-0.057289749683731
0.276947340857302,-0.056776024948103
0.277101342955973,-0.056261777449493
0.277388306316368,-0.055217643585629
0.278058022937079,-0.053202383052078
0.278919353149089,-0.051293395317196
0.279963705202867,-0.049550115520169
0.281171844595418,-0.048027997418481
0.282514751451162,-0.046773183486306
0.283955848926104,-0.045818042481674
0.285454262504065,-0.045178438997589
0.286968516548442,-0.044853205722460
0.288460000000000,-0.044825760946430
0.289951483451558,-0.045092041175400
0.291465737495934,-0.045680610334368
0.292964151073896,-0.046603079912832
0.294405248548838,-0.047854110995290
0.295748155404581,-0.049410233821132
0.296956294797132,-0.051230999702950
0.298000646850911,-0.053262420672418
0.298861977062921,-0.055442098822393
0.299531693683632,-0.057705066175587
0.299818657044027,-0.059008482074452
0.299972659142697,-0.059796973182644
0.300126661241368,-0.060584565409198
0.300280663340039,-0.061371258754115
0.300434665438710,-0.062157053217395
0.300588667537381,-0.062941948799037
0.300742669636052,-0.063725945499042
0.300896671734722,-0.064509043317410
0.301050673833393,-0.065291242254141
0.301204675932064,-0.066072542309234
0.301358678030735,-0.066852943482690
0.301512680129406,-0.067632445774508
0.301666682228077,-0.068411049184689
0.301820684326747,-0.069188753713233
0.301974686425418,-0.069965559360139
0.302128688524089,-0.070741466125408
0.302282690622760,-0.071516474009040
0.302436692721431,-0.072290583011035
0.302590694820101,-0.073063793131392
0.302744696918772,-0.073836104370112
0.302898699017443,-0.074607516727194
0.303052701116114,-0.075378030202639
0.303206703214785,-0.076147644796447
0.303360705313456,-0.076916360508617
0.303514707412126,-0.077684177339150
0.303668709510797,-0.078451095288046
0.303822711609468,-0.079217114355305
0.303976713708139,-0.079982234540926
0.304130715806810,-0.080746455844910
0.304284717905481,-0.081509778267256
0.304438720004151,-0.082272201807965
0.304592722102822,-0.083033726467037
0.304746724201493,-0.083794352244471
0.304900726300164,-0.084554079140269
0.305054728398835,-0.085312907154428
0.305538586349171,-0.087354387048481
0.307130495630813,-0.092161575783185
0.309347415835643,-0.096895893681018
0.312190022045829,-0.101435038726277
0.315628021856113,-0.105653888340925
0.319599338868447,-0.109434590885467
0.324013158840956,-0.112676802486258
0.328756667052774,-0.115306323023783
0.333704463905865,-0.117280622537189
0.338729054162185,-0.118590420915489
0.343710666292726,-0.119257364295052
0.348593333707273,-0.119328090225911
0.353574945837814,-0.118815449890512
0.358599536094134,-0.117675423224293
0.363547332947225,-0.115883490382703
0.368290841159043,-0.113445155214762
0.372704661131552,-0.110398492281966
0.376675978143886,-0.106812895957932
0.380113977954170,-0.102783940327593
0.382956584164356,-0.098425123504700
0.385173504369187,-0.093857943265751
0.386765413650829,-0.089202006617062
0.387249271601165,-0.087324288254340
0.387403273699836,-0.086740362944521
0.387557275798507,-0.086155538753064
0.387711277897177,-0.085569815679969
0.387865279995848,-0.084983193725238
0.388019282094519,-0.084395672888869
0.388173284193190,-0.083807253170862
0.388327286291861,-0.083217934571219
0.388481288390532,-0.082627717089938
0.388635290489202,-0.082036600727020
0.388789292587873,-0.081444585482464
0.388943294686544,-0.080851671356271
0.389097296785215,-0.080257858348441
0.389251298883886,-0.079663146458973
0.389405300982557,-0.079067535687868
0.389559303081227,-0.078471026035126
0.389713305179898,-0.077873617500746
0.389867307278569,-0.077275310084729
0.390021309377240,-0.076676103787075
0.390175311475911,-0.076075998607783
0.390329313574582,-0.075474994546854
0.390483315673252,-0.074873091604288
0.390637317771923,-0.074270289780085
0.390791319870594,-0.073666589074244
0.390945321969265,-0.073061989486765
0.391099324067936,-0.072456491017650
0.391253326166606,-0.071850093666897
0.391407328265277,-0.071242797434506
0.391561330363948,-0.070634602320479
0.391715332462619,-0.070025508324814
0.391869334561290,-0.069415515447512
0.392023336659960,-0.068804623688572
0.392177338758631,-0.068192833047995
0.392331340857302,-0.067580143525781
0.392485342955973,-0.066966555121929
0.392772306316368,-0.065828139766733
0.393442022937079,-0.063720681830472
0.394303353149089,-0.061708348568229
0.395347705202867,-0.059852506917922
0.396555844595418,-0.058211204486689
0.397898751451162,-0.056833660282023
0.399339848926104,-0.055755545533370
0.400838262504065,-0.054995962397989
0.402352516548442,-0.054556643656924
0.403844000000000,-0.054423361791483
0.405335483451558,-0.054581207271380
0.406849737495934,-0.055047609433452
0.408348151073895,-0.055836284621958
0.409789248548838,-0.056944830907067
0.411132155404581,-0.058353363959516
0.412340294797132,-0.060025381549823
0.413384646850911,-0.061910857781519
0.414245977062921,-0.063951030859466
0.414915693683632,-0.066083964807521
0.415202657044027,-0.067248514524154
0.415356659142697,-0.067887451987920
0.415510661241368,-0.068522982060068
0.415664663340039,-0.069155104740598
0.415818665438710,-0.069783820029511
0.415972667537381,-0.070409127926807
0.416126669636051,-0.071031028432485
0.416280671734722,-0.071649521546546
0.416434673833393,-0.072264607268989
0.416588675932064,-0.072876285599814
0.416742678030735,-0.073484556539022
0.416896680129406,-0.074089420086612
0.417050682228076,-0.074690876242585
0.417204684326747,-0.075288925006941
0.417358686425418,-0.075883566379678
0.417512688524089,-0.076474800360799
0.417666690622760,-0.077062626950302
0.417820692721431,-0.077647046148187
0.417974694820101,-0.078228057954455
0.418128696918772,-0.078805662369105
0.418282699017443,-0.079379859392138
0.418436701116114,-0.079950649023553
0.418590703214785,-0.080518031263350
0.418744705313455,-0.081082006111530
0.418898707412126,-0.081642573568093
0.419052709510797,-0.082199733633038
0.419206711609468,-0.082753486306366
0.419360713708139,-0.083303831588076
0.419514715806810,-0.083850769478168
0.419668717905480,-0.084394299976643
0.419822720004151,-0.084934423083500
0.419976722102822,-0.085471138798740
0.420130724201493,-0.086004447122363
0.420284726300164,-0.086534348054368
0.420438728398835,-0.087060841594755
0.420922586349171,-0.088882465369494
0.422514495630813,-0.093484015961296
0.424731415835643,-0.097988495869022
0.427574022045829,-0.102277102073388
0.431012021856113,-0.106229595509648
0.434983338868448,-0.109734135871845
0.439397158840956,-0.112697095004669
0.444140667052775,-0.115051160294367
0.449088463905865,-0.116760305456810
0.454113054162185,-0.117820883261879
0.459094666292726,-0.118258955732087
0.463355457094774,-0.118144042317728
0.467041614330203,-0.117658709800021
0.470755273393818,-0.116821740917157
0.474450435524451,-0.115625159635227
0.478078687700159,-0.114069765138940
0.481591129904331,-0.112165695447100
0.484940466725292,-0.109932424175245
0.488083084748211,-0.107398153899035
0.490980928794409,-0.104598639713642
0.493603009709063,-0.101575544698151
0.495926421183877,-0.098374482288618
0.497936804464504,-0.095042929478393
0.499420773536754,-0.092057711317277
0.499889562755084,-0.090881959759809
0.500358351973415,-0.089702800810724
0.500827141191745,-0.088520234470022
0.501295930410076,-0.087334260737702
0.501764719628406,-0.086144879613764
0.502233508846737,-0.084952091098209
0.502702298065067,-0.083755895191036
0.503171087283398,-0.082556291892246
0.503639876501728,-0.081353281201839
0.504108665720059,-0.080146863119813
0.504577454938389,-0.078937037646171
0.505046244156720,-0.077723804780910
0.505515033375050,-0.076507164524033
0.505983822593381,-0.075287116875537
0.506452611811711,-0.074063661835425
0.506921401030042,-0.072836799403694
0.507390190248372,-0.071606529580346
0.507858979466703,-0.070372852365381
0.508327768685033,-0.069135767758798
0.508796557903364,-0.067895275760598
0.509265347121694,-0.066651376370779
0.509734136340025,-0.065404069589344
0.510202925558355,-0.064153355416291
0.510671714776686,-0.062899233851620
0.511140503995016,-0.061641704895332
0.511609293213347,-0.060380768547427
0.512078082431677,-0.059116424807903
0.512546871650008,-0.057848673676763
0.513015660868338,-0.056577515154005
0.513484450086669,-0.055302949239629
0.513953239304999,-0.054024975933636
0.514422028523330,-0.052743595236025
0.514890817741660,-0.051458807146797
0.515359606959991,-0.050170611665951
0.515828396178321,-0.048879008793487
0.516297185396652,-0.047583998529406
0.516870333617078,-0.046110464810748
0.517772100966488,-0.044352895003586
0.518837498714718,-0.042753074694420
0.520036034052119,-0.041376161422245
0.521326495340590,-0.040273979716572
0.522661553351621,-0.039478712733910
0.523993349246239,-0.039000000000000


==> data/t_0.5_iptc_5_yz.csv <==
z,y
-0.522412272373880,-0.039000000000000
-0.520993677068806,-0.039201238640638
-0.519566731177702,-0.039690878972911
-0.518178647741314,-0.040471714564402
-0.516877171680154,-0.041527231044744
-0.515705341340751,-0.042822376686622
-0.514696846750100,-0.044307358326712
-0.513880838004653,-0.045906430462128
-0.513454847350406,-0.046898227620538
-0.513028856696158,-0.047887916519858
-0.512602866041911,-0.048875497160087
-0.512176875387663,-0.049860969541225
-0.511750884733415,-0.050844333663273
-0.511324894079168,-0.051825589526229
-0.510898903424920,-0.052804737130095
-0.510472912770673,-0.053781776474870
-0.510046922116425,-0.054756707560555
-0.509620931462177,-0.055729530387148
-0.509194940807930,-0.056700244954651
-0.508768950153682,-0.057668851263063
-0.508342959499434,-0.058635349312384
-0.507916968845187,-0.059599739102615
-0.507490978190939,-0.060562020633754
-0.507064987536692,-0.061522193905803
-0.506638996882444,-0.062480258918761
-0.506213006228196,-0.063436215672629
-0.505787015573949,-0.064390064167406
-0.505361024919701,-0.065341804403091
-0.504935034265453,-0.066291436379686
-0.504509043611206,-0.067238960097191
-0.504083052956958,-0.068184375555604
-0.503657062302711,-0.069127682754927
-0.503231071648463,-0.070068881695159
-0.502805080994216,-0.071007972376300
-0.502379090339968,-0.071944954798351
-0.501953099685720,-0.072879828961311
-0.501527109031473,-0.073812594865180
-0.501101118377225,-0.074743252509958
-0.500675127722978,-0.075671801895645
-0.500249137068730,-0.076598243022242
-0.499823146414482,-0.077522575889748
-0.499397155760235,-0.078444800498163
-0.498971165105987,-0.079364916847487
-0.498545174451739,-0.080282924937721
-0.497523920523783,-0.082404317339743
-0.495670512871814,-0.085625139192020
-0.493478554288161,-0.088718901094012
-0.490959938516678,-0.091634563368431
-0.488136699285935,-0.094322779028622
-0.485040682267520,-0.096738379828715
-0.481712488272964,-0.098842740339077
-0.478199744973355,-0.100605775178850
-0.474554856471669,-0.102007359216392
-0.470832450907395,-0.103038031916456
-0.467086780868763,-0.103698941217743
-0.463369323588608,-0.104001079902226
-0.459094666292726,-0.103933902737048
-0.454113054162186,-0.103302715840685
-0.449088463905865,-0.102031007731729
-0.444140667052775,-0.100096392376818
-0.439397158840956,-0.097507259526230
-0.434983338868448,-0.094305157230974
-0.431012021856114,-0.090563287997650
-0.427574022045829,-0.086381063527012
-0.424731415835643,-0.081875541670255
-0.422514495630813,-0.077171242711791
-0.420922586349171,-0.072390084435473
-0.420438728398835,-0.070375443018724
-0.420284726300164,-0.069644084184604
-0.420130724201493,-0.068910617091394
-0.419976722102822,-0.068175041739092
-0.419822720004152,-0.067437358127700
-0.419668717905481,-0.066697566257217
-0.419514715806810,-0.065955666127644
-0.419360713708139,-0.065211657738979
-0.419206711609468,-0.064465541091224
-0.419052709510798,-0.063717316184378
-0.418898707412127,-0.062966983018441
-0.418744705313456,-0.062214541593414
-0.418590703214785,-0.061459991909295
-0.418436701116114,-0.060703333966086
-0.418282699017443,-0.059944567763787
-0.418128696918773,-0.059183693302396
-0.417974694820102,-0.058420710581915
-0.417820692721431,-0.057655619602342
-0.417666690622760,-0.056888420363680
-0.417512688524089,-0.056119112865926
-0.417358686425418,-0.055347697109081
-0.417204684326748,-0.054574173093146
-0.417050682228077,-0.053798540818120
-0.416896680129406,-0.053020800284004
-0.416742678030735,-0.052240951490796
-0.416588675932064,-0.051458994438498
-0.416434673833393,-0.050674929127109
-0.416280671734723,-0.049888755556629
-0.416126669636052,-0.049100473727058
-0.415972667537381,-0.048310083638397
-0.415818665438710,-0.047517585290645
-0.415664663340039,-0.046722978683802
-0.415510661241369,-0.045926263817868
-0.415356659142698,-0.045127440692844
-0.415202657044027,-0.044326509308729
-0.414915693683632,-0.043010214461488
-0.414245977062921,-0.040733697394098
-0.413384646850911,-0.038537961939721
-0.412340294797133,-0.036488217234920
-0.411132155404582,-0.034647245476888
-0.409789248548838,-0.033069539194615
-0.408348151073896,-0.031796131319128
-0.406849737495934,-0.030851103785237
-0.405335483451558,-0.030240382068813
-0.403844000000000,-0.029952869661534
-0.402352516548442,-0.029959260678433
-0.400838262504066,-0.030262896472710
-0.399339848926104,-0.030880890860969
-0.397898751451162,-0.031814995181187
-0.396555844595418,-0.033049933121451
-0.395347705202868,-0.034553875935404
-0.394303353149089,-0.036281124886689
-0.393442022937079,-0.038176538920512
-0.392772306316368,-0.040180848490018
-0.392485342955973,-0.041215116206409
-0.392331340857303,-0.041720106687936
-0.392177338758632,-0.042225752257216
-0.392023336659961,-0.042732052914249
-0.391869334561290,-0.043239008659036
-0.391715332462619,-0.043746619491577
-0.391561330363948,-0.044254885411871
-0.391407328265278,-0.044763806419918
-0.391253326166607,-0.045273382515719
-0.391099324067936,-0.045783613699273
-0.390945321969265,-0.046294499970581
-0.390791319870594,-0.046806041329642
-0.390637317771923,-0.047318237776457
-0.390483315673253,-0.047831089311025
-0.390329313574582,-0.048344595933347
-0.390175311475911,-0.048858757643422
-0.390021309377240,-0.049373574441250
-0.389867307278569,-0.049889046326832
-0.389713305179898,-0.050405173300168
-0.389559303081228,-0.050921955361257
-0.389405300982557,-0.051439392510099
-0.389251298883886,-0.051957484746695
-0.389097296785215,-0.052476232071044
-0.388943294686544,-0.052995634483147
-0.388789292587874,-0.053515691983003
-0.388635290489203,-0.054036404570613
-0.388481288390532,-0.054557772245976
-0.388327286291861,-0.055079795009093
-0.388173284193190,-0.055602472859963
-0.388019282094519,-0.056125805798587
-0.387865279995849,-0.056649793824964
-0.387711277897178,-0.057174436939095
-0.387557275798507,-0.057699735140979
-0.387403273699836,-0.058225688430616
-0.387249271601165,-0.058752296808007
-0.386765413650829,-0.060577787206818
-0.385173504369187,-0.065187081536595
-0.382956584164357,-0.069704332794885
-0.380113977954171,-0.074010867301587
-0.376675978143886,-0.077986332747234
-0.372704661131552,-0.081518516295081
-0.368290841159044,-0.084513171738269
-0.363547332947225,-0.086902167534923
-0.358599536094135,-0.088648526620170
-0.353574945837814,-0.089747600665063
-0.348593333707274,-0.090224480457445
-0.343710666292726,-0.090122480885278
-0.338729054162186,-0.089423068221321
-0.333704463905865,-0.088079152690595
-0.328756667052775,-0.086069787911723
-0.324013158840956,-0.083405068265763
-0.319599338868448,-0.080128396308531
-0.315628021856114,-0.076314834335864
-0.312190022045829,-0.072065507451824
-0.309347415835644,-0.067498907063943
-0.307130495630813,-0.062740613100491
-0.305538586349171,-0.057913185932085
-0.305054728398835,-0.055851521814097
-0.304900726300164,-0.055072672132888
-0.304746724201493,-0.054294477539432
-0.304592722102822,-0.053516938033730
-0.304438720004152,-0.052740053615781
-0.304284717905481,-0.051963824285586
-0.304130715806810,-0.051188250043144
-0.303976713708139,-0.050413330888455
-0.303822711609468,-0.049639066821520
-0.303668709510797,-0.048865457842339
-0.303514707412127,-0.048092503950911
-0.303360705313456,-0.047320205147236
-0.303206703214785,-0.046548561431315
-0.303052701116114,-0.045777572803147
-0.302898699017443,-0.045007239262733
-0.302744696918773,-0.044237560810073
-0.302590694820102,-0.043468537445165
-0.302436692721431,-0.042700169168012
-0.302282690622760,-0.041932455978611
-0.302128688524089,-0.041165397876964
-0.301974686425418,-0.040398994863071
-0.301820684326748,-0.039633246936931
-0.301666682228077,-0.038868154098545
-0.301512680129406,-0.038103716347912
-0.301358678030735,-0.037339933685032
-0.301204675932064,-0.036576806109906
-0.301050673833393,-0.035814333622534
-0.300896671734723,-0.035052516222915
-0.300742669636052,-0.034291353911049
-0.300588667537381,-0.033530846686937
-0.300434665438710,-0.032770994550578
-0.300280663340039,-0.032011797501973
-0.300126661241368,-0.031253255541121
-0.299972659142698,-0.030495368668023
-0.299818657044027,-0.029738136882678
-0.299531693683632,-0.028465692303437
-0.298861977062921,-0.026233909975346
-0.298000646850911,-0.024089917014497
-0.296956294797133,-0.022098063853076
-0.295748155404582,-0.020319868459038
-0.294405248548838,-0.018808234199604
-0.292964151073896,-0.017602409737251
-0.291465737495934,-0.016724655319408
-0.289951483451558,-0.016179194370628
-0.288460000000000,-0.015953477299620
-0.286968516548442,-0.016022953982854
-0.285454262504066,-0.016395864866793
-0.283955848926104,-0.017087994537420
-0.282514751451162,-0.018099373955595
-0.281171844595418,-0.019412732326727
-0.279963705202868,-0.020994136749835
-0.278919353149089,-0.022795859455082
-0.278058022937079,-0.024760977437630
-0.277388306316368,-0.026828815945003
-0.277101342955973,-0.027929308601638
-0.276947340857303,-0.028504165667466
-0.276793338758632,-0.029079406568064
-0.276639336659961,-0.029655031303431
-0.276485334561290,-0.030231039873567
-0.276331332462619,-0.030807432278473
-0.276177330363948,-0.031384208518148
-0.276023328265278,-0.031961368592592
-0.275869326166607,-0.032538912501806
-0.275715324067936,-0.033116840245789
-0.275561321969265,-0.033695151824541
-0.275407319870594,-0.034273847238063
-0.275253317771923,-0.034852926486354
-0.275099315673253,-0.035432389569414
-0.274945313574582,-0.036012236487244
-0.274791311475911,-0.036592467239843
-0.274637309377240,-0.037173081827212
-0.274483307278569,-0.037754080249350
-0.274329305179898,-0.038335462506257
-0.274175303081228,-0.038917228597933
-0.274021300982557,-0.039499378524379
-0.273867298883886,-0.040081912285595
-0.273713296785215,-0.040664829881579
-0.273559294686544,-0.041248131312333
-0.273405292587874,-0.041831816577856
-0.273251290489203,-0.042415885678149
-0.273097288390532,-0.043000338613211
-0.272943286291861,-0.043585175383042
-0.272789284193190,-0.044170395987643
-0.272635282094519,-0.044756000427013
-0.272481279995849,-0.045341988701153
-0.272327277897178,-0.045928360810061
-0.272173275798507,-0.046515116753740
-0.272019273699836,-0.047102256532187
-0.271865271601165,-0.047689780145404
-0.271381413650829,-0.049572054528145
-0.269789504369187,-0.054233516619027
-0.267572584164357,-0.058808133278017
-0.264729977954171,-0.063176283451098
-0.261291978143886,-0.067216359782868
-0.257320661131552,-0.070814657870741
-0.252906841159044,-0.073875311340899
-0.248163332947225,-0.076328569372333
-0.243215536094135,-0.078135966459171
-0.238190945837814,-0.079291605751437
-0.233209333707274,-0.079819641903538
-0.228326666292726,-0.079764274787228
-0.223345054162186,-0.079115443977643
-0.218320463905865,-0.077826900529646
-0.213372667052775,-0.075876739443706
-0.208629158840956,-0.073273813780244
-0.204215338868448,-0.070060076911765
-0.200244021856114,-0.066309041791342
-0.196806022045829,-0.062120308776113
-0.193963415835644,-0.057610990384522
-0.191746495630813,-0.052905531613071
-0.190154586349171,-0.048125663278016
-0.189670728398835,-0.046115189751873
-0.189516726300164,-0.045390745234871
-0.189362724201493,-0.044666684552638
-0.189208722102822,-0.043943007705175
-0.189054720004152,-0.043219714692481
-0.188900717905481,-0.042496805514556
-0.188746715806810,-0.041774280171401
-0.188592713708139,-0.041052138663015
-0.188438711609468,-0.040330380989398
-0.188284709510797,-0.039609007150551
-0.188130707412127,-0.038888017146473
-0.187976705313456,-0.038167410977164
-0.187822703214785,-0.037447188642625
-0.187668701116114,-0.036727350142855
-0.187514699017443,-0.036007895477854
-0.187360696918772,-0.035288824647623
-0.187206694820102,-0.034570137652161
-0.187052692721431,-0.033851834491469
-0.186898690622760,-0.033133915165546
-0.186744688524089,-0.032416379674392
-0.186590686425418,-0.031699228018008
-0.186436684326748,-0.030982460196393
-0.186282682228077,-0.030266076209547
-0.186128680129406,-0.029550076057470
-0.185974678030735,-0.028834459740163
-0.185820675932064,-0.028119227257626
-0.185666673833393,-0.027404378609857
-0.185512671734723,-0.026689913796859
-0.185358669636052,-0.025975832818629
-0.185204667537381,-0.025262135675169
-0.185050665438710,-0.024548822366478
-0.184896663340039,-0.023835892892556
-0.184742661241369,-0.023123347253404
-0.184588659142698,-0.022411185449021
-0.184434657044027,-0.021699407479408
-0.184147693683632,-0.020469628338646
-0.183477977062921,-0.018278313718438
-0.182616646850911,-0.016178262833010
-0.181572294797133,-0.014232908426496
-0.180364155404582,-0.012502635001514
-0.179021248548838,-0.011039081125041
-0.177580151073896,-0.009880207355725
-0.176081737495934,-0.009047075488076
-0.174567483451558,-0.008542897764761
-0.173076000000000,-0.008354367139537
-0.171584516548442,-0.008460887406926
-0.170070262504066,-0.008874637062155
-0.168571848926104,-0.009610629523683
-0.167130751451162,-0.010667886599459
-0.165787844595418,-0.012027958173376
-0.164579705202868,-0.013655658657485
-0.163535353149089,-0.015502044183035
-0.162674022937079,-0.017509115600409
-0.162004306316368,-0.019615340976121
-0.161717342955973,-0.020756021811957
-0.161563340857303,-0.021373435560232
-0.161409338758632,-0.021991228478804
-0.161255336659961,-0.022609400567675
-0.161101334561290,-0.023227951826843
-0.160947332462619,-0.023846882256308
-0.160793330363948,-0.024466191856072
-0.160639328265278,-0.025085880626133
-0.160485326166607,-0.025705948566492
-0.160331324067936,-0.026326395677149
-0.160177321969265,-0.026947221958104
-0.160023319870594,-0.027568427409356
-0.159869317771923,-0.028190012030907
-0.159715315673253,-0.028811975822755
-0.159561313574582,-0.029434318784900
-0.159407311475911,-0.030057040917344
-0.159253309377240,-0.030680142220085
-0.159099307278569,-0.031303622693124
-0.158945305179898,-0.031927482336461
-0.158791303081228,-0.032551721150096
-0.158637300982557,-0.033176339134028
-0.158483298883886,-0.033801336288258
-0.158329296785215,-0.034426712612786
-0.158175294686544,-0.035052468107612
-0.158021292587874,-0.035678602772735
-0.157867290489203,-0.036305116608157
-0.157713288390532,-0.036932009613876
-0.157559286291861,-0.037559281789892
-0.157405284193190,-0.038186933136207
-0.157251282094519,-0.038814963652819
-0.157097279995849,-0.039443373339729
-0.156943277897178,-0.040072162196937
-0.156789275798507,-0.040701330224443
-0.156635273699836,-0.041330877422246
-0.156481271601165,-0.041960803790347
-0.155997413650829,-0.043882775587684
-0.154405504369187,-0.048580897889144
-0.152188584164357,-0.053196020236702
-0.149345977954171,-0.057607868057849
-0.145907978143886,-0.061693955341203
-0.141936661131552,-0.065339522656192
-0.137522841159044,-0.068447547965377
-0.132779332947225,-0.070947116297415
-0.127831536094134,-0.072798683084455
-0.122806945837814,-0.073995437120349
-0.117825333707273,-0.074560837481472
-0.112942666292726,-0.074539718154895
-0.107961054162186,-0.073928241675127
-0.102936463905865,-0.072680792453076
-0.097988667052775,-0.070774769524532
-0.093245158840956,-0.068218111717559
-0.088831338868448,-0.065051694017762
-0.084860021856113,-0.061347866430507
-0.081422022045829,-0.057205075290153
-0.078579415835643,-0.052739380024753
-0.076362495630813,-0.048074349040313
-0.074770586349171,-0.043331061660625
-0.074286728398835,-0.041360189365000
-0.074132726300164,-0.040678035655564
-0.073978724201493,-0.039996261116426
-0.073824722102822,-0.039314865747586
-0.073670720004152,-0.038633849549043
-0.073516717905481,-0.037953212520799
-0.073362715806810,-0.037272954662852
-0.073208713708139,-0.036593075975202
-0.073054711609468,-0.035913576457851
-0.072900709510797,-0.035234456110798
-0.072746707412127,-0.034555714934042
-0.072592705313456,-0.033877352927584
-0.072438703214785,-0.033199370091423
-0.072284701116114,-0.032521766425561
-0.072130699017443,-0.031844541929996
-0.071976696918772,-0.031167696604729
-0.071822694820102,-0.030491230449760
-0.071668692721431,-0.029815143465089
-0.071514690622760,-0.029139435650715
-0.071360688524089,-0.028464107006639
-0.071206686425418,-0.027789157532861
-0.071052684326748,-0.027114587229381
-0.070898682228077,-0.026440396096198
-0.070744680129406,-0.025766584133313
-0.070590678030735,-0.025093151340726
-0.070436675932064,-0.024420097718437
-0.070282673833393,-0.023747423266446
-0.070128671734723,-0.023075127984752
-0.069974669636052,-0.022403211873356
-0.069820667537381,-0.021731674932258
-0.069666665438710,-0.021060517161457
-0.069512663340039,-0.020389738560955
-0.069358661241368,-0.019719339130750
-0.069204659142698,-0.019049318870843
-0.069050657044027,-0.018379677781233
-0.068763693683632,-0.017189681690022
-0.068093977062921,-0.015036357376796
-0.067232646850911,-0.012977816924519
-0.066188294797132,-0.011076644279682
-0.064980155404582,-0.009392158951476
-0.063637248548838,-0.007974796549735
-0.062196151073896,-0.006861278978965
-0.060697737495934,-0.006071502400701
-0.059183483451558,-0.005607682100037
-0.057692000000000,-0.005455749695468
-0.056200516548442,-0.005598790540790
-0.054686262504066,-0.006052656065836
-0.053187848926104,-0.006831590901262
-0.051746751451162,-0.007933621000161
-0.050403844595418,-0.009339141011017
-0.049195705202868,-0.011011745940172
-0.048151353149089,-0.012901315430023
-0.047290022937079,-0.014948816490217
-0.046620306316368,-0.017091901274113
-0.046333342955973,-0.018271018813718
-0.046179340857302,-0.018928994902259
-0.046025338758632,-0.019587204869405
-0.045871336659961,-0.020245648715154
-0.045717334561290,-0.020904326439507
-0.045563332462619,-0.021563238042463
-0.045409330363948,-0.022222383524024
-0.045255328265277,-0.022881762884188
-0.045101326166607,-0.023541376122957
-0.044947324067936,-0.024201223240329
-0.044793321969265,-0.024861304236305
-0.044639319870594,-0.025521619110885
-0.044485317771923,-0.026182167864069
-0.044331315673253,-0.026842950495856
-0.044177313574582,-0.027503967006248
-0.044023311475911,-0.028165217395243
-0.043869309377240,-0.028826701662843
-0.043715307278569,-0.029488419809046
-0.043561305179898,-0.030150371833853
-0.043407303081228,-0.030812557737264
-0.043253300982557,-0.031474977519279
-0.043099298883886,-0.032137631179897
-0.042945296785215,-0.032800518719120
-0.042791294686544,-0.033463640136946
-0.042637292587873,-0.034126995433376
-0.042483290489203,-0.034790584608410
-0.042329288390532,-0.035454407662048
-0.042175286291861,-0.036118464594290
-0.042021284193190,-0.036782755405136
-0.041867282094519,-0.037447280094585
-0.041713279995848,-0.038112038662639
-0.041559277897178,-0.038777031109296
-0.041405275798507,-0.039442257434557
-0.041251273699836,-0.040107717638422
-0.041097271601165,-0.040773411720891
-0.040613413650829,-0.042728738414002
-0.039021504369187,-0.047457518465731
-0.036804584164356,-0.052106367737348
-0.033961977954171,-0.056554455836198
-0.030523978143886,-0.060678559441679
-0.026552661131552,-0.064363042045502
-0.022138841159044,-0.067509928177573
-0.017395332947225,-0.070047349263987
-0.012447536094135,-0.071934883504268
-0.007422945837814,-0.073164983159207
-0.002441333707274,-0.073760554298064
0.002441333707274,-0.073766951918338
0.007422945837814,-0.073185338493036
0.012447536094135,-0.071970595793235
0.017395332947225,-0.070099557804087
0.022138841159044,-0.067579430677353
0.026552661131552,-0.064450233193673
0.030523978143886,-0.060783399215988
0.033961977954171,-0.056676472755995
0.036804584164356,-0.052244696517271
0.039021504369187,-0.047610965933556
0.040613413650829,-0.042895867616380
0.041097271601165,-0.040955354218482
0.041251273699836,-0.040305481222760
0.041405275798507,-0.039655842105642
0.041559277897178,-0.039006436867128
0.041713279995848,-0.038357265507218
0.041867282094519,-0.037708328025912
0.042021284193190,-0.037059624423209
0.042175286291861,-0.036411154699111
0.042329288390532,-0.035762918853616
0.042483290489203,-0.035114916886725
0.042637292587873,-0.034467148798438
0.042791294686544,-0.033819614588755
0.042945296785215,-0.033172314257676
0.043099298883886,-0.032525247805200
0.043253300982557,-0.031878415231329
0.043407303081228,-0.031231816536061
0.043561305179898,-0.030585451719397
0.043715307278569,-0.029939320781338
0.043869309377240,-0.029293423721881
0.044023311475911,-0.028647760541029
0.044177313574582,-0.028002331238781
0.044331315673252,-0.027357135815136
0.044485317771923,-0.026712174270096
0.044639319870594,-0.026067446603659
0.044793321969265,-0.025422952815826
0.044947324067936,-0.024778692906597
0.045101326166607,-0.024134666875972
0.045255328265277,-0.023490874723951
0.045409330363948,-0.022847316450533
0.045563332462619,-0.022203992055720
0.045717334561290,-0.021560901539510
0.045871336659961,-0.020918044901904
0.046025338758632,-0.020275422142902
0.046179340857302,-0.019633033262504
0.046333342955973,-0.018990878260710
0.046620306316368,-0.017826699657556
0.047290022937079,-0.015697882426958
0.048151353149089,-0.013665972741803
0.049195705202868,-0.011792999765286
0.050403844595418,-0.010137596514819
0.051746751451162,-0.008749431458928
0.053187848926104,-0.007664444199068
0.054686262504066,-0.006901802040135
0.056200516548442,-0.006463104279801
0.057692000000000,-0.006333820009930
0.059183483451558,-0.006499144276366
0.060697737495934,-0.006976997688049
0.062196151073896,-0.007781127341965
0.063637248548838,-0.008908948383598
0.064980155404582,-0.010340175445624
0.066188294797132,-0.012037711647577
0.067232646850911,-0.013950793820896
0.068093977062921,-0.016019848817954
0.068763693683632,-0.018182128478151
0.069050657044027,-0.019380739273628
0.069204659142698,-0.020058805315181
0.069358661241368,-0.020736546133242
0.069512663340039,-0.021413961727809
0.069666665438710,-0.022091052098883
0.069820667537381,-0.022767817246464
0.069974669636052,-0.023444257170553
0.070128671734723,-0.024120371871148
0.070282673833393,-0.024796161348250
0.070436675932064,-0.025471625601859
0.070590678030735,-0.026146764631975
0.070744680129406,-0.026821578438599
0.070898682228077,-0.027496067021729
0.071052684326747,-0.028170230381366
0.071206686425418,-0.028844068517510
0.071360688524089,-0.029517581430162
0.071514690622760,-0.030190769119320
0.071668692721431,-0.030863631584985
0.071822694820102,-0.031536168827157
0.071976696918772,-0.032208380845836
0.072130699017443,-0.032880267641022
0.072284701116114,-0.033551829212716
0.072438703214785,-0.034223065560916
0.072592705313456,-0.034893976685623
0.072746707412127,-0.035564562586837
0.072900709510797,-0.036234823264558
0.073054711609468,-0.036904758718786
0.073208713708139,-0.037574368949522
0.073362715806810,-0.038243653956764
0.073516717905481,-0.038912613740513
0.073670720004151,-0.039581248300769
0.073824722102822,-0.040249557637532
0.073978724201493,-0.040917541750802
0.074132726300164,-0.041585200640580
0.074286728398835,-0.042252534306864
0.074770586349171,-0.044208878793965
0.076362495630813,-0.048938024651465
0.078579415835643,-0.053586698150472
0.081422022045829,-0.058034025590668
0.084860021856114,-0.062156764929465
0.088831338868448,-0.065839289723948
0.093245158840956,-0.068983664419623
0.097988667052775,-0.071518087663671
0.102936463905865,-0.073402226338924
0.107961054162186,-0.074628634742330
0.112942666292726,-0.075220325411560
0.117825333707273,-0.075222622979698
0.122806945837814,-0.074635944923994
0.127831536094135,-0.073415051641726
0.132779332947225,-0.071536837241337
0.137522841159044,-0.069008624752073
0.141936661131552,-0.065870602555169
0.145907978143886,-0.062194415886323
0.149345977954171,-0.058077845350997
0.152188584164356,-0.053636375965590
0.154405504369187,-0.048993132019152
0.155997413650829,-0.044268899663238
0.156481271601165,-0.042317875053470
0.156635273699836,-0.041656223191239
0.156789275798507,-0.040994246105515
0.156943277897178,-0.040331943796297
0.157097279995848,-0.039669316263587
0.157251282094519,-0.039006363507383
0.157405284193190,-0.038343085527687
0.157559286291861,-0.037679482324498
0.157713288390532,-0.037015553897815
0.157867290489203,-0.036351300247640
0.158021292587873,-0.035686721373971
0.158175294686544,-0.035021817276810
0.158329296785215,-0.034356587956156
0.158483298883886,-0.033691033412008
0.158637300982557,-0.033025153644368
0.158791303081227,-0.032358948653234
0.158945305179898,-0.031692418438608
0.159099307278569,-0.031025563000488
0.159253309377240,-0.030358382338876
0.159407311475911,-0.029690876453770
0.159561313574582,-0.029023045345172
0.159715315673252,-0.028354889013081
0.159869317771923,-0.027686407457496
0.160023319870594,-0.027017600678419
0.160177321969265,-0.026348468675848
0.160331324067936,-0.025679011449785
0.160485326166607,-0.025009229000228
0.160639328265277,-0.024339121327179
0.160793330363948,-0.023668688430636
0.160947332462619,-0.022997930310601
0.161101334561290,-0.022326846967072
0.161255336659961,-0.021655438400051
0.161409338758632,-0.020983704609536
0.161563340857302,-0.020311645595529
0.161717342955973,-0.019639261358028
0.162004306316368,-0.018446015561241
0.162674022937079,-0.016288859786872
0.163535353149089,-0.014225404097832
0.164579705202867,-0.012318282206397
0.165787844595418,-0.010626923618488
0.167130751451162,-0.009201929216394
0.168571848926104,-0.008080228744951
0.170070262504065,-0.007281950256433
0.171584516548442,-0.006809544022203
0.173076000000000,-0.006649160134858
0.174567483451558,-0.006783269639100
0.176081737495934,-0.007227056352279
0.177580151073896,-0.007994937319945
0.179021248548838,-0.009085180296607
0.180364155404581,-0.010478476081990
0.181572294797132,-0.012138746484567
0.182616646850911,-0.014016200002214
0.183477977062921,-0.016052106175479
0.184147693683632,-0.018184370160775
0.184434657044027,-0.019351917122049
0.184588659142697,-0.019997418874032
0.184742661241368,-0.020642932118536
0.184896663340039,-0.021288456855562
0.185050665438710,-0.021933993085109
0.185204667537381,-0.022579540807178
0.185358669636052,-0.023225100021769
0.185512671734722,-0.023870670728881
0.185666673833393,-0.024516252928514
0.185820675932064,-0.025161846620669
0.185974678030735,-0.025807451805346
0.186128680129406,-0.026453068482544
0.186282682228077,-0.027098696652264
0.186436684326747,-0.027744336314505
0.186590686425418,-0.028389987469268
0.186744688524089,-0.029035650116552
0.186898690622760,-0.029681324256358
0.187052692721431,-0.030327009888686
0.187206694820102,-0.030972707013535
0.187360696918772,-0.031618415630905
0.187514699017443,-0.032264135740797
0.187668701116114,-0.032909867343211
0.187822703214785,-0.033555610438146
0.187976705313456,-0.034201365025603
0.188130707412127,-0.034847131105581
0.188284709510797,-0.035492908678081
0.188438711609468,-0.036138697743103
0.188592713708139,-0.036784498300646
0.188746715806810,-0.037430310350710
0.188900717905481,-0.038076133893296
0.189054720004151,-0.038721968928404
0.189208722102822,-0.039367815456033
0.189362724201493,-0.040013673476184
0.189516726300164,-0.040659542988856
0.189670728398835,-0.041305423994050
0.190154586349171,-0.043241993909501
0.191746495630813,-0.047953221572092
0.193963415835643,-0.052582444279959
0.196806022045829,-0.057009129755554
0.200244021856114,-0.061110471366743
0.204215338868448,-0.064771346011505
0.208629158840956,-0.067894352205720
0.213372667052775,-0.070408210429698
0.218320463905865,-0.072273055480117
0.223345054162186,-0.073481822060755
0.228326666292726,-0.074057794839682
0.233209333707274,-0.074046010466813
0.238190945837814,-0.073444327674806
0.243215536094135,-0.072207273687646
0.248163332947225,-0.070312042655259
0.252906841159044,-0.067766329075613
0.257320661131552,-0.064610740511822
0.261291978143886,-0.060917357218199
0.264729977954170,-0.056784375422290
0.267572584164356,-0.052327643611702
0.269789504369187,-0.047670572383936
0.271381413650829,-0.042934143059701
0.271865271601165,-0.040970287155596
0.272019273699836,-0.040295263816624
0.272173275798507,-0.039620251970173
0.272327277897178,-0.038945251616244
0.272481279995848,-0.038270262754836
0.272635282094519,-0.037595285385950
0.272789284193190,-0.036920319509585
0.272943286291861,-0.036245365125742
0.273097288390532,-0.035570422234421
0.273251290489202,-0.034895490835621
0.273405292587873,-0.034220570929342
0.273559294686544,-0.033545662515586
0.273713296785215,-0.032870765594350
0.273867298883886,-0.032195880165636
0.274021300982557,-0.031521006229444
0.274175303081227,-0.030846143785774
0.274329305179898,-0.030171292834624
0.274483307278569,-0.029496453375997
0.274637309377240,-0.028821625409891
0.274791311475911,-0.028146808936306
0.274945313574582,-0.027472003955243
0.275099315673252,-0.026797210466702
0.275253317771923,-0.026122428470682
0.275407319870594,-0.025447657967184
0.275561321969265,-0.024772898956207
0.275715324067936,-0.024098151437752
0.275869326166606,-0.023423415411818
0.276023328265277,-0.022748690878406
0.276177330363948,-0.022073977837516
0.276331332462619,-0.021399276289147
0.276485334561290,-0.020724586233300
0.276639336659961,-0.020049907669974
0.276793338758631,-0.019375240599169
0.276947340857302,-0.018700585020887
0.277101342955973,-0.018025940935125
0.277388306316368,-0.016830894955642
0.278058022937079,-0.014672622512239
0.278919353149089,-0.012608612920920
0.279963705202867,-0.010701557606974
0.281171844595418,-0.009010915014032
0.282514751451162,-0.007587281204286
0.283955848926104,-0.006467546527195
0.285454262504065,-0.005671768773623
0.286968516548442,-0.005202304613540
0.288460000000000,-0.005045196983284
0.289951483451558,-0.005183075838071
0.291465737495934,-0.005631338679334
0.292964151073896,-0.006404342725947
0.294405248548838,-0.007500255127911
0.295748155404581,-0.008899630390645
0.296956294797132,-0.010566228684311
0.298000646850911,-0.012450085591822
0.298861977062921,-0.014492301746909
0.299531693683632,-0.016630631176164
0.299818657044027,-0.017804862009410
0.299972659142697,-0.018457747536020
0.300126661241368,-0.019110952368013
0.300280663340039,-0.019764476505388
0.300434665438710,-0.020418319948145
0.300588667537381,-0.021072482696284
0.300742669636052,-0.021726964749806
0.300896671734722,-0.022381766108710
0.301050673833393,-0.023036886772997
0.301204675932064,-0.023692326742665
0.301358678030735,-0.024348086017716
0.301512680129406,-0.025004164598149
0.301666682228077,-0.025660562483965
0.301820684326747,-0.026317279675163
0.301974686425418,-0.026974316171743
0.302128688524089,-0.027631671973705
0.302282690622760,-0.028289347081050
0.302436692721431,-0.028947341493777
0.302590694820101,-0.029605655211887
0.302744696918772,-0.030264288235378
0.302898699017443,-0.030923240564252
0.303052701116114,-0.031582512198508
0.303206703214785,-0.032242103138147
0.303360705313456,-0.032902013383168
0.303514707412126,-0.033562242933571
0.303668709510797,-0.034222791789356
0.303822711609468,-0.034883659950524
0.303976713708139,-0.035544847417074
0.304130715806810,-0.036206354189006
0.304284717905481,-0.036868180266321
0.304438720004151,-0.037530325649018
0.304592722102822,-0.038192790337097
0.304746724201493,-0.038855574330558
0.304900726300164,-0.039518677629402
0.305054728398835,-0.040182100233628
0.305538586349171,-0.042135379187272
0.307130495630813,-0.046862355662485
0.309347415835643,-0.051509300552625
0.312190022045829,-0.055955421222368
0.315628021856113,-0.060077539095467
0.319599338868447,-0.063760066429733
0.324013158840956,-0.066905076770095
0.328756667052774,-0.069440746801072
0.333704463905865,-0.071326692653158
0.338729054162185,-0.072555394630615
0.343710666292726,-0.073149775740152
0.348593333707273,-0.073155165374274
0.353574945837814,-0.072572542850899
0.358599536094134,-0.071356778241692
0.363547332947225,-0.069484729550452
0.368290841159043,-0.066963628704765
0.372704661131552,-0.063833520052661
0.376675978143886,-0.060165860690165
0.380113977954170,-0.056058213592988
0.382956584164356,-0.051625834745072
0.385173504369187,-0.046991626496478
0.386765413650829,-0.042276176110690
0.387249271601165,-0.040335376522483
0.387403273699836,-0.039685282291201
0.387557275798507,-0.039035507365301
0.387711277897177,-0.038386051744784
0.387865279995848,-0.037736915429649
0.388019282094519,-0.037088098419896
0.388173284193190,-0.036439600715525
0.388327286291861,-0.035791422316537
0.388481288390532,-0.035143563222930
0.388635290489202,-0.034496023434707
0.388789292587873,-0.033848802951865
0.388943294686544,-0.033201901774406
0.389097296785215,-0.032555319902329
0.389251298883886,-0.031909057335635
0.389405300982557,-0.031263114074322
0.389559303081227,-0.030617490118392
0.389713305179898,-0.029972185467844
0.389867307278569,-0.029327200122679
0.390021309377240,-0.028682534082896
0.390175311475911,-0.028038187348495
0.390329313574582,-0.027394159919477
0.390483315673252,-0.026750451795840
0.390637317771923,-0.026107062977587
0.390791319870594,-0.025463993464715
0.390945321969265,-0.024821243257226
0.391099324067936,-0.024178812355119
0.391253326166606,-0.023536700758394
0.391407328265277,-0.022894908467051
0.391561330363948,-0.022253435481091
0.391715332462619,-0.021612281800513
0.391869334561290,-0.020971447425318
0.392023336659960,-0.020330932355505
0.392177338758631,-0.019690736591074
0.392331340857302,-0.019050860132025
0.392485342955973,-0.018411302978359
0.392772306316368,-0.017249859951154
0.393442022937079,-0.015126547947807
0.394303353149089,-0.013104246566804
0.395347705202867,-0.011245038664520
0.396555844595418,-0.009607390167922
0.397898751451162,-0.008240578539019
0.399339848926104,-0.007179955078726
0.400838262504065,-0.006443954489411
0.402352516548442,-0.006033368776034
0.403844000000000,-0.005932858131758
0.405335483451558,-0.006130843481161
0.406849737495934,-0.006648903136579
0.408348151073895,-0.007500348433957
0.409789248548838,-0.008681732014790
0.411132155404581,-0.010171515318128
0.412340294797132,-0.011931049422355
0.413384646850911,-0.013907854923625
0.414245977062921,-0.016040631814303
0.414915693683632,-0.018265039148788
0.415202657044027,-0.019533064898114
0.415356659142697,-0.020288644456243
0.415510661241368,-0.021047932384753
0.415664663340039,-0.021810928683646
0.415818665438710,-0.022577633352919
0.415972667537381,-0.023348046392575
0.416126669636051,-0.024122167802611
0.416280671734722,-0.024899997583030
0.416434673833393,-0.025681535733830
0.416588675932064,-0.026466782255011
0.416742678030735,-0.027255737146574
0.416896680129406,-0.028048400408519
0.417050682228076,-0.028844772040845
0.417204684326747,-0.029644852043553
0.417358686425418,-0.030448640416642
0.417512688524089,-0.031256137160113
0.417666690622760,-0.032067342273965
0.417820692721431,-0.032882255758199
0.417974694820101,-0.033700877612814
0.418128696918772,-0.034523207837811
0.418282699017443,-0.035349246433190
0.418436701116114,-0.036178993398950
0.418590703214785,-0.037012448735092
0.418744705313455,-0.037849612441615
0.418898707412126,-0.038690484518520
0.419052709510797,-0.039535064965806
0.419206711609468,-0.040383353783474
0.419360713708139,-0.041235350971523
0.419514715806810,-0.042091056529954
0.419668717905480,-0.042950470458767
0.419822720004151,-0.043813592757961
0.419976722102822,-0.044680423427536
0.420130724201493,-0.045550962467493
0.420284726300164,-0.046425209877832
0.420438728398835,-0.047303165658552
0.420922586349171,-0.049460448160767
0.422514495630813,-0.054379325554787
0.424731415835643,-0.059241841894464
0.427574022045829,-0.063924008259698
0.431012021856113,-0.068298107456751
0.434983338868448,-0.072242903376649
0.439397158840956,-0.075654106021121
0.444140667052775,-0.078453316868213
0.449088463905865,-0.080593896383994
0.454113054162185,-0.082062859879462
0.459094666292726,-0.082878796847113
0.463355457094774,-0.083129447993517
0.467041614330203,-0.083049730989994
0.470755273393818,-0.082650533194521
0.474450435524451,-0.081919991514320
0.478078687700159,-0.080854044524919
0.481591129904331,-0.079457139742557
0.484940466725292,-0.077742437761891
0.488083084748211,-0.075731462092957
0.490980928794409,-0.073453206969917
0.493603009709063,-0.070942779761988
0.495926421183877,-0.068239707885235
0.497936804464504,-0.065386072684736
0.499420773536754,-0.062869857748788
0.499889562755084,-0.062223462481630
0.500358351973415,-0.061580775584854
0.500827141191745,-0.060941797058459
0.501295930410076,-0.060306526902446
0.501764719628406,-0.059674965116815
0.502233508846737,-0.059047111701565
0.502702298065067,-0.058422966656697
0.503171087283398,-0.057802529982210
0.503639876501728,-0.057185801678105
0.504108665720059,-0.056572781744381
0.504577454938389,-0.055963470181039
0.505046244156720,-0.055357866988078
0.505515033375050,-0.054755972165499
0.505983822593381,-0.054157785713302
0.506452611811711,-0.053563307631486
0.506921401030042,-0.052972537920052
0.507390190248372,-0.052385476578999
0.507858979466703,-0.051802123608328
0.508327768685033,-0.051222479008038
0.508796557903364,-0.050646542778130
0.509265347121694,-0.050074314918603
0.509734136340025,-0.049505795429458
0.510202925558355,-0.048940984310694
0.510671714776686,-0.048379881562312
0.511140503995016,-0.047822487184312
0.511609293213347,-0.047268801176693
0.512078082431677,-0.046718823539456
0.512546871650008,-0.046172554272600
0.513015660868338,-0.045629993376126
0.513484450086669,-0.045091140850033
0.513953239304999,-0.044555996694322
0.514422028523330,-0.044024560908992
0.514890817741660,-0.043496833494044
0.515359606959991,-0.042972814449478
0.515828396178321,-0.042452503775293
0.516297185396652,-0.041935901471490
0.516870333617078,-0.041222436335521
0.517772100966488,-0.040226679009921
0.518837498714718,-0.039447408866521
0.520036034052119,-0.038923068144318
0.521326495340590,-0.038675418613607
0.522661553351621,-0.038706676781041
0.523993349246239,-0.039000000000000


==> data/t_0_axis_xz.csv <==
z,x
-0.522412272373880,0.000000000000000
-0.512266226978233,-0.000016947740267
-0.502120181582587,-0.000036487771623
-0.491974136186940,-0.000138798811327
-0.481828090791293,-0.000312178531232
-0.471682045395647,-0.000369195316408
-0.461536000000000,-0.000433897866724
-0.451920666666667,-0.000492183110528
-0.442305333333333,-0.000556705150431
-0.432690000000000,-0.000767481718289
-0.423074666666667,-0.001044814716920
-0.413459333333333,-0.001118141668163
-0.403844000000000,-0.001196121417276
-0.394228666666667,-0.001274101166389
-0.384613333333333,-0.001338863674230
-0.374998000000000,-0.001583804725151
-0.365382666666667,-0.001639678374403
-0.355767333333333,-0.001656782181829
-0.346152000000000,-0.001656169071151
-0.336536666666667,-0.001655555960474
-0.326921333333333,-0.001637225931692
-0.317306000000000,-0.001577346539145
-0.307690666666667,-0.001328399744928
-0.298075333333333,-0.001262578117023
-0.288460000000000,-0.001183539247846
-0.278844666666667,-0.001104500378669
-0.269229333333333,-0.001026523225664
-0.259614000000000,-0.000731602500051
-0.249998666666667,-0.000451869203777
-0.240383333333333,-0.000366238419066
-0.230768000000000,-0.000282030801117
-0.221152666666667,-0.000197823183168
-0.211537333333333,-0.000115038731980
-0.201922000000000,0.000155396339810
-0.192306666666667,0.000410643982261
-0.182691333333333,0.000478131556857
-0.173076000000000,0.000544557415281
-0.163460666666667,0.000610983273705
-0.153845333333333,0.000667078345690
-0.144230000000000,0.000879237916736
-0.134614666666667,0.000943619679303
-0.124999333333333,0.000963327954732
-0.115384000000000,0.000969188431401
-0.105768666666667,0.000975048908071
-0.096153333333333,0.000967061585980
-0.086538000000000,0.000940969101315
-0.076922666666667,0.000767098808172
-0.067307333333333,0.000721127435955
-0.057692000000000,0.000664825277299
-0.048076666666667,0.000608523118643
-0.038461333333333,0.000558812099163
-0.028846000000000,0.000370797926153
-0.019230666666667,0.000277067388619
-0.009615333333333,0.000248374989154
0.000000000000000,0.000228517615894
0.009615333333333,0.000208660242633
0.019230666666667,0.000197637895578
0.028846000000000,0.000161630781025
0.038461333333333,0.000219907301947
0.048076666666667,0.000235315636438
0.057692000000000,0.000257315110105
0.067307333333333,0.000279314583773
0.076922666666667,0.000297055008163
0.086538000000000,0.000364151826043
0.096153333333333,0.000370324630832
0.105768666666667,0.000372214223973
0.115384000000000,0.000368394817355
0.124999333333333,0.000364575410737
0.134614666666667,0.000355047004361
0.144230000000000,0.000323920201857
0.153845333333333,0.000231869386262
0.163460666666667,0.000207531115301
0.173076000000000,0.000178933795064
0.182691333333333,0.000150336474827
0.192306666666667,0.000124905003008
0.201922000000000,0.000028719545689
0.211537333333333,-0.000022179703847
0.221152666666667,-0.000037760768873
0.230768000000000,-0.000049098204233
0.240383333333333,-0.000060435639592
0.249998666666666,-0.000067529445287
0.259614000000000,-0.000090703046424
0.269229333333333,-0.000068590439780
0.278844666666667,-0.000062743858099
0.288460000000000,-0.000048697419643
0.298075333333333,-0.000034650981187
0.307690666666666,-0.000012404685956
0.317306000000000,0.000071733978753
0.326921333333333,0.000273168347051
0.336536666666666,0.000334830591964
0.346152000000000,0.000407484252404
0.355767333333333,0.000480137912844
0.365382666666666,0.000563782988812
0.374998000000000,0.000837029495853
0.384613333333333,0.001227571706483
0.394228666666666,0.001330831216815
0.403844000000000,0.001410656524197
0.413459333333333,0.001490481831580
0.423074666666666,0.001546872936014
0.432690000000000,0.001760152144049
0.442305333333333,0.001638214360087
0.451920666666666,0.001600887276520
0.461536000000000,0.001532148051347
0.471945558207706,0.001453925014198
0.482355116415413,0.001335024160811
0.492764674623119,0.000979031052707
0.503174232830826,0.000258392437211
0.513583791038532,0.000134578254636
0.523993349246239,0.000000000000000


==> data/t_0_axis_yz.csv <==
z,y
-0.522412272373880,0.000000000000000
-0.512266226978233,0.000044792257147
-0.502120181582587,0.000089322434280
-0.491974136186940,0.000322481155363
-0.481828090791293,0.000548454849721
-0.471682045395647,0.000622767425573
-0.461536000000000,0.000696302972391
-0.451920666666667,0.000762545141417
-0.442305333333333,0.000828156771837
-0.432690000000000,0.001042492745902
-0.423074666666667,0.001250099880590
-0.413459333333333,0.001304991286655
-0.403844000000000,0.001359412295958
-0.394228666666667,0.001413833305261
-0.384613333333333,0.001465544817545
-0.374998000000000,0.001661125139956
-0.365382666666667,0.001817947180620
-0.355767333333333,0.001865952886701
-0.346152000000000,0.001910326674760
-0.336536666666667,0.001954700462818
-0.326921333333333,0.001995442332855
-0.317306000000000,0.002128535327858
-0.307690666666667,0.002222870041115
-0.298075333333333,0.002247812175494
-0.288460000000000,0.002270044812854
-0.278844666666667,0.002292277450214
-0.269229333333333,0.002312143809187
-0.259614000000000,0.002387281215179
-0.249998666666667,0.002428569946006
-0.240383333333333,0.002441209079307
-0.230768000000000,0.002450676358548
-0.221152666666667,0.002460143637788
-0.211537333333333,0.002466439062967
-0.201922000000000,0.002487004564531
-0.192306666666667,0.002473721390929
-0.182691333333333,0.002470209314733
-0.173076000000000,0.002464330960148
-0.163460666666667,0.002458452605564
-0.153845333333333,0.002445660580961
-0.144230000000000,0.002397279317571
-0.134614666666667,0.002250000742741
-0.124999333333333,0.002204916442439
-0.115384000000000,0.002150564782709
-0.105768666666667,0.002096213122978
-0.096153333333333,0.002032594103819
-0.086538000000000,0.001824767467696
-0.076922666666667,0.001518043520135
-0.067307333333333,0.001436945590718
-0.057692000000000,0.001348933991282
-0.048076666666667,0.001260922391846
-0.038461333333333,0.001171756902008
-0.028846000000000,0.000834520289111
-0.019230666666667,0.000480777731005
-0.009615333333333,0.000372491541124
0.000000000000000,0.000262658630460
0.009615333333333,0.000152825719796
0.019230666666667,0.000041446088350
0.028846000000000,-0.000322401931348
0.038461333333333,-0.000702755896256
0.048076666666667,-0.000803321630509
0.057692000000000,-0.000905041255165
0.067307333333333,-0.001006760879821
0.076922666666667,-0.001102927657901
0.086538000000000,-0.001466644142512
0.096153333333333,-0.001750929356065
0.105768666666667,-0.001837953554624
0.115384000000000,-0.001917534495848
0.124999333333333,-0.001997115437072
0.134614666666667,-0.002069253120961
0.144230000000000,-0.002304907998678
0.153845333333333,-0.002461131605338
0.163460666666667,-0.002502437186877
0.173076000000000,-0.002538189921841
0.182691333333333,-0.002573942656804
0.192306666666667,-0.002606839026263
0.201922000000000,-0.002731257792236
0.211537333333333,-0.002814817380953
0.221152666666667,-0.002840396292177
0.230768000000000,-0.002862146416996
0.240383333333333,-0.002883896541815
0.249998666666666,-0.002901817880228
0.259614000000000,-0.002960362188620
0.269229333333333,-0.002978047319755
0.278844666666667,-0.002982723275213
0.288460000000000,-0.002978752299115
0.298075333333333,-0.002974781323018
0.307690666666666,-0.002962163415366
0.317306000000000,-0.002914440687142
0.326921333333333,-0.002743027027670
0.336536666666666,-0.002690554596371
0.346152000000000,-0.002626491472653
0.355767333333333,-0.002562428348935
0.365382666666666,-0.002486774532799
0.374998000000000,-0.002239633373986
0.384613333333333,-0.001868801283924
0.394228666666666,-0.001770753137033
0.403844000000000,-0.001676664757688
0.413459333333333,-0.001582576378343
0.423074666666666,-0.001492447766543
0.432690000000000,-0.001151568488883
0.442305333333333,-0.000867332117685
0.451920666666666,-0.000780322870544
0.461536000000000,-0.000698621453976
0.471945558207706,-0.000605647858080
0.482355116415413,-0.000519547749493
0.492764674623119,-0.000261761161838
0.503174232830826,-0.000065590130255
0.513583791038532,-0.000031885641767
0.523993349246239,0.000000000000000


==> data/t_0_iptc_2_xz.csv <==
z,x
-0.522412272373880,0.039000000000000
-0.520993677068806,0.039132003084368
-0.519566731177702,0.039548542036445
-0.518178647741314,0.040254600411375
-0.516877171680154,0.041236111355901
-0.515705341340751,0.042460472192181
-0.514696846750100,0.043880076018184
-0.513880838004653,0.045420679548544
-0.513454847350406,0.046351090393278
-0.513028856696158,0.047281394647416
-0.512602866041911,0.048211592310958
-0.512176875387663,0.049141683383904
-0.511750884733415,0.050071667866253
-0.511324894079168,0.051001545758007
-0.510898903424920,0.051931317059164
-0.510472912770673,0.052860981769725
-0.510046922116425,0.053790539889690
-0.509620931462177,0.054719991419058
-0.509194940807930,0.055649336357831
-0.508768950153682,0.056578574706007
-0.508342959499434,0.057507706463587
-0.507916968845187,0.058436731630571
-0.507490978190939,0.059365650206959
-0.507064987536692,0.060294462192751
-0.506638996882444,0.061223167587946
-0.506213006228196,0.062151766392546
-0.505787015573949,0.063080258606549
-0.505361024919701,0.064008644229956
-0.504935034265453,0.064936923262767
-0.504509043611206,0.065865095704981
-0.504083052956958,0.066793161556600
-0.503657062302711,0.067721120817622
-0.503231071648463,0.068648973488049
-0.502805080994216,0.069576719567879
-0.502379090339968,0.070504359057113
-0.501953099685720,0.071431891955750
-0.501527109031473,0.072359318263792
-0.501101118377225,0.073286637981237
-0.500675127722978,0.074213851108087
-0.500249137068730,0.075140957644340
-0.499823146414482,0.076067957589997
-0.499397155760235,0.076994850945057
-0.498971165105987,0.077921637709522
-0.498545174451739,0.078848317883390
-0.497523920523783,0.080979621461915
-0.495670512871814,0.084212228537678
-0.493478554288161,0.087320602265237
-0.490959938516678,0.090253655946933
-0.488136699285935,0.092961912906065
-0.485040682267520,0.095399992818169
-0.481712488272964,0.097528982009386
-0.478199744973355,0.099318442626332
-0.474554856471669,0.100747849492271
-0.470832450907395,0.101807314198768
-0.467086780868763,0.102497549821356
-0.463369323588608,0.102829127196038
-0.459094666292726,0.102790871815546
-0.454113054162186,0.102192412271651
-0.449088463905865,0.100958782535870
-0.444140667052775,0.099067109506071
-0.439397158840956,0.096525007304545
-0.434983338868448,0.093372995359462
-0.431012021856114,0.089683064865448
-0.427574022045829,0.085553329317447
-0.424731415835643,0.081099567259294
-0.422514495630813,0.076445136776503
-0.420922586349171,0.071710986354349
-0.420438728398835,0.069749466520013
-0.420284726300164,0.069076821481893
-0.420130724201493,0.068404069853177
-0.419976722102822,0.067731211633865
-0.419822720004152,0.067058246823957
-0.419668717905481,0.066385175423453
-0.419514715806810,0.065711997432352
-0.419360713708139,0.065038712850655
-0.419206711609468,0.064365321678362
-0.419052709510798,0.063691823915473
-0.418898707412127,0.063018219561988
-0.418744705313456,0.062344508617907
-0.418590703214785,0.061670691083229
-0.418436701116114,0.060996766957955
-0.418282699017443,0.060322736242086
-0.418128696918773,0.059648598935620
-0.417974694820102,0.058974355038557
-0.417820692721431,0.058300004550899
-0.417666690622760,0.057625547472645
-0.417512688524089,0.056950983803794
-0.417358686425418,0.056276313544347
-0.417204684326748,0.055601536694304
-0.417050682228077,0.054926653253665
-0.416896680129406,0.054251663222430
-0.416742678030735,0.053576566600598
-0.416588675932064,0.052901363388170
-0.416434673833393,0.052226053585147
-0.416280671734723,0.051550637191527
-0.416126669636052,0.050875114207310
-0.415972667537381,0.050199484632498
-0.415818665438710,0.049523748467090
-0.415664663340039,0.048847905711085
-0.415510661241369,0.048171956364484
-0.415356659142698,0.047495900427287
-0.415202657044027,0.046819737899494
-0.414915693683632,0.045623129183484
-0.414245977062921,0.043462987524479
-0.413384646850911,0.041396494948293
-0.412340294797133,0.039486362976933
-0.411132155404582,0.037792104019029
-0.409789248548838,0.036364399895059
-0.408348151073896,0.035240252027055
-0.406849737495934,0.034439844677482
-0.405335483451558,0.033965664844392
-0.403844000000000,0.033803878582724
-0.402352516548442,0.033936849740455
-0.400838262504066,0.034379684266819
-0.399339848926104,0.035146840512422
-0.397898751451162,0.036236619208630
-0.396555844595418,0.037629732007922
-0.395347705202868,0.039290106940761
-0.394303353149089,0.041167943436501
-0.393442022937079,0.043204488002176
-0.392772306316368,0.045337611778648
-0.392485342955973,0.046506374134350
-0.392331340857303,0.047153451894227
-0.392177338758632,0.047800832446889
-0.392023336659961,0.048448515792337
-0.391869334561290,0.049096501930571
-0.391715332462619,0.049744790861589
-0.391561330363948,0.050393382585393
-0.391407328265278,0.051042277101983
-0.391253326166607,0.051691474411358
-0.391099324067936,0.052340974513518
-0.390945321969265,0.052990777408464
-0.390791319870594,0.053640883096195
-0.390637317771923,0.054291291576711
-0.390483315673253,0.054942002850013
-0.390329313574582,0.055593016916100
-0.390175311475911,0.056244333774972
-0.390021309377240,0.056895953426630
-0.389867307278569,0.057547875871074
-0.389713305179898,0.058200101108302
-0.389559303081228,0.058852629138316
-0.389405300982557,0.059505459961116
-0.389251298883886,0.060158593576701
-0.389097296785215,0.060812029985071
-0.388943294686544,0.061465769186227
-0.388789292587874,0.062119811180168
-0.388635290489203,0.062774155966894
-0.388481288390532,0.063428803546406
-0.388327286291861,0.064083753918703
-0.388173284193190,0.064739007083785
-0.388019282094519,0.065394563041653
-0.387865279995849,0.066050421792307
-0.387711277897178,0.066706583335745
-0.387557275798507,0.067363047671969
-0.387403273699836,0.068019814800979
-0.387249271601165,0.068676884722774
-0.386765413650829,0.070624200375690
-0.385173504369187,0.075345652116161
-0.382956584164357,0.079986474894773
-0.380113977954171,0.084425973429365
-0.376675978143886,0.088541101251589
-0.372704661131552,0.092216430247285
-0.368290841159044,0.095354209705446
-0.363547332947225,0.097882794177060
-0.358599536094135,0.099761965470943
-0.353574945837814,0.100984345108909
-0.348593333707274,0.101572964414369
-0.343710666292726,0.101573056088055
-0.338729054162186,0.100984636787439
-0.333704463905865,0.099762477204529
-0.328756667052775,0.097883542291062
-0.324013158840956,0.095355205630503
-0.319599338868448,0.092217679639026
-0.315628021856114,0.088542603536522
-0.312190022045829,0.084427721851482
-0.309347415835644,0.079988457055105
-0.307130495630813,0.075347850917335
-0.305538586349171,0.070626595227112
-0.305054728398835,0.068679491838962
-0.304900726300164,0.068022648622922
-0.304746724201493,0.067366108199668
-0.304592722102822,0.066709870569200
-0.304438720004152,0.066053935731517
-0.304284717905481,0.065398303686619
-0.304130715806810,0.064742974434506
-0.303976713708139,0.064087947975179
-0.303822711609468,0.063433224308638
-0.303668709510797,0.062778803434881
-0.303514707412127,0.062124685353911
-0.303360705313456,0.061470870065725
-0.303206703214785,0.060817357570325
-0.303052701116114,0.060164147867710
-0.302898699017443,0.059511240957881
-0.302744696918773,0.058858636840837
-0.302590694820102,0.058206335516578
-0.302436692721431,0.057554336985105
-0.302282690622760,0.056902641246417
-0.302128688524089,0.056251248300515
-0.301974686425418,0.055600158147398
-0.301820684326748,0.054949370787066
-0.301666682228077,0.054298886219520
-0.301512680129406,0.053648704444759
-0.301358678030735,0.052998825462783
-0.301204675932064,0.052349249273593
-0.301050673833393,0.051699975877189
-0.300896671734723,0.051051005273569
-0.300742669636052,0.050402337462735
-0.300588667537381,0.049753972444687
-0.300434665438710,0.049105910219423
-0.300280663340039,0.048458150786946
-0.300126661241368,0.047810694147253
-0.299972659142698,0.047163540300346
-0.299818657044027,0.046516689246224
-0.299531693683632,0.045348140955645
-0.298861977062921,0.043215221623818
-0.298000646850911,0.041178900472281
-0.296956294797133,0.039301301793649
-0.295748155404582,0.037641173349538
-0.294405248548838,0.036248309235324
-0.292964151073896,0.035158774751777
-0.291465737495934,0.034391851969500
-0.289951483451558,0.033949234787217
-0.288460000000000,0.033816460752154
-0.286968516548442,0.033978486732254
-0.285454262504066,0.034453016428318
-0.283955848926104,0.035253883771797
-0.282514751451162,0.036378595789764
-0.281171844595418,0.037806956238600
-0.279963705202868,0.039501946467579
-0.278919353149089,0.041412863660116
-0.278058022937079,0.043480172585479
-0.277388306316368,0.045641139114295
-0.277101342955973,0.046838700517494
-0.276947340857303,0.047515953563156
-0.276793338758632,0.048193182286042
-0.276639336659961,0.048870386686152
-0.276485334561290,0.049547566763486
-0.276331332462619,0.050224722518045
-0.276177330363948,0.050901853949827
-0.276023328265278,0.051578961058834
-0.275869326166607,0.052256043845065
-0.275715324067936,0.052933102308520
-0.275561321969265,0.053610136449199
-0.275407319870594,0.054287146267102
-0.275253317771923,0.054964131762229
-0.275099315673253,0.055641092934581
-0.274945313574582,0.056318029784156
-0.274791311475911,0.056994942310956
-0.274637309377240,0.057671830514980
-0.274483307278569,0.058348694396228
-0.274329305179898,0.059025533954701
-0.274175303081228,0.059702349190397
-0.274021300982557,0.060379140103317
-0.273867298883886,0.061055906693462
-0.273713296785215,0.061732648960831
-0.273559294686544,0.062409366905424
-0.273405292587874,0.063086060527241
-0.273251290489203,0.063762729826282
-0.273097288390532,0.064439374802548
-0.272943286291861,0.065115995456037
-0.272789284193190,0.065792591786751
-0.272635282094519,0.066469163794689
-0.272481279995849,0.067145711479851
-0.272327277897178,0.067822234842237
-0.272173275798507,0.068498733881847
-0.272019273699836,0.069175208598681
-0.271865271601165,0.069851658992740
-0.271381413650829,0.071816817908889
-0.269789504369187,0.076554413925389
-0.267572584164357,0.081212737225908
-0.264729977954171,0.085670783344920
-0.261291978143886,0.089805113087067
-0.257320661131552,0.093499845702806
-0.252906841159044,0.096656751468437
-0.248163332947225,0.099203718110859
-0.243215536094135,0.101100110071152
-0.238190945837814,0.102338210844255
-0.233209333707274,0.102940811379148
-0.228326666292726,0.102953402291364
-0.223345054162186,0.102378271399643
-0.218320463905865,0.101170394063652
-0.213372667052775,0.099306467745424
-0.208629158840956,0.096793536684805
-0.204215338868448,0.093671443272757
-0.200244021856114,0.090011444244337
-0.196806022045829,0.085910920186438
-0.193963415835644,0.081484976816591
-0.191746495630813,0.076856408028531
-0.190154586349171,0.072145738511469
-0.189670728398835,0.070209733076091
-0.189516726300164,0.069564419558845
-0.189362724201493,0.068919081718824
-0.189208722102822,0.068273719556027
-0.189054720004152,0.067628333070454
-0.188900717905481,0.066982922262105
-0.188746715806810,0.066337487130980
-0.188592713708139,0.065692027677080
-0.188438711609468,0.065046543900403
-0.188284709510797,0.064401035800951
-0.188130707412127,0.063755503378723
-0.187976705313456,0.063109946633719
-0.187822703214785,0.062464365565939
-0.187668701116114,0.061818760175383
-0.187514699017443,0.061173130462052
-0.187360696918772,0.060527476425944
-0.187206694820102,0.059881798067061
-0.187052692721431,0.059236095385402
-0.186898690622760,0.058590368380967
-0.186744688524089,0.057944617053756
-0.186590686425418,0.057298841403769
-0.186436684326748,0.056653041431007
-0.186282682228077,0.056007217135468
-0.186128680129406,0.055361368517154
-0.185974678030735,0.054715495576064
-0.185820675932064,0.054069598312198
-0.185666673833393,0.053423676725556
-0.185512671734723,0.052777730816138
-0.185358669636052,0.052131760583945
-0.185204667537381,0.051485766028975
-0.185050665438710,0.050839747151230
-0.184896663340039,0.050193703950709
-0.184742661241369,0.049547636427412
-0.184588659142698,0.048901544581339
-0.184434657044027,0.048255428412490
-0.184147693683632,0.047087267759787
-0.183477977062921,0.044954380657913
-0.182616646850911,0.042917756522519
-0.181572294797133,0.041039502294257
-0.180364155404582,0.039378366032382
-0.179021248548838,0.037984161207840
-0.177580151073896,0.036892990550726
-0.176081737495934,0.036124188201836
-0.174567483451558,0.035679509604431
-0.173076000000000,0.035544557415281
-0.171584516548442,0.035704125925391
-0.170070262504066,0.036175725231786
-0.168571848926104,0.036973227565322
-0.167130751451162,0.038094205464566
-0.165787844595418,0.039518552160846
-0.164579705202868,0.041209355678040
-0.163535353149089,0.043116027793534
-0.162674022937079,0.045179145644518
-0.162004306316368,0.047336076049999
-0.161717342955973,0.048529181677768
-0.161563340857303,0.049201505278763
-0.161409338758632,0.049873592212549
-0.161255336659961,0.050545442479126
-0.161101334561290,0.051217056078494
-0.160947332462619,0.051888433010653
-0.160793330363948,0.052559573275603
-0.160639328265278,0.053230476873345
-0.160485326166607,0.053901143803877
-0.160331324067936,0.054571574067201
-0.160177321969265,0.055241767663315
-0.160023319870594,0.055911724592221
-0.159869317771923,0.056581444853918
-0.159715315673253,0.057250928448406
-0.159561313574582,0.057920175375685
-0.159407311475911,0.058589185635755
-0.159253309377240,0.059257959228616
-0.159099307278569,0.059926496154268
-0.158945305179898,0.060594796412712
-0.158791303081228,0.061262860003946
-0.158637300982557,0.061930686927972
-0.158483298883886,0.062598277184789
-0.158329296785215,0.063265630774396
-0.158175294686544,0.063932747696795
-0.158021292587874,0.064599627951985
-0.157867290489203,0.065266271539966
-0.157713288390532,0.065932678460738
-0.157559286291861,0.066598848714302
-0.157405284193190,0.067264782300656
-0.157251282094519,0.067930479219802
-0.157097279995849,0.068595939471738
-0.156943277897178,0.069261163056466
-0.156789275798507,0.069926149973985
-0.156635273699836,0.070590900224294
-0.156481271601165,0.071255413807395
-0.155997413650829,0.073209199791619
-0.154405504369187,0.077936073539723
-0.152188584164357,0.082582328162175
-0.149345977954171,0.087027136270233
-0.145907978143886,0.091147311849917
-0.141936661131552,0.094827290595036
-0.137522841159044,0.097969200453478
-0.132779332947225,0.100501299776263
-0.127831536094134,0.102383306621955
-0.122806945837814,0.103607814406430
-0.117825333707273,0.104197860871830
-0.112942666292726,0.104198737143468
-0.107961054162186,0.103610602443378
-0.102936463905865,0.102388198076058
-0.097988667052775,0.100508450695037
-0.093245158840956,0.097978720097766
-0.088831338868448,0.094839233024707
-0.084860021856113,0.091161671583190
-0.081422022045829,0.087043848729169
-0.078579415835643,0.082601274830048
-0.076362495630813,0.077957090989673
-0.074770586349171,0.073232091206485
-0.074286728398835,0.071280334175201
-0.074132726300164,0.070617987580605
-0.073978724201493,0.069955404318800
-0.073824722102822,0.069292584389786
-0.073670720004152,0.068629527793563
-0.073516717905481,0.067966234530131
-0.073362715806810,0.067302704599491
-0.073208713708139,0.066638938001641
-0.073054711609468,0.065974934736583
-0.072900709510797,0.065310694804315
-0.072746707412127,0.064646218204839
-0.072592705313456,0.063981504938154
-0.072438703214785,0.063316555004260
-0.072284701116114,0.062651368403157
-0.072130699017443,0.061985945134845
-0.071976696918772,0.061320285199324
-0.071822694820102,0.060654388596595
-0.071668692721431,0.059988255326656
-0.071514690622760,0.059321885389508
-0.071360688524089,0.058655278785152
-0.071206686425418,0.057988435513587
-0.071052684326748,0.057321355574813
-0.070898682228077,0.056654038968829
-0.070744680129406,0.055986485695638
-0.070590678030735,0.055318695755237
-0.070436675932064,0.054650669147627
-0.070282673833393,0.053982405872808
-0.070128671734723,0.053313905930781
-0.069974669636052,0.052645169321544
-0.069820667537381,0.051976196045099
-0.069666665438710,0.051306986101444
-0.069512663340039,0.050637539490581
-0.069358661241368,0.049967856212509
-0.069204659142698,0.049297936267228
-0.069050657044027,0.048627779654738
-0.068763693683632,0.047436720188783
-0.068093977062921,0.045281743986859
-0.067232646850911,0.043220761661141
-0.066188294797132,0.041316362743069
-0.064980155404582,0.039627915311812
-0.063637248548838,0.038205945695470
-0.062196151073896,0.037087302126153
-0.060697737495934,0.036292031374002
-0.059183483451558,0.035822509571656
-0.057692000000000,0.035664825277299
-0.056200516548442,0.035801752456861
-0.054686262504066,0.036248790965683
-0.053187848926104,0.037020307649038
-0.051746751451162,0.038114494445657
-0.050403844595418,0.039511945060067
-0.049195705202868,0.041176470514192
-0.048151353149089,0.043058164497620
-0.047290022937079,0.045098187745817
-0.046620306316368,0.047234351222243
-0.046333342955973,0.048406132093912
-0.046179340857302,0.049056256097480
-0.046025338758632,0.049706531096959
-0.045871336659961,0.050356957092350
-0.045717334561290,0.051007534083652
-0.045563332462619,0.051658262070865
-0.045409330363948,0.052309141053989
-0.045255328265277,0.052960171033025
-0.045101326166607,0.053611352007972
-0.044947324067936,0.054262683978830
-0.044793321969265,0.054914166945599
-0.044639319870594,0.055565800908280
-0.044485317771923,0.056217585866871
-0.044331315673253,0.056869521821374
-0.044177313574582,0.057521608771789
-0.044023311475911,0.058173846718114
-0.043869309377240,0.058826235660351
-0.043715307278569,0.059478775598499
-0.043561305179898,0.060131466532558
-0.043407303081228,0.060784308462529
-0.043253300982557,0.061437301388411
-0.043099298883886,0.062090445310204
-0.042945296785215,0.062743740227908
-0.042791294686544,0.063397186141524
-0.042637292587873,0.064050783051050
-0.042483290489203,0.064704530956488
-0.042329288390532,0.065358429857838
-0.042175286291861,0.066012479755098
-0.042021284193190,0.066666680648270
-0.041867282094519,0.067321032537353
-0.041713279995848,0.067975535422347
-0.041559277897178,0.068630189303253
-0.041405275798507,0.069284994180070
-0.041251273699836,0.069939950052798
-0.041097271601165,0.070595056921437
-0.040613413650829,0.072540394105225
-0.039021504369187,0.077259862601176
-0.036804584164356,0.081898336370672
-0.033961977954171,0.086335145480540
-0.030523978143886,0.090447288288596
-0.026552661131552,0.094119399356309
-0.022138841159044,0.097253804484117
-0.017395332947225,0.099778942643014
-0.012447536094135,0.101654681064983
-0.007422945837814,0.102873720969410
-0.002441333707274,0.103459162153544
0.002441333707274,0.103456193034483
0.007422945837814,0.102864274111504
0.012447536094135,0.101638107083825
0.017395332947225,0.099754712794271
0.022138841159044,0.097221548553312
0.026552661131552,0.094078934169428
0.030523978143886,0.090398632419864
0.033961977954171,0.086278517742912
0.036804584164356,0.081834138340849
0.039021504369187,0.077188648027311
0.040613413650829,0.072462829873657
0.041097271601165,0.070510617877784
0.041251273699836,0.069848168483610
0.041405275798507,0.069185870085347
0.041559277897178,0.068523722682995
0.041713279995848,0.067861726276554
0.041867282094519,0.067199880866025
0.042021284193190,0.066538186451407
0.042175286291861,0.065876643032700
0.042329288390532,0.065215250609905
0.042483290489203,0.064554009183020
0.042637292587873,0.063892918752047
0.042791294686544,0.063231979316986
0.042945296785215,0.062571190877835
0.043099298883886,0.061910553434596
0.043253300982557,0.061250066987268
0.043407303081228,0.060589731535851
0.043561305179898,0.059929547080345
0.043715307278569,0.059269513620751
0.043869309377240,0.058609631157068
0.044023311475911,0.057949899689296
0.044177313574582,0.057290319217436
0.044331315673252,0.056630889741486
0.044485317771923,0.055971611261448
0.044639319870594,0.055312483777321
0.044793321969265,0.054653507289106
0.044947324067936,0.053994681796801
0.045101326166607,0.053336007300408
0.045255328265277,0.052677483799926
0.045409330363948,0.052019111295356
0.045563332462619,0.051360889786696
0.045717334561290,0.050702819273948
0.045871336659961,0.050044899757111
0.046025338758632,0.049387131236186
0.046179340857302,0.048729513711171
0.046333342955973,0.048072047182068
0.046620306316368,0.046893333188540
0.047290022937079,0.044750548177445
0.048151353149089,0.042703289012324
0.049195705202868,0.040813892629883
0.050403844595418,0.039141383921065
0.051746751451162,0.037735878916838
0.053187848926104,0.036633782582599
0.054686262504066,0.035854704510124
0.056200516548442,0.035400626680837
0.057692000000000,0.035257315110105
0.059183483451558,0.035408687033454
0.060697737495934,0.035871393575928
0.062196151073896,0.036659485952840
0.063637248548838,0.037770760928845
0.064980155404582,0.039185365385484
0.066188294797132,0.040866649223432
0.067232646850911,0.042764271283570
0.068093977062921,0.044819020216397
0.068763693683632,0.046968423887508
0.069050657044027,0.048153799080675
0.069204659142698,0.048818073685811
0.069358661241368,0.049482250720708
0.069512663340039,0.050146330185365
0.069666665438710,0.050810312079784
0.069820667537381,0.051474196403962
0.069974669636052,0.052137983157902
0.070128671734723,0.052801672341602
0.070282673833393,0.053465263955063
0.070436675932064,0.054128757998285
0.070590678030735,0.054792154471267
0.070744680129406,0.055455453374010
0.070898682228077,0.056118654706514
0.071052684326747,0.056781758468779
0.071206686425418,0.057444764660804
0.071360688524089,0.058107673282590
0.071514690622760,0.058770484334137
0.071668692721431,0.059433197815444
0.071822694820102,0.060095813726513
0.071976696918772,0.060758332067342
0.072130699017443,0.061420752837931
0.072284701116114,0.062083076038282
0.072438703214785,0.062745301668393
0.072592705313456,0.063407429728264
0.072746707412127,0.064069460217897
0.072900709510797,0.064731393137290
0.073054711609468,0.065393228486444
0.073208713708139,0.066054966265359
0.073362715806810,0.066716606474034
0.073516717905481,0.067378149112470
0.073670720004151,0.068039594180667
0.073824722102822,0.068700941678625
0.073978724201493,0.069362191606343
0.074132726300164,0.070023343963822
0.074286728398835,0.070684398751062
0.074770586349171,0.072635074971669
0.076362495630813,0.077359219368610
0.078579415835643,0.082002602279535
0.081422022045829,0.086444454100062
0.084860021856114,0.090561656702682
0.088831338868448,0.094238719217164
0.093245158840956,0.097377842862057
0.097988667052775,0.099907353093017
0.102936463905865,0.101787023622521
0.107961054162186,0.103009488351914
0.112942666292726,0.103597808662562
0.117825333707273,0.103597237576304
0.122806945837814,0.103007671324499
0.127831536094135,0.101783835750062
0.132779332947225,0.099902692675779
0.137522841159044,0.097371638692252
0.141936661131552,0.094230936062740
0.145907978143886,0.090552298136240
0.149345977954171,0.086433562208521
0.152188584164356,0.081990254302956
0.154405504369187,0.077345521816012
0.155997413650829,0.072620156113295
0.156481271601165,0.070668157577675
0.156635273699836,0.070005690514488
0.156789275798507,0.069343125881063
0.156943277897178,0.068680463677398
0.157097279995848,0.068017703903494
0.157251282094519,0.067354846559350
0.157405284193190,0.066691891644967
0.157559286291861,0.066028839160345
0.157713288390532,0.065365689105484
0.157867290489203,0.064702441480383
0.158021292587873,0.064039096285043
0.158175294686544,0.063375653519464
0.158329296785215,0.062712113183645
0.158483298883886,0.062048475277588
0.158637300982557,0.061384739801291
0.158791303081227,0.060720906754754
0.158945305179898,0.060056976137979
0.159099307278569,0.059392947950964
0.159253309377240,0.058728822193710
0.159407311475911,0.058064598866216
0.159561313574582,0.057400277968484
0.159715315673252,0.056735859500511
0.159869317771923,0.056071343462300
0.160023319870594,0.055406729853850
0.160177321969265,0.054742018675160
0.160331324067936,0.054077209926231
0.160485326166607,0.053412303607062
0.160639328265277,0.052747299717655
0.160793330363948,0.052082198258008
0.160947332462619,0.051416999228121
0.161101334561290,0.050751702627996
0.161255336659961,0.050086308457631
0.161409338758632,0.049420816717027
0.161563340857302,0.048755227406184
0.161717342955973,0.048089540525101
0.162004306316368,0.046902831801503
0.162674022937079,0.044752154531261
0.163535353149089,0.042696013827799
0.164579705202867,0.040796910272935
0.165787844595418,0.039114090919921
0.167130751451162,0.037697937265945
0.168571848926104,0.036585140953763
0.170070262504065,0.035795594204248
0.171584516548442,0.035331533704892
0.173076000000000,0.035178933795064
0.174567483451558,0.035320976750088
0.176081737495934,0.035773574221653
0.177580151073896,0.036550981849276
0.179021248548838,0.037651251680712
0.180364155404581,0.039054818667488
0.181572294797132,0.040725329460039
0.182616646850911,0.042612722215912
0.183477977062921,0.044658024049634
0.184147693683632,0.046798943679854
0.184434657044027,0.047975619621153
0.184588659142697,0.048630849942164
0.184742661241368,0.049286152789359
0.184896663340039,0.049941528162736
0.185050665438710,0.050596976062296
0.185204667537381,0.051252496488040
0.185358669636052,0.051908089439966
0.185512671734722,0.052563754918076
0.185666673833393,0.053219492922369
0.185820675932064,0.053875303452845
0.185974678030735,0.054531186509504
0.186128680129406,0.055187142092346
0.186282682228077,0.055843170201371
0.186436684326747,0.056499270836579
0.186590686425418,0.057155443997971
0.186744688524089,0.057811689685545
0.186898690622760,0.058468007899303
0.187052692721431,0.059124398639244
0.187206694820102,0.059780861905368
0.187360696918772,0.060437397697675
0.187514699017443,0.061094006016165
0.187668701116114,0.061750686860838
0.187822703214785,0.062407440231695
0.187976705313456,0.063064266128734
0.188130707412127,0.063721164551957
0.188284709510797,0.064378135501362
0.188438711609468,0.065035178976951
0.188592713708139,0.065692294978723
0.188746715806810,0.066349483506678
0.188900717905481,0.067006744560816
0.189054720004151,0.067664078141138
0.189208722102822,0.068321484247642
0.189362724201493,0.068978962880330
0.189516726300164,0.069636514039200
0.189670728398835,0.070294137724254
0.190154586349171,0.072241758795334
0.191746495630813,0.076963256122148
0.193963415835643,0.081603890402347
0.196806022045829,0.086042950389632
0.200244021856114,0.090157384423052
0.204215338868448,0.093831771558163
0.208629158840956,0.096968380836679
0.213372667052775,0.099495597833072
0.218320463905865,0.101373243975496
0.223345054162186,0.102593985432705
0.228326666292726,0.103180899373496
0.233209333707274,0.103179204174690
0.238190945837814,0.102588591811935
0.243215536094135,0.101363781171047
0.248163332947225,0.099481763961879
0.252906841159044,0.096949964527246
0.257320661131552,0.093808668228504
0.261291978143886,0.090129604677997
0.264729977954170,0.086010619158984
0.267572584164356,0.081567236963657
0.269789504369187,0.076922596634243
0.271381413650829,0.072197474012543
0.271865271601165,0.070245927813169
0.272019273699836,0.069584111961934
0.272173275798507,0.068922368636882
0.272327277897178,0.068260697838013
0.272481279995848,0.067599099565327
0.272635282094519,0.066937573818825
0.272789284193190,0.066276120598505
0.272943286291861,0.065614739904369
0.273097288390532,0.064953431736415
0.273251290489202,0.064292196094645
0.273405292587873,0.063631032979058
0.273559294686544,0.062969942389654
0.273713296785215,0.062308924326434
0.273867298883886,0.061647978789396
0.274021300982557,0.060987105778541
0.274175303081227,0.060326305293870
0.274329305179898,0.059665577335381
0.274483307278569,0.059004921903076
0.274637309377240,0.058344338996954
0.274791311475911,0.057683828617015
0.274945313574582,0.057023390763259
0.275099315673252,0.056363025435686
0.275253317771923,0.055702732634297
0.275407319870594,0.055042512359090
0.275561321969265,0.054382364610067
0.275715324067936,0.053722289387226
0.275869326166606,0.053062286690569
0.276023328265277,0.052402356520095
0.276177330363948,0.051742498875804
0.276331332462619,0.051082713757696
0.276485334561290,0.050423001165771
0.276639336659961,0.049763361100029
0.276793338758631,0.049103793560471
0.276947340857302,0.048444298547095
0.277101342955973,0.047784876059903
0.277388306316368,0.046604248592669
0.278058022937079,0.044459650451482
0.278919353149089,0.042410448027415
0.279963705202867,0.040519020629500
0.281171844595418,0.038844443842181
0.282514751451162,0.037436888824858
0.283955848926104,0.036332815349916
0.285454262504065,0.035551882698487
0.286968516548442,0.035096113446179
0.288460000000000,0.034951302580357
0.289951483451558,0.035101342072315
0.291465737495934,0.035562876318338
0.292964151073896,0.036350001522154
0.294405248548838,0.037460552672733
0.295748155404581,0.038874703995325
0.296956294797132,0.040555818830365
0.298000646850911,0.042453554263568
0.298861977062921,0.044508682687993
0.299531693683632,0.046658703668777
0.299818657044027,0.047845034003070
0.299972659142697,0.048510603164195
0.300126661241368,0.049176360175222
0.300280663340039,0.049842305036150
0.300434665438710,0.050508437746980
0.300588667537381,0.051174758307712
0.300742669636052,0.051841266718345
0.300896671734722,0.052507962978880
0.301050673833393,0.053174847089316
0.301204675932064,0.053841919049655
0.301358678030735,0.054509178859894
0.301512680129406,0.055176626520036
0.301666682228077,0.055844262030079
0.301820684326747,0.056512085390023
0.301974686425418,0.057180096599870
0.302128688524089,0.057848295659617
0.302282690622760,0.058516682569267
0.302436692721431,0.059185257328818
0.302590694820101,0.059854019938271
0.302744696918772,0.060522970397625
0.302898699017443,0.061192108706881
0.303052701116114,0.061861434866039
0.303206703214785,0.062530948875098
0.303360705313456,0.063200650734059
0.303514707412126,0.063870540442921
0.303668709510797,0.064540618001685
0.303822711609468,0.065210883410351
0.303976713708139,0.065881336668918
0.304130715806810,0.066551977777387
0.304284717905481,0.067222806735758
0.304438720004151,0.067893823544030
0.304592722102822,0.068565028202204
0.304746724201493,0.069236420710279
0.304900726300164,0.069908001068256
0.305054728398835,0.070579769276135
0.305538586349171,0.072540740585979
0.307130495630813,0.077274686797431
0.309347415835643,0.081929197066738
0.312190022045829,0.086383345921866
0.315628021856113,0.090513785414063
0.319599338868447,0.094204732031665
0.324013158840956,0.097358051623672
0.328756667052774,0.099901717962243
0.333704463905865,0.101795165256525
0.338729054162185,0.103030725937588
0.343710666292726,0.103631217257748
0.348593333707273,0.103642080596280
0.353574945837814,0.103065289864927
0.358599536094134,0.101855805724096
0.363547332947225,0.099990369526577
0.368290841159043,0.097476068816241
0.372704661131552,0.094352785044959
0.376675978143886,0.090691806289177
0.380113977954170,0.086590534071439
0.382956584164356,0.082164083211978
0.385173504369187,0.077535244898457
0.386765413650829,0.072824530655734
0.387249271601165,0.070888712736333
0.387403273699836,0.070243809177167
0.387557275798507,0.069599093467903
0.387711277897177,0.068954565608540
0.387865279995848,0.068310225599080
0.388019282094519,0.067666073439520
0.388173284193190,0.067022109129862
0.388327286291861,0.066378332670106
0.388481288390532,0.065734744060252
0.388635290489202,0.065091343300299
0.388789292587873,0.064448130390248
0.388943294686544,0.063805105330098
0.389097296785215,0.063162268119850
0.389251298883886,0.062519618759504
0.389405300982557,0.061877157249059
0.389559303081227,0.061234883588516
0.389713305179898,0.060592797777875
0.389867307278569,0.059950899817135
0.390021309377240,0.059309189706296
0.390175311475911,0.058667667445360
0.390329313574582,0.058026333034325
0.390483315673252,0.057385186473191
0.390637317771923,0.056744227761960
0.390791319870594,0.056103456900629
0.390945321969265,0.055462873889201
0.391099324067936,0.054822478727674
0.391253326166606,0.054182271416049
0.391407328265277,0.053542251954325
0.391561330363948,0.052902420342503
0.391715332462619,0.052262776580583
0.391869334561290,0.051623320668564
0.392023336659960,0.050984052606447
0.392177338758631,0.050344972394231
0.392331340857302,0.049706080031917
0.392485342955973,0.049067375519505
0.392772306316368,0.047906368596014
0.393442022937079,0.045779933280959
0.394303353149089,0.043749829660913
0.395347705202867,0.041877994508513
0.396555844595418,0.040222996897280
0.397898751451162,0.038834477911292
0.399339848926104,0.037748390122344
0.400838262504065,0.036983952721367
0.402352516548442,0.036542849445324
0.403844000000000,0.036410656524197
0.405335483451558,0.036572563503437
0.406849737495934,0.037046428991535
0.408348151073895,0.037846058402170
0.409789248548838,0.038968958543972
0.411132155404581,0.040394964049930
0.412340294797132,0.042087117105989
0.413384646850911,0.043994800552422
0.414245977062921,0.046058581378367
0.414915693683632,0.048215834458303
0.415202657044027,0.049408953187952
0.415356659142697,0.050080993010570
0.415510661241368,0.050752495980797
0.415664663340039,0.051423462098632
0.415818665438710,0.052093891364076
0.415972667537381,0.052763783777128
0.416126669636051,0.053433139337789
0.416280671734722,0.054101958046059
0.416434673833393,0.054770239901938
0.416588675932064,0.055437984905425
0.416742678030735,0.056105193056520
0.416896680129406,0.056771864355225
0.417050682228076,0.057437998801538
0.417204684326747,0.058103596395459
0.417358686425418,0.058768657136989
0.417512688524089,0.059433181026128
0.417666690622760,0.060097168062876
0.417820692721431,0.060760618247232
0.417974694820101,0.061423531579197
0.418128696918772,0.062085908058770
0.418282699017443,0.062747747685952
0.418436701116114,0.063409050460743
0.418590703214785,0.064069816383142
0.418744705313455,0.064730045453150
0.418898707412126,0.065389737670767
0.419052709510797,0.066048893035992
0.419206711609468,0.066707511548826
0.419360713708139,0.067365593209268
0.419514715806810,0.068023138017319
0.419668717905480,0.068680145972979
0.419822720004151,0.069336617076248
0.419976722102822,0.069992551327125
0.420130724201493,0.070647948725610
0.420284726300164,0.071302809271705
0.420438728398835,0.071957132965408
0.420922586349171,0.073901100380662
0.422514495630813,0.078618597269176
0.424731415835643,0.083254178803096
0.427574022045829,0.087687164917921
0.431012021856113,0.091794588973841
0.434983338868448,0.095461167618385
0.439397158840956,0.098589352126634
0.444140667052775,0.101107741113127
0.449088463905865,0.102976382248509
0.454113054162185,0.104188162745025
0.459094666292726,0.104766359395168
0.463355457094774,0.104787241565718
0.467041614330203,0.104452818003682
0.470755273393818,0.103778949941000
0.474450435524451,0.102756224375993
0.478078687700159,0.101383635766248
0.481591129904331,0.099669202555110
0.484940466725292,0.097630040909437
0.488083084748211,0.095291853722434
0.490980928794409,0.092687860537783
0.493603009709063,0.089857260721337
0.495926421183877,0.086843375452563
0.497936804464504,0.083691644358825
0.499420773536754,0.080883088135354
0.499889562755084,0.079906930211856
0.500358351973415,0.078930235435967
0.500827141191745,0.077953003807687
0.501295930410076,0.076975235327015
0.501764719628406,0.075996929993952
0.502233508846737,0.075018087808497
0.502702298065067,0.074038708770651
0.503171087283398,0.073058792880414
0.503639876501728,0.072078340137785
0.504108665720059,0.071097350542765
0.504577454938389,0.070115824095354
0.505046244156720,0.069133760795551
0.505515033375050,0.068151160643357
0.505983822593381,0.067168023638771
0.506452611811711,0.066184349781795
0.506921401030042,0.065200139072426
0.507390190248372,0.064215391510667
0.507858979466703,0.063230107096516
0.508327768685033,0.062244285829974
0.508796557903364,0.061257927711040
0.509265347121694,0.060271032739715
0.509734136340025,0.059283600915999
0.510202925558355,0.058295632239891
0.510671714776686,0.057307126711392
0.511140503995016,0.056318084330501
0.511609293213347,0.055328505097219
0.512078082431677,0.054338389011546
0.512546871650008,0.053347736073482
0.513015660868338,0.052356546283026
0.513484450086669,0.051364819640178
0.513953239304999,0.050372556144940
0.514422028523330,0.049379755797310
0.514890817741660,0.048386418597288
0.515359606959991,0.047392544544876
0.515828396178321,0.046398133640072
0.516297185396652,0.045403185882876
0.516870333617078,0.044222767965867
0.517772100966488,0.042759116955236
0.518837498714718,0.041476005527525
0.520036034052119,0.040428285594281
0.521326495340590,0.039656175352733
0.522661553351621,0.039180280218475
0.523993349246239,0.039000000000000


==> data/t_0_iptc_2_yz.csv <==
z,y
-0.522412272373880,0.039000000000000
-0.520993677068806,0.039148337030920
-0.519566731177702,0.039582708911664
-0.518178647741314,0.040307601935068
-0.516877171680154,0.041308351925682
-0.515705341340751,0.042551719274176
-0.514696846750100,0.043989489307602
-0.513880838004653,0.045546962922639
-0.513454847350406,0.046495797506635
-0.513028856696158,0.047444621314347
-0.512602866041911,0.048393434345775
-0.512176875387663,0.049342236600919
-0.511750884733415,0.050291028079780
-0.511324894079168,0.051239808782356
-0.510898903424920,0.052188578708648
-0.510472912770673,0.053137337858656
-0.510046922116425,0.054086086232380
-0.509620931462177,0.055034823829820
-0.509194940807930,0.055983550650976
-0.508768950153682,0.056932266695848
-0.508342959499434,0.057880971964436
-0.507916968845187,0.058829666456741
-0.507490978190939,0.059778350172761
-0.507064987536692,0.060727023112497
-0.506638996882444,0.061675685275949
-0.506213006228196,0.062624336663117
-0.505787015573949,0.063572977274001
-0.505361024919701,0.064521607108601
-0.504935034265453,0.065470226166917
-0.504509043611206,0.066418834448949
-0.504083052956958,0.067367431954697
-0.503657062302711,0.068316018684161
-0.503231071648463,0.069264594637340
-0.502805080994216,0.070213159814236
-0.502379090339968,0.071161714214848
-0.501953099685720,0.072110257839176
-0.501527109031473,0.073058790687220
-0.501101118377225,0.074007312758980
-0.500675127722978,0.074955824054456
-0.500249137068730,0.075904324573648
-0.499823146414482,0.076852814316556
-0.499397155760235,0.077801293283179
-0.498971165105987,0.078749761473519
-0.498545174451739,0.079698218887575
-0.497523920523783,0.081849823510024
-0.495670512871814,0.085102413639551
-0.493478554288161,0.088232182569439
-0.490959938516678,0.091187820353096
-0.488136699285935,0.093919578159393
-0.485040682267520,0.096381764134835
-0.481712488272964,0.098535126746644
-0.478199744973355,0.100348879438944
-0.474554856471669,0.101802153961065
-0.470832450907395,0.102884740305923
-0.467086780868763,0.103597065145617
-0.463369323588608,0.103949458546563
-0.459094666292726,0.103930394674028
-0.454113054162186,0.103352347843828
-0.449088463905865,0.102141276260476
-0.444140667052775,0.100273932520459
-0.439397158840956,0.097757432396736
-0.434983338868448,0.094631701910028
-0.431012021856114,0.090968087312333
-0.427574022045829,0.086864057388315
-0.424731415835643,0.082434797717345
-0.422514495630813,0.077803168030491
-0.420922586349171,0.073089741254417
-0.420438728398835,0.071150765582340
-0.420284726300164,0.070502293142212
-0.420130724201493,0.069853809925799
-0.419976722102822,0.069205315933103
-0.419822720004152,0.068556811164122
-0.419668717905481,0.067908295618857
-0.419514715806810,0.067259769297309
-0.419360713708139,0.066611232199476
-0.419206711609468,0.065962684325359
-0.419052709510798,0.065314125674959
-0.418898707412127,0.064665556248274
-0.418744705313456,0.064016976045305
-0.418590703214785,0.063368385066053
-0.418436701116114,0.062719783310516
-0.418282699017443,0.062071170778695
-0.418128696918773,0.061422547470590
-0.417974694820102,0.060773913386202
-0.417820692721431,0.060125268525529
-0.417666690622760,0.059476612888572
-0.417512688524089,0.058827946475331
-0.417358686425418,0.058179269285806
-0.417204684326748,0.057530581319998
-0.417050682228077,0.056881882577905
-0.416896680129406,0.056233173059528
-0.416742678030735,0.055584452764867
-0.416588675932064,0.054935721693922
-0.416434673833393,0.054286979846693
-0.416280671734723,0.053638227223181
-0.416126669636052,0.052989463823384
-0.415972667537381,0.052340689647303
-0.415818665438710,0.051691904694938
-0.415664663340039,0.051043108966289
-0.415510661241369,0.050394302461356
-0.415356659142698,0.049745485180139
-0.415202657044027,0.049096657122638
-0.414915693683632,0.047925948473761
-0.414245977062921,0.045790641884014
-0.413384646850911,0.043751387773109
-0.412340294797133,0.041870347812716
-0.411132155404582,0.040206337839652
-0.409789248548838,0.038809247111439
-0.408348151073896,0.037715255685698
-0.406849737495934,0.036943769789749
-0.405335483451558,0.036496605832990
-0.403844000000000,0.036359412295958
-0.402352516548442,0.036516836872384
-0.400838262504066,0.036986253882940
-0.399339848926104,0.037781590732549
-0.397898751451162,0.038900479542403
-0.396555844595418,0.040322872585070
-0.395347705202868,0.042011911061976
-0.394303353149089,0.043917049328720
-0.393442022937079,0.045978893214426
-0.392772306316368,0.048134823010701
-0.392485342955973,0.049327069830850
-0.392331340857303,0.049998657034586
-0.392177338758632,0.050670182166659
-0.392023336659961,0.051341645227069
-0.391869334561290,0.052013046215815
-0.391715332462619,0.052684385132899
-0.391561330363948,0.053355661978319
-0.391407328265278,0.054026876752076
-0.391253326166607,0.054698029454169
-0.391099324067936,0.055369120084600
-0.390945321969265,0.056040148643367
-0.390791319870594,0.056711115130471
-0.390637317771923,0.057382019545911
-0.390483315673253,0.058052861889689
-0.390329313574582,0.058723642161803
-0.390175311475911,0.059394360362254
-0.390021309377240,0.060065016491041
-0.389867307278569,0.060735610548166
-0.389713305179898,0.061406142533627
-0.389559303081228,0.062076612447425
-0.389405300982557,0.062747020289559
-0.389251298883886,0.063417366060031
-0.389097296785215,0.064087649758839
-0.388943294686544,0.064757871385984
-0.388789292587874,0.065428030941466
-0.388635290489203,0.066098128425284
-0.388481288390532,0.066768163837439
-0.388327286291861,0.067438137177931
-0.388173284193190,0.068108048446760
-0.388019282094519,0.068777897643925
-0.387865279995849,0.069447684769428
-0.387711277897178,0.070117409823267
-0.387557275798507,0.070787072805442
-0.387403273699836,0.071456673715955
-0.387249271601165,0.072126212554804
-0.386765413650829,0.074084865246822
-0.385173504369187,0.078816413266803
-0.382956584164357,0.083468014207363
-0.380113977954171,0.087918768882233
-0.376675978143886,0.092045382365949
-0.372704661131552,0.095732149380404
-0.368290841159044,0.098881034401481
-0.363547332947225,0.101420122642904
-0.358599536094135,0.103308963415410
-0.353574945837814,0.104539998718118
-0.348593333707274,0.105136142066361
-0.343710666292726,0.105142776934841
-0.338729054162186,0.104561108905505
-0.333704463905865,0.103346000052511
-0.328756667052775,0.101474267275163
-0.324013158840956,0.098953114319527
-0.319599338868448,0.095822573909513
-0.315628021856114,0.092154109999691
-0.312190022045829,0.088045310655652
-0.309347415835644,0.083611472747011
-0.307130495630813,0.078975551153069
-0.305538586349171,0.074258192238637
-0.305054728398835,0.072314902175422
-0.304900726300164,0.071661771129670
-0.304746724201493,0.071008578012255
-0.304592722102822,0.070355322823176
-0.304438720004152,0.069702005562435
-0.304284717905481,0.069048626230030
-0.304130715806810,0.068395184825961
-0.303976713708139,0.067741681350230
-0.303822711609468,0.067088115802835
-0.303668709510797,0.066434488183777
-0.303514707412127,0.065780798493056
-0.303360705313456,0.065127046730671
-0.303206703214785,0.064473232896624
-0.303052701116114,0.063819356990913
-0.302898699017443,0.063165419013539
-0.302744696918773,0.062511418964501
-0.302590694820102,0.061857356843800
-0.302436692721431,0.061203232651437
-0.302282690622760,0.060549046387409
-0.302128688524089,0.059894798051719
-0.301974686425418,0.059240487644365
-0.301820684326748,0.058586115165348
-0.301666682228077,0.057931680614668
-0.301512680129406,0.057277183992325
-0.301358678030735,0.056622625298318
-0.301204675932064,0.055968004532648
-0.301050673833393,0.055313321695315
-0.300896671734723,0.054658576786319
-0.300742669636052,0.054003769805659
-0.300588667537381,0.053348900753336
-0.300434665438710,0.052693969629350
-0.300280663340039,0.052038976433701
-0.300126661241368,0.051383921166388
-0.299972659142698,0.050728803827412
-0.299818657044027,0.050073624416773
-0.299531693683632,0.048896870525923
-0.298861977062921,0.046755737378339
-0.298000646850911,0.044710063055434
-0.296956294797133,0.042822136764155
-0.295748155404582,0.041150937869912
-0.294405248548838,0.039746543370255
-0.292964151073896,0.038645329413033
-0.291465737495934,0.037866889434617
-0.289951483451558,0.037413202667446
-0.288460000000000,0.037270044812854
-0.286968516548442,0.037421482583642
-0.285454262504066,0.037884306821542
-0.283955848926104,0.038672569993754
-0.282514751451162,0.039784067363897
-0.281171844595418,0.041198941425095
-0.279963705202868,0.042880535044025
-0.278919353149089,0.044778497982471
-0.278058022937079,0.046833608621070
-0.277388306316368,0.048983384311216
-0.277101342955973,0.050169195940034
-0.276947340857303,0.050833975748233
-0.276793338758632,0.051498701347538
-0.276639336659961,0.052163372737950
-0.276485334561290,0.052827989919469
-0.276331332462619,0.053492552892094
-0.276177330363948,0.054157061655825
-0.276023328265278,0.054821516210663
-0.275869326166607,0.055485916556608
-0.275715324067936,0.056150262693659
-0.275561321969265,0.056814554621817
-0.275407319870594,0.057478792341081
-0.275253317771923,0.058142975851452
-0.275099315673253,0.058807105152929
-0.274945313574582,0.059471180245513
-0.274791311475911,0.060135201129204
-0.274637309377240,0.060799167804001
-0.274483307278569,0.061463080269904
-0.274329305179898,0.062126938526914
-0.274175303081228,0.062790742575031
-0.274021300982557,0.063454492414254
-0.273867298883886,0.064118188044583
-0.273713296785215,0.064781829466019
-0.273559294686544,0.065445416678562
-0.273405292587874,0.066108949682211
-0.273251290489203,0.066772428476967
-0.273097288390532,0.067435853062829
-0.272943286291861,0.068099223439798
-0.272789284193190,0.068762539607874
-0.272635282094519,0.069425801567056
-0.272481279995849,0.070089009317344
-0.272327277897178,0.070752162858739
-0.272173275798507,0.071415262191241
-0.272019273699836,0.072078307314849
-0.271865271601165,0.072741298229563
-0.271381413650829,0.074693827370970
-0.269789504369187,0.079419727682894
-0.267572584164357,0.084065095909446
-0.264729977954171,0.088509134012592
-0.261291978143886,0.092628682555886
-0.257320661131552,0.096308198530959
-0.252906841159044,0.099449823792616
-0.248163332947225,0.101981821890914
-0.243215536094135,0.103863907101169
-0.238190945837814,0.105088660863610
-0.233209333707274,0.105679102401951
-0.228326666292726,0.105680517970812
-0.223345054162186,0.105093164784675
-0.218320463905865,0.103871808977500
-0.213372667052775,0.101993373808732
-0.208629158840956,0.099465202256832
-0.204215338868448,0.096327490872332
-0.200244021856114,0.092651879918897
-0.196806022045829,0.088536132075118
-0.193963415835644,0.084095703214201
-0.191746495630813,0.079453680222735
-0.190154586349171,0.074730807198548
-0.189670728398835,0.072781555719543
-0.189516726300164,0.072122065456131
-0.189362724201493,0.071462520983826
-0.189208722102822,0.070802922302627
-0.189054720004152,0.070143269412534
-0.188900717905481,0.069483562313548
-0.188746715806810,0.068823801005669
-0.188592713708139,0.068163985488896
-0.188438711609468,0.067504115763230
-0.188284709510797,0.066844191828670
-0.188130707412127,0.066184213685217
-0.187976705313456,0.065524181332871
-0.187822703214785,0.064864094771631
-0.187668701116114,0.064203954001497
-0.187514699017443,0.063543759022470
-0.187360696918772,0.062883509834550
-0.187206694820102,0.062223206437736
-0.187052692721431,0.061562848832028
-0.186898690622760,0.060902437017427
-0.186744688524089,0.060241970993933
-0.186590686425418,0.059581450761545
-0.186436684326748,0.058920876320264
-0.186282682228077,0.058260247670089
-0.186128680129406,0.057599564811021
-0.185974678030735,0.056938827743059
-0.185820675932064,0.056278036466204
-0.185666673833393,0.055617190980456
-0.185512671734723,0.054956291285814
-0.185358669636052,0.054295337382278
-0.185204667537381,0.053634329269849
-0.185050665438710,0.052973266948527
-0.184896663340039,0.052312150418311
-0.184742661241369,0.051650979679201
-0.184588659142698,0.050989754731198
-0.184434657044027,0.050328475574302
-0.184147693683632,0.049145969407883
-0.183477977062921,0.046999350626604
-0.182616646850911,0.044947689812168
-0.181572294797133,0.043053399099717
-0.180364155404582,0.041375611608637
-0.179021248548838,0.039964577589952
-0.177580151073896,0.038856851202021
-0.176081737495934,0.038072193027372
-0.174567483451558,0.037612724883536
-0.173076000000000,0.037464330960148
-0.171584516548442,0.037610482794169
-0.170070262504066,0.038067370512077
-0.168571848926104,0.038849150282801
-0.167130751451162,0.039953760663290
-0.165787844595418,0.041361517970929
-0.164579705202868,0.043035955445687
-0.163535353149089,0.044926913102740
-0.162674022937079,0.046975343085295
-0.162004306316368,0.049118906793821
-0.161717342955973,0.050298101422954
-0.161563340857303,0.050955770197526
-0.161409338758632,0.051613280587353
-0.161255336659961,0.052270632592433
-0.161101334561290,0.052927826212767
-0.160947332462619,0.053584861448355
-0.160793330363948,0.054241738299197
-0.160639328265278,0.054898456765293
-0.160485326166607,0.055555016846644
-0.160331324067936,0.056211418543248
-0.160177321969265,0.056867661855106
-0.160023319870594,0.057523746782218
-0.159869317771923,0.058179673324583
-0.159715315673253,0.058835441482203
-0.159561313574582,0.059491051255077
-0.159407311475911,0.060146502643205
-0.159253309377240,0.060801795646587
-0.159099307278569,0.061456930265222
-0.158945305179898,0.062111906499112
-0.158791303081228,0.062766724348256
-0.158637300982557,0.063421383812653
-0.158483298883886,0.064075884892305
-0.158329296785215,0.064730227587210
-0.158175294686544,0.065384411897370
-0.158021292587874,0.066038437822783
-0.157867290489203,0.066692305363451
-0.157713288390532,0.067346014519372
-0.157559286291861,0.067999565290547
-0.157405284193190,0.068652957676977
-0.157251282094519,0.069306191678660
-0.157097279995849,0.069959267295597
-0.156943277897178,0.070612184527788
-0.156789275798507,0.071264943375233
-0.156635273699836,0.071917543837932
-0.156481271601165,0.072569985915885
-0.155997413650829,0.074512541777413
-0.154405504369187,0.079229123653556
-0.152188584164357,0.083864086686430
-0.149345977954171,0.088296792018948
-0.145907978143886,0.092404301678818
-0.141936661131552,0.096071344709790
-0.137522841159044,0.099200366413671
-0.132779332947225,0.101719941106745
-0.127831536094134,0.103590076087300
-0.122806945837814,0.104803606159752
-0.117825333707273,0.105383748726021
-0.112942666292726,0.105375621943752
-0.107961054162186,0.104777749144341
-0.102936463905865,0.103544711407264
-0.097988667052775,0.101653621534819
-0.093245158840956,0.099112078634996
-0.088831338868448,0.095960587358379
-0.084860021856113,0.092271125594220
-0.081422022045829,0.088141796114576
-0.078579415835643,0.083688370118756
-0.076362495630813,0.079034202087854
-0.074770586349171,0.074300240549743
-0.074286728398835,0.072338867625039
-0.074132726300164,0.071666328304404
-0.073978724201493,0.070993630599023
-0.073824722102822,0.070320774508895
-0.073670720004152,0.069647760034022
-0.073516717905481,0.068974587174402
-0.073362715806810,0.068301255930037
-0.073208713708139,0.067627766300925
-0.073054711609468,0.066954118287068
-0.072900709510797,0.066280311888464
-0.072746707412127,0.065606347105114
-0.072592705313456,0.064932223937019
-0.072438703214785,0.064257942384177
-0.072284701116114,0.063583502446589
-0.072130699017443,0.062908904124255
-0.071976696918772,0.062234147417175
-0.071822694820102,0.061559232325349
-0.071668692721431,0.060884158848777
-0.071514690622760,0.060208926987459
-0.071360688524089,0.059533536741395
-0.071206686425418,0.058857988110585
-0.071052684326748,0.058182281095029
-0.070898682228077,0.057506415694727
-0.070744680129406,0.056830391909679
-0.070590678030735,0.056154209739885
-0.070436675932064,0.055477869185344
-0.070282673833393,0.054801370246058
-0.070128671734723,0.054124712922026
-0.069974669636052,0.053447897213247
-0.069820667537381,0.052770923119723
-0.069666665438710,0.052093790641453
-0.069512663340039,0.051416499778436
-0.069358661241368,0.050739050530674
-0.069204659142698,0.050061442898165
-0.069050657044027,0.049383676880910
-0.068763693683632,0.048185505588790
-0.068093977062921,0.046023818063253
-0.067232646850911,0.043955582636679
-0.066188294797132,0.042043542726461
-0.064980155404582,0.040347254267844
-0.063637248548838,0.038917451272241
-0.062196151073896,0.037791191679052
-0.060697737495934,0.036988715613651
-0.059183483451558,0.036512560556321
-0.057692000000000,0.036348933991282
-0.056200516548442,0.036479867564441
-0.054686262504066,0.036920113108667
-0.053187848926104,0.037684151467809
-0.051746751451162,0.038770336657331
-0.050403844595418,0.040159462611649
-0.049195705202868,0.041815562786628
-0.048151353149089,0.043688956055443
-0.047290022937079,0.045721011607135
-0.046620306316368,0.047849716033645
-0.046333342955973,0.049013494903867
-0.046179340857302,0.049654968450385
-0.046025338758632,0.050296415562514
-0.045871336659961,0.050937836240254
-0.045717334561290,0.051579230483607
-0.045563332462619,0.052220598292571
-0.045409330363948,0.052861939667146
-0.045255328265277,0.053503254607333
-0.045101326166607,0.054144543113132
-0.044947324067936,0.054785805184542
-0.044793321969265,0.055427040821565
-0.044639319870594,0.056068250024198
-0.044485317771923,0.056709432792443
-0.044331315673253,0.057350589126300
-0.044177313574582,0.057991719025769
-0.044023311475911,0.058632822490849
-0.043869309377240,0.059273899521541
-0.043715307278569,0.059914950117844
-0.043561305179898,0.060555974279759
-0.043407303081228,0.061196972007286
-0.043253300982557,0.061837943300424
-0.043099298883886,0.062478888159174
-0.042945296785215,0.063119806583535
-0.042791294686544,0.063760698573508
-0.042637292587873,0.064401564129093
-0.042483290489203,0.065042403250289
-0.042329288390532,0.065683215937097
-0.042175286291861,0.066324002189517
-0.042021284193190,0.066964762007548
-0.041867282094519,0.067605495391191
-0.041713279995848,0.068246202340445
-0.041559277897178,0.068886882855311
-0.041405275798507,0.069527536935789
-0.041251273699836,0.070168164581878
-0.041097271601165,0.070808765793579
-0.040613413650829,0.072740357139872
-0.039021504369187,0.077446947583292
-0.036804584164356,0.082071006693769
-0.033961977954171,0.086492082324074
-0.030523978143886,0.090587478299093
-0.026552661131552,0.094242206388050
-0.022138841159044,0.097359014833421
-0.017395332947225,0.099866776802693
-0.012447536094135,0.101725770436913
-0.007422945837814,0.102929053757011
-0.002441333707274,0.103500007229516
0.002441333707274,0.103483584765964
0.007422945837814,0.102876802339524
0.012447536094135,0.101634098262146
0.017395332947225,0.099732759338374
0.022138841159044,0.097180604390099
0.026552661131552,0.094018389813854
0.030523978143886,0.090318358329719
0.033961977954171,0.086178869233574
0.036804584164356,0.081715921638868
0.039021504369187,0.077053053394628
0.040613413650829,0.072311342425545
0.041097271601165,0.070341725877649
0.041251273699836,0.069660512499345
0.041405275798507,0.068979272686653
0.041559277897178,0.068298006439573
0.041713279995848,0.067616713758104
0.041867282094519,0.066935394642247
0.042021284193190,0.066254049092002
0.042175286291861,0.065572677107368
0.042329288390532,0.064891278688346
0.042483290489203,0.064209853834935
0.042637292587873,0.063528402547136
0.042791294686544,0.062846924824949
0.042945296785215,0.062165420668373
0.043099298883886,0.061483890077409
0.043253300982557,0.060802333052056
0.043407303081228,0.060120749592315
0.043561305179898,0.059439139698186
0.043715307278569,0.058757503369668
0.043869309377240,0.058075840606762
0.044023311475911,0.057394151409468
0.044177313574582,0.056712435777785
0.044331315673252,0.056030693711714
0.044485317771923,0.055348925211255
0.044639319870594,0.054667130276407
0.044793321969265,0.053985308907170
0.044947324067936,0.053303461103546
0.045101326166607,0.052621586865533
0.045255328265277,0.051939686193131
0.045409330363948,0.051257759086341
0.045563332462619,0.050575805545163
0.045717334561290,0.049893825569597
0.045871336659961,0.049211819159642
0.046025338758632,0.048529786315298
0.046179340857302,0.047847727036567
0.046333342955973,0.047165641323447
0.046620306316368,0.045963514735033
0.047290022937079,0.043798186006994
0.048151353149089,0.041726107950480
0.049195705202868,0.039810112022611
0.050403844595418,0.038109855750653
0.051746751451162,0.036676180244607
0.053187848926104,0.035546246693835
0.054686262504066,0.034740385613994
0.056200516548442,0.034261204957577
0.057692000000000,0.034094958744835
0.059183483451558,0.034223420542392
0.060697737495934,0.034661100529694
0.062196151073896,0.035422540280127
0.063637248548838,0.036506162181224
0.064980155404582,0.037892830755304
0.066188294797132,0.039546646049183
0.067232646850911,0.041417983625233
0.068093977062921,0.043448254933599
0.068763693683632,0.045575471976789
0.069050657044027,0.046737859692950
0.069204659142698,0.047378012285750
0.069358661241368,0.048018292088294
0.069512663340039,0.048658699100583
0.069666665438710,0.049299233322615
0.069820667537381,0.049939894754392
0.069974669636052,0.050580683395913
0.070128671734723,0.051221599247179
0.070282673833393,0.051862642308188
0.070436675932064,0.052503812578942
0.070590678030735,0.053145110059440
0.070744680129406,0.053786534749682
0.070898682228077,0.054428086649669
0.071052684326747,0.055069765759399
0.071206686425418,0.055711572078874
0.071360688524089,0.056353505608094
0.071514690622760,0.056995566347057
0.071668692721431,0.057637754295765
0.071822694820102,0.058280069454216
0.071976696918772,0.058922511822413
0.072130699017443,0.059565081400353
0.072284701116114,0.060207778188038
0.072438703214785,0.060850602185467
0.072592705313456,0.061493553392640
0.072746707412127,0.062136631809557
0.072900709510797,0.062779837436219
0.073054711609468,0.063423170272624
0.073208713708139,0.064066630318774
0.073362715806810,0.064710217574669
0.073516717905481,0.065353932040307
0.073670720004151,0.065997773715690
0.073824722102822,0.066641742600817
0.073978724201493,0.067285838695688
0.074132726300164,0.067930062000304
0.074286728398835,0.068574412514664
0.074770586349171,0.070509656506124
0.076362495630813,0.075219778380118
0.078579415835643,0.079847899203606
0.081422022045829,0.084273514016345
0.084860021856114,0.088373844747208
0.088831338868448,0.092033795859928
0.093245158840956,0.095155990092939
0.097988667052775,0.097669166742574
0.102936463905865,0.099533472593527
0.107961054162186,0.100741846948797
0.112942666292726,0.101317572011640
0.117825333707273,0.101305672890522
0.122806945837814,0.100703987467893
0.127831536094135,0.099467050262480
0.132779332947225,0.097572062551432
0.137522841159044,0.095026720360234
0.141936661131552,0.091871626492583
0.145907978143886,0.088178850183779
0.149345977954171,0.084046571177491
0.152188584164356,0.079590617458883
0.154405504369187,0.074934376945456
0.155997413650829,0.070198808013093
0.156481271601165,0.068236012340488
0.156635273699836,0.067562235724026
0.156789275798507,0.066888586317308
0.156943277897178,0.066215064120334
0.157097279995848,0.065541669133105
0.157251282094519,0.064868401355620
0.157405284193190,0.064195260787879
0.157559286291861,0.063522247429883
0.157713288390532,0.062849361281631
0.157867290489203,0.062176602343122
0.158021292587873,0.061503970614359
0.158175294686544,0.060831466095339
0.158329296785215,0.060159088786064
0.158483298883886,0.059486838686532
0.158637300982557,0.058814715796746
0.158791303081227,0.058142720116703
0.158945305179898,0.057470851646405
0.159099307278569,0.056799110385850
0.159253309377240,0.056127496335040
0.159407311475911,0.055456009493975
0.159561313574582,0.054784649862653
0.159715315673252,0.054113417441076
0.159869317771923,0.053442312229243
0.160023319870594,0.052771334227154
0.160177321969265,0.052100483434810
0.160331324067936,0.051429759852210
0.160485326166607,0.050759163479354
0.160639328265277,0.050088694316242
0.160793330363948,0.049418352362874
0.160947332462619,0.048748137619251
0.161101334561290,0.048078050085372
0.161255336659961,0.047408089761237
0.161409338758632,0.046738256646846
0.161563340857302,0.046068550742200
0.161717342955973,0.045398972047298
0.162004306316368,0.044208798966176
0.162674022937079,0.042055045283196
0.163535353149089,0.039995775120255
0.164579705202867,0.038093569203508
0.165787844595418,0.036407760004186
0.167130751451162,0.034988812441629
0.168571848926104,0.033873492065601
0.170070262504065,0.033081749089499
0.171584516548442,0.032615858132862
0.173076000000000,0.032461810078159
0.174567483451558,0.032602517601574
0.176081737495934,0.033053635276009
0.177580151073896,0.033829446102869
0.179021248548838,0.034928038461156
0.180364155404581,0.036329890200858
0.181572294797132,0.037998693936641
0.182616646850911,0.039884432824414
0.183477977062921,0.041928174172592
0.184147693683632,0.044067659106034
0.184434657044027,0.045242825168283
0.184588659142697,0.045896449421133
0.184742661241368,0.046550139110246
0.184896663340039,0.047203894235620
0.185050665438710,0.047857714797257
0.185204667537381,0.048511600795157
0.185358669636052,0.049165552229318
0.185512671734722,0.049819569099742
0.185666673833393,0.050473651406429
0.185820675932064,0.051127799149377
0.185974678030735,0.051782012328588
0.186128680129406,0.052436290944061
0.186282682228077,0.053090634995797
0.186436684326747,0.053745044483795
0.186590686425418,0.054399519408055
0.186744688524089,0.055054059768577
0.186898690622760,0.055708665565362
0.187052692721431,0.056363336798409
0.187206694820102,0.057018073467718
0.187360696918772,0.057672875573290
0.187514699017443,0.058327743115124
0.187668701116114,0.058982676093220
0.187822703214785,0.059637674507579
0.187976705313456,0.060292738358200
0.188130707412127,0.060947867645083
0.188284709510797,0.061603062368229
0.188438711609468,0.062258322527636
0.188592713708139,0.062913648123307
0.188746715806810,0.063569039155239
0.188900717905481,0.064224495623434
0.189054720004151,0.064880017527891
0.189208722102822,0.065535604868610
0.189362724201493,0.066191257645592
0.189516726300164,0.066846975858836
0.189670728398835,0.067502759508343
0.190154586349171,0.069448651192319
0.191746495630813,0.074168543954870
0.193963415835643,0.078807397793123
0.196806022045829,0.083244529584377
0.200244021856114,0.087356925995299
0.204215338868448,0.091029212527168
0.208629158840956,0.094163709474658
0.213372667052775,0.096688854394013
0.218320463905865,0.098564517239911
0.223345054162186,0.099783405651469
0.228326666292726,0.100368628721588
0.233209333707274,0.100365376594062
0.238190945837814,0.099773058344405
0.243215536094135,0.098546363471322
0.248163332947225,0.096662315021076
0.252906841159044,0.094128378995043
0.257320661131552,0.090984890307208
0.261291978143886,0.087303632379662
0.264729977954170,0.083182504242682
0.267572584164356,0.078737080579287
0.269789504369187,0.074090541398831
0.271381413650829,0.069363693746237
0.271865271601165,0.067410271961527
0.272019273699836,0.066746445916646
0.272173275798507,0.066082685308026
0.272327277897178,0.065418990135669
0.272481279995848,0.064755360399575
0.272635282094519,0.064091796099742
0.272789284193190,0.063428297236172
0.272943286291861,0.062764863808865
0.273097288390532,0.062101495817819
0.273251290489202,0.061438193263036
0.273405292587873,0.060774956144515
0.273559294686544,0.060111784462257
0.273713296785215,0.059448678216261
0.273867298883886,0.058785637406527
0.274021300982557,0.058122662033055
0.274175303081227,0.057459752095846
0.274329305179898,0.056796907594899
0.274483307278569,0.056134128530214
0.274637309377240,0.055471414901792
0.274791311475911,0.054808766709632
0.274945313574582,0.054146183953734
0.275099315673252,0.053483666634099
0.275253317771923,0.052821214750726
0.275407319870594,0.052158828303615
0.275561321969265,0.051496507292767
0.275715324067936,0.050834251718181
0.275869326166606,0.050172061579857
0.276023328265277,0.049509936877795
0.276177330363948,0.048847877611996
0.276331332462619,0.048185883782459
0.276485334561290,0.047523955389185
0.276639336659961,0.046862092432173
0.276793338758631,0.046200294911423
0.276947340857302,0.045538562826935
0.277101342955973,0.044876896178710
0.277388306316368,0.043694144078044
0.278058022937079,0.041547523804331
0.278919353149089,0.039496122212395
0.279963705202867,0.037602364298854
0.281171844595418,0.035925382298486
0.282514751451162,0.034515410778073
0.283955848926104,0.033408974264952
0.285454262504065,0.032625792463061
0.286968516548442,0.032167939107543
0.288460000000000,0.032021247700885
0.289951483451558,0.032169417257999
0.291465737495934,0.032628900396918
0.292964151073896,0.033413832854507
0.294405248548838,0.034522100628641
0.295748155404581,0.035933936947069
0.296956294797132,0.037612767275845
0.298000646850911,0.039508308492494
0.298861977062921,0.041561385384958
0.299531693683632,0.043709538713936
0.299818657044027,0.044893924591352
0.299972659142697,0.045557444630266
0.300126661241368,0.046221162761084
0.300280663340039,0.046885078983807
0.300434665438710,0.047549193298433
0.300588667537381,0.048213505704964
0.300742669636052,0.048878016203399
0.300896671734722,0.049542724793737
0.301050673833393,0.050207631475980
0.301204675932064,0.050872736250127
0.301358678030735,0.051538039116179
0.301512680129406,0.052203540074134
0.301666682228077,0.052869239123993
0.301820684326747,0.053535136265757
0.301974686425418,0.054201231499424
0.302128688524089,0.054867524824996
0.302282690622760,0.055534016242471
0.302436692721431,0.056200705751851
0.302590694820101,0.056867593353135
0.302744696918772,0.057534679046323
0.302898699017443,0.058201962831415
0.303052701116114,0.058869444708412
0.303206703214785,0.059537124677312
0.303360705313456,0.060205002738116
0.303514707412126,0.060873078890825
0.303668709510797,0.061541353135437
0.303822711609468,0.062209825471954
0.303976713708139,0.062878495900375
0.304130715806810,0.063547364420700
0.304284717905481,0.064216431032929
0.304438720004151,0.064885695737062
0.304592722102822,0.065555158533099
0.304746724201493,0.066224819421041
0.304900726300164,0.066894678400886
0.305054728398835,0.067564735472636
0.305538586349171,0.069524114121609
0.307130495630813,0.074256599851978
0.309347415835643,0.078909506874848
0.312190022045829,0.083361936414974
0.315628021856113,0.087490575706837
0.319599338868447,0.091179682898894
0.324013158840956,0.094331168954420
0.328756667052774,0.096873052605252
0.333704463905865,0.098764809259657
0.338729054162185,0.099998805775594
0.343710666292726,0.100597885076057
0.348593333707273,0.100607463938239
0.353574945837814,0.100029282879430
0.358599536094134,0.098818279625124
0.363547332947225,0.096951222047773
0.368290841159043,0.094435231846263
0.372704661131552,0.091310230189285
0.376675978143886,0.087647547472302
0.380113977954170,0.083544626729248
0.382956584164356,0.079116620186014
0.385173504369187,0.074486349678216
0.386765413650829,0.069774348978854
0.387249271601165,0.067837149594547
0.387403273699836,0.067190780707311
0.387557275798507,0.066544609911980
0.387711277897177,0.065898637208553
0.387865279995848,0.065252862597029
0.388019282094519,0.064607286077410
0.388173284193190,0.063961907649695
0.388327286291861,0.063316727313884
0.388481288390532,0.062671745069978
0.388635290489202,0.062026960917975
0.388789292587873,0.061382374857876
0.388943294686544,0.060737986889682
0.389097296785215,0.060093797013391
0.389251298883886,0.059449805229005
0.389405300982557,0.058806011536523
0.389559303081227,0.058162415935945
0.389713305179898,0.057519018427271
0.389867307278569,0.056875819010501
0.390021309377240,0.056232817685635
0.390175311475911,0.055590014452673
0.390329313574582,0.054947409311616
0.390483315673252,0.054305002262462
0.390637317771923,0.053662793305213
0.390791319870594,0.053020782439867
0.390945321969265,0.052378969666426
0.391099324067936,0.051737354984889
0.391253326166606,0.051095938395256
0.391407328265277,0.050454719897527
0.391561330363948,0.049813699491702
0.391715332462619,0.049172877177782
0.391869334561290,0.048532252955765
0.392023336659960,0.047891826825652
0.392177338758631,0.047251598787444
0.392331340857302,0.046611568841140
0.392485342955973,0.045971736986739
0.392772306316368,0.044809701226298
0.393442022937079,0.042682654582787
0.394303353149089,0.040652344173671
0.395347705202867,0.038780743110101
0.396555844595418,0.037126435965207
0.397898751451162,0.035739055367658
0.399339848926104,0.034654521348106
0.400838262504065,0.033891999500861
0.402352516548442,0.033453104527518
0.403844000000000,0.033323335242312
0.405335483451558,0.033488127851114
0.406849737495934,0.033965638941790
0.408348151073895,0.034769640856738
0.409789248548838,0.035897564807796
0.411132155404581,0.037329129963188
0.412340294797132,0.039027231434745
0.413384646850911,0.040941086114348
0.414245977062921,0.043011091124435
0.414915693683632,0.045174462007059
0.415202657044027,0.046374469079250
0.415356659142697,0.047054246380248
0.415510661241368,0.047733932967229
0.415664663340039,0.048413528840193
0.415818665438710,0.049093033999140
0.415972667537381,0.049772448444071
0.416126669636051,0.050451772174985
0.416280671734722,0.051131005191883
0.416434673833393,0.051810147494763
0.416588675932064,0.052489199083628
0.416742678030735,0.053168159958475
0.416896680129406,0.053847030119306
0.417050682228076,0.054525809566121
0.417204684326747,0.055204498298918
0.417358686425418,0.055883096317700
0.417512688524089,0.056561603622464
0.417666690622760,0.057240020213212
0.417820692721431,0.057918346089943
0.417974694820101,0.058596581252658
0.418128696918772,0.059274725701356
0.418282699017443,0.059952779436037
0.418436701116114,0.060630742456702
0.418590703214785,0.061308614763350
0.418744705313455,0.061986396355981
0.418898707412126,0.062664087234596
0.419052709510797,0.063341687399194
0.419206711609468,0.064019196849775
0.419360713708139,0.064696615586340
0.419514715806810,0.065373943608888
0.419668717905480,0.066051180917420
0.419822720004151,0.066728327511935
0.419976722102822,0.067405383392433
0.420130724201493,0.068082348558915
0.420284726300164,0.068759223011380
0.420438728398835,0.069436006749828
0.420922586349171,0.071401416343292
0.422514495630813,0.076139175699419
0.424731415835643,0.080797610622119
0.427574022045829,0.085255709366839
0.431012021856113,0.089390027641580
0.434983338868448,0.093084682440866
0.439397158840956,0.096241444999685
0.444140667052775,0.098788207217538
0.449088463905865,0.100684340534394
0.454113054162185,0.101922137568053
0.459094666292726,0.102524399632148
0.463355457094774,0.102568556783962
0.467041614330203,0.102259951021629
0.470755273393818,0.101613940543338
0.474450435524451,0.100620864652433
0.478078687700159,0.099279408312979
0.481591129904331,0.097597227836461
0.484940466725292,0.095591037824593
0.488083084748211,0.093286116490271
0.490980928794409,0.090715253655894
0.493603009709063,0.087917232160590
0.495926421183877,0.084934986653401
0.497936804464504,0.081813614233716
0.499420773536754,0.079034844506084
0.499889562755084,0.078092300086700
0.500358351973415,0.077149664953300
0.500827141191745,0.076206939105882
0.501295930410076,0.075264122544448
0.501764719628406,0.074321215268998
0.502233508846737,0.073378217279531
0.502702298065067,0.072435128576047
0.503171087283398,0.071491949158546
0.503639876501728,0.070548679027029
0.504108665720059,0.069605318181495
0.504577454938389,0.068661866621945
0.505046244156720,0.067718324348378
0.505515033375050,0.066774691360794
0.505983822593381,0.065830967659194
0.506452611811711,0.064887153243577
0.506921401030042,0.063943248113943
0.507390190248372,0.062999252270293
0.507858979466703,0.062055165712626
0.508327768685033,0.061110988440943
0.508796557903364,0.060166720455243
0.509265347121694,0.059222361755526
0.509734136340025,0.058277912341793
0.510202925558355,0.057333372214043
0.510671714776686,0.056388741372276
0.511140503995016,0.055444019816493
0.511609293213347,0.054499207546693
0.512078082431677,0.053554304562876
0.512546871650008,0.052609310865043
0.513015660868338,0.051664226453193
0.513484450086669,0.050719051327327
0.513953239304999,0.049773785487444
0.514422028523330,0.048828428933544
0.514890817741660,0.047882981665628
0.515359606959991,0.046937443683695
0.515828396178321,0.045991814987745
0.516297185396652,0.045046095577779
0.516870333617078,0.043913742447687
0.517772100966488,0.042498262535357
0.518837498714718,0.041267032421288
0.520036034052119,0.040273214702323
0.521326495340590,0.039555126873648
0.522661553351621,0.039131479984217
0.523993349246239,0.039000000000000


==> data/t_0_iptc_5_xz.csv <==
z,x
-0.522412272373880,-0.039000000000000
-0.520993677068806,-0.039141053359410
-0.519566731177702,-0.039567638563335
-0.518178647741314,-0.040284469111431
-0.516877171680154,-0.041277141576945
-0.515705341340751,-0.042512683700675
-0.514696846750100,-0.043943125902250
-0.513880838004653,-0.045493943755276
-0.513454847350406,-0.046435673640027
-0.513028856696158,-0.047377510115374
-0.512602866041911,-0.048319453181317
-0.512176875387663,-0.049261502837856
-0.511750884733415,-0.050203659084992
-0.511324894079168,-0.051145921922723
-0.510898903424920,-0.052088291351051
-0.510472912770673,-0.053030767369975
-0.510046922116425,-0.053973349979495
-0.509620931462177,-0.054916039179611
-0.509194940807930,-0.055858834970323
-0.508768950153682,-0.056801737351632
-0.508342959499434,-0.057744746323537
-0.507916968845187,-0.058687861886038
-0.507490978190939,-0.059631084039135
-0.507064987536692,-0.060574412782828
-0.506638996882444,-0.061517848117117
-0.506213006228196,-0.062461390042003
-0.505787015573949,-0.063405038557484
-0.505361024919701,-0.064348793663562
-0.504935034265453,-0.065292655360236
-0.504509043611206,-0.066236623647507
-0.504083052956958,-0.067180698525373
-0.503657062302711,-0.068124879993835
-0.503231071648463,-0.069069168052894
-0.502805080994216,-0.070013562702549
-0.502379090339968,-0.070958063942800
-0.501953099685720,-0.071902671773647
-0.501527109031473,-0.072847386195090
-0.501101118377225,-0.073792207207130
-0.500675127722978,-0.074737134809766
-0.500249137068730,-0.075682169002997
-0.499823146414482,-0.076627309786825
-0.499397155760235,-0.077572557161249
-0.498971165105987,-0.078517911126270
-0.498545174451739,-0.079463371681886
-0.497523920523783,-0.081612304063196
-0.495670512871814,-0.084862398734774
-0.493478554288161,-0.087989628423583
-0.490959938516678,-0.090942716689916
-0.488136699285935,-0.093671950737867
-0.485040682267520,-0.096131675732251
-0.481712488272964,-0.098282676414928
-0.478199744973355,-0.100094200013508
-0.474554856471669,-0.101545407974154
-0.470832450907395,-0.102626114612440
-0.467086780868763,-0.103336764683130
-0.463369323588608,-0.103687699706042
-0.459094666292726,-0.103667409656349
-0.454113054162186,-0.103088189288508
-0.449088463905865,-0.101875947904161
-0.444140667052775,-0.100007467134656
-0.439397158840956,-0.097489892956962
-0.434983338868448,-0.094363180372624
-0.431012021856114,-0.090698700924104
-0.427574022045829,-0.086593942870905
-0.424731415835643,-0.082164104032739
-0.422514495630813,-0.077532048642762
-0.420922586349171,-0.072818346805763
-0.420438728398835,-0.070879203838158
-0.420284726300164,-0.070230668711594
-0.420130724201493,-0.069582240175627
-0.419976722102822,-0.068933918230256
-0.419822720004152,-0.068285702875480
-0.419668717905481,-0.067637594111301
-0.419514715806810,-0.066989591937719
-0.419360713708139,-0.066341696354732
-0.419206711609468,-0.065693907362341
-0.419052709510798,-0.065046224960547
-0.418898707412127,-0.064398649149349
-0.418744705313456,-0.063751179928747
-0.418590703214785,-0.063103817298741
-0.418436701116114,-0.062456561259331
-0.418282699017443,-0.061809411810518
-0.418128696918773,-0.061162368952300
-0.417974694820102,-0.060515432684679
-0.417820692721431,-0.059868603007654
-0.417666690622760,-0.059221879921225
-0.417512688524089,-0.058575263425392
-0.417358686425418,-0.057928753520156
-0.417204684326748,-0.057282350205515
-0.417050682228077,-0.056636053481471
-0.416896680129406,-0.055989863348023
-0.416742678030735,-0.055343779805171
-0.416588675932064,-0.054697802852915
-0.416434673833393,-0.054051932491256
-0.416280671734723,-0.053406168720192
-0.416126669636052,-0.052760511539725
-0.415972667537381,-0.052114960949854
-0.415818665438710,-0.051469516950579
-0.415664663340039,-0.050824179541900
-0.415510661241369,-0.050178948723817
-0.415356659142698,-0.049533824496331
-0.415202657044027,-0.048888806859440
-0.414915693683632,-0.047721806058449
-0.414245977062921,-0.045590161946513
-0.413384646850911,-0.043555031483608
-0.412340294797133,-0.041678500502909
-0.411132155404582,-0.040019281737298
-0.409789248548838,-0.038627141126384
-0.408348151073896,-0.037538125455121
-0.406849737495934,-0.036771509466880
-0.405335483451558,-0.036328990987507
-0.403844000000000,-0.036196121417276
-0.402352516548442,-0.036357806091445
-0.400838262504066,-0.036831669877542
-0.399339848926104,-0.037631536969753
-0.397898751451162,-0.038754921812813
-0.396555844595418,-0.040181653748405
-0.395347705202868,-0.041874756539080
-0.394303353149089,-0.043783582995399
-0.393442022937079,-0.045848661468815
-0.392772306316368,-0.048007323463285
-0.392485342955973,-0.049202170624585
-0.392331340857303,-0.049876273029391
-0.392177338758632,-0.050550072641412
-0.392023336659961,-0.051223569460648
-0.391869334561290,-0.051896763487098
-0.391715332462619,-0.052569654720763
-0.391561330363948,-0.053242243161642
-0.391407328265278,-0.053914528809736
-0.391253326166607,-0.054586511665044
-0.391099324067936,-0.055258191727568
-0.390945321969265,-0.055929568997305
-0.390791319870594,-0.056600643474258
-0.390637317771923,-0.057271415158425
-0.390483315673253,-0.057941884049807
-0.390329313574582,-0.058612050148403
-0.390175311475911,-0.059281913454214
-0.390021309377240,-0.059951473967239
-0.389867307278569,-0.060620731687479
-0.389713305179898,-0.061289686614934
-0.389559303081228,-0.061958338749603
-0.389405300982557,-0.062626688091487
-0.389251298883886,-0.063294734640586
-0.389097296785215,-0.063962478396899
-0.388943294686544,-0.064629919360427
-0.388789292587874,-0.065297057531169
-0.388635290489203,-0.065963892909126
-0.388481288390532,-0.066630425494298
-0.388327286291861,-0.067296655286684
-0.388173284193190,-0.067962582286285
-0.388019282094519,-0.068628206493101
-0.387865279995849,-0.069293527907131
-0.387711277897178,-0.069958546528376
-0.387557275798507,-0.070623262356835
-0.387403273699836,-0.071287675392509
-0.387249271601165,-0.071951785635397
-0.386765413650829,-0.073905132784422
-0.385173504369187,-0.078631533303105
-0.382956584164357,-0.083277196397260
-0.380113977954171,-0.087721298758987
-0.376675978143886,-0.091840664537964
-0.372704661131552,-0.095519745484801
-0.368290841159044,-0.098660690556061
-0.363547332947225,-0.101191782463667
-0.358599536094135,-0.103072764969088
-0.353574945837814,-0.104296256451250
-0.348593333707274,-0.104885317057526
-0.343710666292726,-0.104885225383840
-0.338729054162186,-0.104295964772720
-0.333704463905865,-0.103072253235503
-0.328756667052775,-0.101191034349665
-0.324013158840956,-0.098659694631004
-0.319599338868448,-0.095518496093060
-0.315628021856114,-0.091839162253031
-0.312190022045829,-0.087719550336870
-0.309347415835644,-0.083275214236928
-0.307130495630813,-0.078629334501930
-0.305538586349171,-0.073902737933000
-0.305054728398835,-0.071949178519209
-0.304900726300164,-0.071284841570565
-0.304746724201493,-0.070620201829136
-0.304592722102822,-0.069955259294921
-0.304438720004152,-0.069290013967921
-0.304284717905481,-0.068624465848135
-0.304130715806810,-0.067958614935564
-0.303976713708139,-0.067292461230208
-0.303822711609468,-0.066626004732066
-0.303668709510797,-0.065959245441139
-0.303514707412127,-0.065292183357426
-0.303360705313456,-0.064624818480928
-0.303206703214785,-0.063957150811645
-0.303052701116114,-0.063289180349576
-0.302898699017443,-0.062620907094722
-0.302744696918773,-0.061952331047083
-0.302590694820102,-0.061283452206658
-0.302436692721431,-0.060614270573448
-0.302282690622760,-0.059944786147452
-0.302128688524089,-0.059274998928671
-0.301974686425418,-0.058604908917105
-0.301820684326748,-0.057934516112753
-0.301666682228077,-0.057263820515616
-0.301512680129406,-0.056592822125693
-0.301358678030735,-0.055921520942985
-0.301204675932064,-0.055249916967492
-0.301050673833393,-0.054578010199214
-0.300896671734723,-0.053905800638149
-0.300742669636052,-0.053233288284300
-0.300588667537381,-0.052560473137665
-0.300434665438710,-0.051887355198245
-0.300280663340039,-0.051213934466039
-0.300126661241368,-0.050540210941048
-0.299972659142698,-0.049866184623272
-0.299818657044027,-0.049191855512710
-0.299531693683632,-0.047996794286288
-0.298861977062921,-0.045837927847174
-0.298000646850911,-0.043772625959620
-0.296956294797133,-0.041863561686193
-0.295748155404582,-0.040170212406789
-0.294405248548838,-0.038743231786119
-0.292964151073896,-0.037619602730399
-0.291465737495934,-0.036819502174861
-0.289951483451558,-0.036345421044683
-0.288460000000000,-0.036183539247846
-0.286968516548442,-0.036316169099646
-0.285454262504066,-0.036758337716043
-0.283955848926104,-0.037524493710379
-0.282514751451162,-0.038612945231679
-0.281171844595418,-0.040004429517727
-0.279963705202868,-0.041662917012263
-0.278919353149089,-0.043538662771784
-0.278058022937079,-0.045572976885513
-0.277388306316368,-0.047703796127638
-0.277101342955973,-0.048869844241441
-0.276947340857303,-0.049513771360462
-0.276793338758632,-0.050157722802260
-0.276639336659961,-0.050801698566833
-0.276485334561290,-0.051445698654182
-0.276331332462619,-0.052089723064307
-0.276177330363948,-0.052733771797208
-0.276023328265278,-0.053377844852885
-0.275869326166607,-0.054021942231338
-0.275715324067936,-0.054666063932566
-0.275561321969265,-0.055310209956570
-0.275407319870594,-0.055954380303351
-0.275253317771923,-0.056598574972907
-0.275099315673253,-0.057242793965238
-0.274945313574582,-0.057887037280346
-0.274791311475911,-0.058531304918230
-0.274637309377240,-0.059175596878889
-0.274483307278569,-0.059819913162325
-0.274329305179898,-0.060464253768536
-0.274175303081228,-0.061108618697523
-0.274021300982557,-0.061753007949286
-0.273867298883886,-0.062397421523824
-0.273713296785215,-0.063041859421139
-0.273559294686544,-0.063686321641230
-0.273405292587874,-0.064330808184096
-0.273251290489203,-0.064975319049738
-0.273097288390532,-0.065619854238156
-0.272943286291861,-0.066264413749350
-0.272789284193190,-0.066908997583320
-0.272635282094519,-0.067553605740065
-0.272481279995849,-0.068198238219587
-0.272327277897178,-0.068842895021884
-0.272173275798507,-0.069487576146957
-0.272019273699836,-0.070132281594806
-0.271865271601165,-0.070777011365431
-0.271381413650829,-0.072712515251223
-0.269789504369187,-0.077422771493877
-0.267572584164357,-0.082050934066126
-0.264729977954171,-0.086476488843432
-0.261291978143886,-0.090576652702486
-0.257320661131552,-0.094236330029281
-0.252906841159044,-0.097358148793070
-0.248163332947225,-0.099870858529868
-0.243215536094135,-0.101734620368879
-0.238190945837814,-0.102942390715904
-0.233209333707274,-0.103517470092746
-0.228326666292726,-0.103504879180531
-0.223345054162186,-0.102902330160516
-0.218320463905865,-0.101664336376379
-0.213372667052775,-0.099768108895303
-0.208629158840956,-0.097221363576703
-0.204215338868448,-0.094064732459329
-0.200244021856114,-0.090370321545216
-0.196806022045829,-0.086236352001914
-0.193963415835644,-0.081778694475443
-0.191746495630813,-0.077120777390734
-0.190154586349171,-0.072383594648643
-0.189670728398835,-0.070418937282080
-0.189516726300164,-0.069743070634642
-0.189362724201493,-0.069067228309980
-0.189208722102822,-0.068391410308094
-0.189054720004152,-0.067715616628984
-0.188900717905481,-0.067039847272649
-0.188746715806810,-0.066364102239090
-0.188592713708139,-0.065688381528308
-0.188438711609468,-0.065012685140301
-0.188284709510797,-0.064337013075069
-0.188130707412127,-0.063661365332614
-0.187976705313456,-0.062985741912935
-0.187822703214785,-0.062310142816031
-0.187668701116114,-0.061634568041903
-0.187514699017443,-0.060959017590552
-0.187360696918772,-0.060283491461976
-0.187206694820102,-0.059607989656175
-0.187052692721431,-0.058932512173151
-0.186898690622760,-0.058257059012903
-0.186744688524089,-0.057581630175430
-0.186590686425418,-0.056906225660733
-0.186436684326748,-0.056230845468813
-0.186282682228077,-0.055555489599668
-0.186128680129406,-0.054880158053298
-0.185974678030735,-0.054204850829705
-0.185820675932064,-0.053529567928888
-0.185666673833393,-0.052854309350846
-0.185512671734723,-0.052179075095580
-0.185358669636052,-0.051503865163091
-0.185204667537381,-0.050828679553377
-0.185050665438710,-0.050153518266438
-0.184896663340039,-0.049478381302276
-0.184742661241369,-0.048803268660890
-0.184588659142698,-0.048128180342279
-0.184434657044027,-0.047453116346444
-0.184147693683632,-0.046257667482146
-0.183477977062921,-0.044098768813079
-0.182616646850911,-0.042033769909381
-0.181572294797133,-0.040125361185585
-0.180364155404582,-0.038433019723945
-0.179021248548838,-0.037007379813603
-0.177580151073896,-0.035885386931450
-0.176081737495934,-0.035087165942525
-0.174567483451558,-0.034615146227469
-0.173076000000000,-0.034455442584719
-0.171584516548442,-0.034590529906509
-0.170070262504066,-0.035035628912576
-0.168571848926104,-0.035805149916854
-0.167130751451162,-0.036897335556877
-0.165787844595418,-0.038292833595480
-0.164579705202868,-0.039955507801801
-0.163535353149089,-0.041835498638366
-0.162674022937079,-0.043874003826473
-0.162004306316368,-0.046008859191934
-0.161717342955973,-0.047179363081166
-0.161563340857303,-0.047828219644855
-0.161409338758632,-0.048477312875753
-0.161255336659961,-0.049126642773859
-0.161101334561290,-0.049776209339174
-0.160947332462619,-0.050426012571699
-0.160793330363948,-0.051076052471432
-0.160639328265278,-0.051726329038374
-0.160485326166607,-0.052376842272525
-0.160331324067936,-0.053027592173885
-0.160177321969265,-0.053678578742454
-0.160023319870594,-0.054329801978231
-0.159869317771923,-0.054981261881218
-0.159715315673253,-0.055632958451414
-0.159561313574582,-0.056284891688818
-0.159407311475911,-0.056937061593431
-0.159253309377240,-0.057589468165253
-0.159099307278569,-0.058242111404285
-0.158945305179898,-0.058894991310525
-0.158791303081228,-0.059548107883974
-0.158637300982557,-0.060201461124631
-0.158483298883886,-0.060855051032498
-0.158329296785215,-0.061508877607574
-0.158175294686544,-0.062162940849858
-0.158021292587874,-0.062817240759352
-0.157867290489203,-0.063471777336054
-0.157713288390532,-0.064126550579965
-0.157559286291861,-0.064781560491085
-0.157405284193190,-0.065436807069414
-0.157251282094519,-0.066092290314952
-0.157097279995849,-0.066748010227699
-0.156943277897178,-0.067403966807655
-0.156789275798507,-0.068060160054820
-0.156635273699836,-0.068716589969193
-0.156481271601165,-0.069373256550776
-0.155997413650829,-0.071320133368494
-0.154405504369187,-0.076041111879542
-0.152188584164357,-0.080681343129858
-0.149345977954171,-0.085120135918120
-0.145907978143886,-0.089234453939635
-0.141936661131552,-0.092908885137051
-0.137522841159044,-0.096045699808030
-0.132779332947225,-0.098573276864464
-0.127831536094134,-0.100451423818076
-0.122806945837814,-0.101672787153729
-0.117825333707273,-0.102260420600064
-0.112942666292726,-0.102259544328427
-0.107961054162186,-0.101669999116780
-0.102936463905865,-0.100446532363974
-0.097988667052775,-0.098566125945690
-0.093245158840956,-0.096036180163742
-0.088831338868448,-0.092896942707379
-0.084860021856113,-0.089220094206362
-0.081422022045829,-0.085103423459183
-0.078579415835643,-0.080662396461986
-0.076362495630813,-0.076020094429592
-0.074770586349171,-0.071297241953627
-0.074286728398835,-0.069348336182970
-0.074132726300164,-0.068689502612883
-0.073978724201493,-0.068030905710004
-0.073824722102822,-0.067372545474335
-0.073670720004152,-0.066714421905874
-0.073516717905481,-0.066056535004623
-0.073362715806810,-0.065398884770580
-0.073208713708139,-0.064741471203746
-0.073054711609468,-0.064084294304121
-0.072900709510797,-0.063427354071705
-0.072746707412127,-0.062770650506498
-0.072592705313456,-0.062114183608500
-0.072438703214785,-0.061457953377710
-0.072284701116114,-0.060801959814130
-0.072130699017443,-0.060146202917758
-0.071976696918772,-0.059490682688596
-0.071822694820102,-0.058835399126642
-0.071668692721431,-0.058180352231897
-0.071514690622760,-0.057525542004361
-0.071360688524089,-0.056870968444034
-0.071206686425418,-0.056216631550916
-0.071052684326748,-0.055562531325007
-0.070898682228077,-0.054908667766306
-0.070744680129406,-0.054255040874815
-0.070590678030735,-0.053601650650532
-0.070436675932064,-0.052948497093459
-0.070282673833393,-0.052295580203594
-0.070128671734723,-0.051642899980938
-0.069974669636052,-0.050990456425491
-0.069820667537381,-0.050338249537253
-0.069666665438710,-0.049686279316224
-0.069512663340039,-0.049034545762404
-0.069358661241368,-0.048383048875793
-0.069204659142698,-0.047731788656390
-0.069050657044027,-0.047080765104197
-0.068763693683632,-0.045908215053149
-0.068093977062921,-0.043771405484133
-0.067232646850911,-0.041730764770759
-0.066188294797132,-0.039848500736772
-0.064980155404582,-0.038183470444515
-0.063637248548838,-0.036785595325973
-0.062196151073896,-0.035691075356022
-0.060697737495934,-0.034919322770359
-0.059183483451558,-0.034472146260244
-0.057692000000000,-0.034335174722701
-0.056200516548442,-0.034492903375039
-0.054686262504066,-0.034962563178679
-0.053187848926104,-0.035758069833138
-0.051746751451162,-0.036877046575786
-0.050403844595418,-0.038299440696260
-0.049195705202868,-0.039988392965649
-0.048151353149089,-0.041893361934280
-0.047290022937079,-0.043954961725174
-0.046620306316368,-0.046110584019690
-0.046333342955973,-0.047302412665023
-0.046179340857302,-0.047973468826138
-0.046025338758632,-0.048644373991342
-0.045871336659961,-0.049315128160635
-0.045717334561290,-0.049985731334017
-0.045563332462619,-0.050656183511487
-0.045409330363948,-0.051326484693046
-0.045255328265277,-0.051996634878694
-0.045101326166607,-0.052666634068431
-0.044947324067936,-0.053336482262256
-0.044793321969265,-0.054006179460170
-0.044639319870594,-0.054675725662173
-0.044485317771923,-0.055345120868264
-0.044331315673253,-0.056014365078445
-0.044177313574582,-0.056683458292714
-0.044023311475911,-0.057352400511072
-0.043869309377240,-0.058021191733518
-0.043715307278569,-0.058689831960054
-0.043561305179898,-0.059358321190678
-0.043407303081228,-0.060026659425391
-0.043253300982557,-0.060694846664192
-0.043099298883886,-0.061362882907083
-0.042945296785215,-0.062030768154062
-0.042791294686544,-0.062698502405130
-0.042637292587873,-0.063366085660286
-0.042483290489203,-0.064033517919532
-0.042329288390532,-0.064700799182866
-0.042175286291861,-0.065367929450289
-0.042021284193190,-0.066034908721801
-0.041867282094519,-0.066701736997401
-0.041713279995848,-0.067368414277090
-0.041559277897178,-0.068034940560868
-0.041405275798507,-0.068701315848735
-0.041251273699836,-0.069367540140690
-0.041097271601165,-0.070033613436734
-0.040613413650829,-0.071988939054887
-0.039021504369187,-0.076717322818090
-0.036804584164356,-0.081365334921362
-0.033961977954171,-0.085812126707812
-0.030523978143886,-0.089934477500957
-0.026552661131552,-0.093616776375778
-0.022138841159044,-0.096761095777390
-0.017395332947225,-0.099295633997713
-0.012447536094135,-0.101180049375048
-0.007422945837814,-0.102406880590749
-0.002441333707274,-0.102999119318350
0.002441333707274,-0.103002088437412
0.007422945837814,-0.102416327448655
0.012447536094135,-0.101196623356206
0.017395332947225,-0.099319863846456
0.022138841159044,-0.096793351708196
0.026552661131552,-0.093657241562658
0.030523978143886,-0.089983133369688
0.033961977954171,-0.085868754445441
0.036804584164356,-0.081429532951185
0.039021504369187,-0.076788537391955
0.040613413650829,-0.072066503286455
0.041097271601165,-0.070118052480387
0.041251273699836,-0.069459321709878
0.041405275798507,-0.068800439943458
0.041559277897178,-0.068141407181126
0.041713279995848,-0.067482223422883
0.041867282094519,-0.066822888668729
0.042021284193190,-0.066163402918663
0.042175286291861,-0.065503766172687
0.042329288390532,-0.064843978430799
0.042483290489203,-0.064184039693000
0.042637292587873,-0.063523949959289
0.042791294686544,-0.062863709229668
0.042945296785215,-0.062203317504135
0.043099298883886,-0.061542774782691
0.043253300982557,-0.060882081065335
0.043407303081228,-0.060221236352069
0.043561305179898,-0.059560240642891
0.043715307278569,-0.058899093937802
0.043869309377240,-0.058237796236802
0.044023311475911,-0.057576347539890
0.044177313574582,-0.056914747847067
0.044331315673252,-0.056252997158333
0.044485317771923,-0.055591095473688
0.044639319870594,-0.054929042793131
0.044793321969265,-0.054266839116663
0.044947324067936,-0.053604484444284
0.045101326166607,-0.052941978775994
0.045255328265277,-0.052279322111792
0.045409330363948,-0.051616514451679
0.045563332462619,-0.050953555795655
0.045717334561290,-0.050290446143720
0.045871336659961,-0.049627185495874
0.046025338758632,-0.048963773852116
0.046179340857302,-0.048300211212447
0.046333342955973,-0.047636497576866
0.046620306316368,-0.046451602053393
0.047290022937079,-0.044302601293547
0.048151353149089,-0.042248237419577
0.049195705202868,-0.040350970849959
0.050403844595418,-0.038670001835262
0.051746751451162,-0.037255662104605
0.053187848926104,-0.036144594899577
0.054686262504066,-0.035356649634238
0.056200516548442,-0.034894029151062
0.057692000000000,-0.034742684889895
0.059183483451558,-0.034885968798446
0.060697737495934,-0.035339960568433
0.062196151073896,-0.036118891529335
0.063637248548838,-0.037220780092598
0.064980155404582,-0.038626020370843
0.066188294797132,-0.040298214256409
0.067232646850911,-0.042187255148330
0.068093977062921,-0.044234129254594
0.068763693683632,-0.046376511354425
0.069050657044027,-0.047554745678259
0.069204659142698,-0.048211651237807
0.069358661241368,-0.048868654367594
0.069512663340039,-0.049525755067620
0.069666665438710,-0.050182953337885
0.069820667537381,-0.050840249178389
0.069974669636052,-0.051497642589133
0.070128671734723,-0.052155133570116
0.070282673833393,-0.052812722121339
0.070436675932064,-0.053470408242801
0.070590678030735,-0.054128191934502
0.070744680129406,-0.054786073196442
0.070898682228077,-0.055444052028621
0.071052684326747,-0.056102128431040
0.071206686425418,-0.056760302403698
0.071360688524089,-0.057418573946596
0.071514690622760,-0.058076943059732
0.071668692721431,-0.058735409743108
0.071822694820102,-0.059393973996724
0.071976696918772,-0.060052635820578
0.072130699017443,-0.060711395214672
0.072284701116114,-0.061370252179005
0.072438703214785,-0.062029206713577
0.072592705313456,-0.062688258818389
0.072746707412127,-0.063347408493440
0.072900709510797,-0.064006655738730
0.073054711609468,-0.064666000554260
0.073208713708139,-0.065325442940028
0.073362715806810,-0.065984982896036
0.073516717905481,-0.066644620422284
0.073670720004151,-0.067304355518770
0.073824722102822,-0.067964188185496
0.073978724201493,-0.068624118422461
0.074132726300164,-0.069284146229666
0.074286728398835,-0.069944271607109
0.074770586349171,-0.071894258188443
0.076362495630813,-0.076617966050655
0.078579415835643,-0.081261069012498
0.081422022045829,-0.085702818088290
0.084860021856114,-0.089820109086871
0.088831338868448,-0.093497456514922
0.093245158840956,-0.096637057399451
0.097988667052775,-0.099167223547710
0.102936463905865,-0.101047706817511
0.107961054162186,-0.102271113208245
0.112942666292726,-0.102860472809332
0.117825333707273,-0.102861043895590
0.122806945837814,-0.102272930235660
0.127831536094135,-0.101050894689969
0.132779332947225,-0.099171883964948
0.137522841159044,-0.096643261569256
0.141936661131552,-0.093505239669348
0.145907978143886,-0.089829467653314
0.149345977954171,-0.085713709979832
0.152188584164356,-0.081273416989078
0.154405504369187,-0.076631663603255
0.155997413650829,-0.071909177046818
0.156481271601165,-0.069960512780496
0.156635273699836,-0.069301799678999
0.156789275798507,-0.068643184147742
0.156943277897178,-0.067984666186723
0.157097279995848,-0.067326245795944
0.157251282094519,-0.066667922975404
0.157405284193190,-0.066009697725103
0.157559286291861,-0.065351570045042
0.157713288390532,-0.064693539935220
0.157867290489203,-0.064035607395637
0.158021292587873,-0.063377772426294
0.158175294686544,-0.062720035027190
0.158329296785215,-0.062062395198325
0.158483298883886,-0.061404852939699
0.158637300982557,-0.060747408251313
0.158791303081227,-0.060090061133166
0.158945305179898,-0.059432811585258
0.159099307278569,-0.058775659607589
0.159253309377240,-0.058118605200160
0.159407311475911,-0.057461648362970
0.159561313574582,-0.056804789096019
0.159715315673252,-0.056148027399308
0.159869317771923,-0.055491363272836
0.160023319870594,-0.054834796716603
0.160177321969265,-0.054178327730609
0.160331324067936,-0.053521956314855
0.160485326166607,-0.052865682469340
0.160639328265277,-0.052209506194064
0.160793330363948,-0.051553427489028
0.160947332462619,-0.050897446354231
0.161101334561290,-0.050241562789673
0.161255336659961,-0.049585776795354
0.161409338758632,-0.048930088371275
0.161563340857302,-0.048274497517435
0.161717342955973,-0.047619004233834
0.162004306316368,-0.046442103440430
0.162674022937079,-0.044300994939730
0.163535353149089,-0.042255512604101
0.164579705202867,-0.040367953206907
0.165787844595418,-0.038697294836406
0.167130751451162,-0.037293603755498
0.168571848926104,-0.036193236528413
0.170070262504065,-0.035415759940113
0.171584516548442,-0.034963122127008
0.173076000000000,-0.034821066204936
0.174567483451558,-0.034973679081811
0.176081737495934,-0.035437779922708
0.177580151073896,-0.036227395632900
0.179021248548838,-0.037340289340730
0.180364155404581,-0.038756567088838
0.181572294797132,-0.040439534019803
0.182616646850911,-0.042338804215989
0.183477977062921,-0.044395125421357
0.184147693683632,-0.046545991562079
0.184434657044027,-0.047732925137781
0.184588659142697,-0.048398874981454
0.184742661241368,-0.049064752298943
0.184896663340039,-0.049730557090249
0.185050665438710,-0.050396289355372
0.185204667537381,-0.051061949094312
0.185358669636052,-0.051727536307069
0.185512671734722,-0.052393050993643
0.185666673833393,-0.053058493154033
0.185820675932064,-0.053723862788241
0.185974678030735,-0.054389159896265
0.186128680129406,-0.055054384478107
0.186282682228077,-0.055719536533765
0.186436684326747,-0.056384616063240
0.186590686425418,-0.057049623066532
0.186744688524089,-0.057714557543641
0.186898690622760,-0.058379419494566
0.187052692721431,-0.059044208919309
0.187206694820102,-0.059708925817868
0.187360696918772,-0.060373570190245
0.187514699017443,-0.061038142036438
0.187668701116114,-0.061702641356448
0.187822703214785,-0.062367068150275
0.187976705313456,-0.063031422417919
0.188130707412127,-0.063695704159380
0.188284709510797,-0.064359913374658
0.188438711609468,-0.065024050063752
0.188592713708139,-0.065688114226664
0.188746715806810,-0.066352105863392
0.188900717905481,-0.067016024973938
0.189054720004151,-0.067679871558300
0.189208722102822,-0.068343645616479
0.189362724201493,-0.069007347148475
0.189516726300164,-0.069670976154288
0.189670728398835,-0.070334532633917
0.190154586349171,-0.072287574364778
0.191746495630813,-0.077013929297118
0.193963415835643,-0.081659780889687
0.196806022045829,-0.086104321798720
0.200244021856114,-0.090224381366501
0.204215338868448,-0.093904404173924
0.208629158840956,-0.097046519424829
0.213372667052775,-0.099578978807655
0.218320463905865,-0.101461486464535
0.223345054162186,-0.102686616127454
0.228326666292726,-0.103277382098399
0.233209333707274,-0.103279077297204
0.238190945837814,-0.102692009748224
0.243215536094135,-0.101470949268985
0.248163332947225,-0.099592812678848
0.252906841159044,-0.097064935734261
0.257320661131552,-0.093927507503582
0.261291978143886,-0.090252161111555
0.264729977954170,-0.086136653029368
0.267572584164356,-0.081696434328377
0.269789504369187,-0.077054588785022
0.271381413650829,-0.072331859147569
0.271865271601165,-0.070382742545002
0.272019273699836,-0.069723378231554
0.272173275798507,-0.069063941391923
0.272327277897178,-0.068404432026108
0.272481279995848,-0.067744850134110
0.272635282094519,-0.067085195715929
0.272789284193190,-0.066425468771566
0.272943286291861,-0.065765669301018
0.273097288390532,-0.065105797304288
0.273251290489202,-0.064445852781375
0.273405292587873,-0.063785835732279
0.273559294686544,-0.063125746156999
0.273713296785215,-0.062465584055536
0.273867298883886,-0.061805349427891
0.274021300982557,-0.061145042274062
0.274175303081227,-0.060484662594050
0.274329305179898,-0.059824210387855
0.274483307278569,-0.059163685655477
0.274637309377240,-0.058503088396915
0.274791311475911,-0.057842418612171
0.274945313574582,-0.057181676301244
0.275099315673252,-0.056520861464133
0.275253317771923,-0.055859974100839
0.275407319870594,-0.055199014211362
0.275561321969265,-0.054537981795702
0.275715324067936,-0.053876876853859
0.275869326166606,-0.053215699385833
0.276023328265277,-0.052554449391624
0.276177330363948,-0.051893126871231
0.276331332462619,-0.051231731824656
0.276485334561290,-0.050570264251897
0.276639336659961,-0.049908724152956
0.276793338758631,-0.049247111527831
0.276947340857302,-0.048585426376523
0.277101342955973,-0.047923668699032
0.277388306316368,-0.046740686649264
0.278058022937079,-0.044593499019509
0.278919353149089,-0.042541078404486
0.279963705202867,-0.040645842850341
0.281171844595418,-0.038966941914146
0.282514751451162,-0.037554652196585
0.283955848926104,-0.036445562132260
0.285454262504065,-0.035659471445874
0.286968516548442,-0.035198542385721
0.288460000000000,-0.035048697419643
0.289951483451558,-0.035193313759584
0.291465737495934,-0.035648477826023
0.292964151073896,-0.036428375960021
0.294405248548838,-0.037530988348710
0.295748155404581,-0.038936681761002
0.296956294797132,-0.040609044649477
0.298000646850911,-0.042497972168332
0.298861977062921,-0.044544466782999
0.299531693683632,-0.046686231573157
0.299818657044027,-0.047863510755865
0.299972659142697,-0.048519121759423
0.300126661241368,-0.049174544913080
0.300280663340039,-0.049829780216835
0.300434665438710,-0.050484827670688
0.300588667537381,-0.051139687274640
0.300742669636052,-0.051794359028690
0.300896671734722,-0.052448842932839
0.301050673833393,-0.053103138987086
0.301204675932064,-0.053757247191431
0.301358678030735,-0.054411167545875
0.301512680129406,-0.055064900050417
0.301666682228077,-0.055718444705057
0.301820684326747,-0.056371801509796
0.301974686425418,-0.057024970464633
0.302128688524089,-0.057677951569569
0.302282690622760,-0.058330744824602
0.302436692721431,-0.058983350229735
0.302590694820101,-0.059635767784966
0.302744696918772,-0.060287997490295
0.302898699017443,-0.060940039345722
0.303052701116114,-0.061591893351248
0.303206703214785,-0.062243559506872
0.303360705313456,-0.062895037812595
0.303514707412126,-0.063546328268416
0.303668709510797,-0.064197430874335
0.303822711609468,-0.064848345630353
0.303976713708139,-0.065499072536469
0.304130715806810,-0.066149611592683
0.304284717905481,-0.066799962798996
0.304438720004151,-0.067450126155407
0.304592722102822,-0.068100101661917
0.304746724201493,-0.068749889318525
0.304900726300164,-0.069399489125231
0.305054728398835,-0.070048901082036
0.305538586349171,-0.071988592574132
0.307130495630813,-0.076702498621834
0.309347415835643,-0.081334474225295
0.312190022045829,-0.085763926266486
0.315628021856113,-0.089867980375489
0.319599338868447,-0.093531443700422
0.324013158840956,-0.096656848637835
0.328756667052774,-0.099172858678484
0.333704463905865,-0.101039565183507
0.338729054162185,-0.102249875622571
0.343710666292726,-0.102827064214147
0.348593333707273,-0.102816200875615
0.353574945837814,-0.102215311695232
0.358599536094134,-0.100978924715936
0.363547332947225,-0.099084207114150
0.368290841159043,-0.096538831445267
0.372704661131552,-0.093383390687129
0.376675978143886,-0.089689959500376
0.380113977954170,-0.085556738116913
0.382956584164356,-0.081099588080056
0.385173504369187,-0.076441940520809
0.386765413650829,-0.071704802504379
0.387249271601165,-0.069739957621838
0.387403273699836,-0.069063681016320
0.387557275798507,-0.068387216560901
0.387711277897177,-0.067710564255580
0.387865279995848,-0.067033724100358
0.388019282094519,-0.066356696095234
0.388173284193190,-0.065679480240208
0.388327286291861,-0.065002076535281
0.388481288390532,-0.064324484980452
0.388635290489202,-0.063646705575721
0.388789292587873,-0.062968738321089
0.388943294686544,-0.062290583216555
0.389097296785215,-0.061612240262120
0.389251298883886,-0.060933709457783
0.389405300982557,-0.060254990803544
0.389559303081227,-0.059576084299404
0.389713305179898,-0.058896989945362
0.389867307278569,-0.058217707741418
0.390021309377240,-0.057538237687573
0.390175311475911,-0.056858579783826
0.390329313574582,-0.056178734030178
0.390483315673252,-0.055498700426628
0.390637317771923,-0.054818478973176
0.390791319870594,-0.054138069669823
0.390945321969265,-0.053457472516568
0.391099324067936,-0.052776687513412
0.391253326166606,-0.052095714660353
0.391407328265277,-0.051414553957394
0.391561330363948,-0.050733205404532
0.391715332462619,-0.050051669001769
0.391869334561290,-0.049369944749105
0.392023336659960,-0.048688032646538
0.392177338758631,-0.048005932694070
0.392331340857302,-0.047323644891701
0.392485342955973,-0.046641169239430
0.392772306316368,-0.045438566645919
0.393442022937079,-0.043273216190033
0.394303353149089,-0.041201696770988
0.395347705202867,-0.039286868971329
0.396555844595418,-0.037588388859047
0.397898751451162,-0.036157063110151
0.399339848926104,-0.035029987359832
0.400838262504065,-0.034227401422995
0.402352516548442,-0.033751806386576
0.403844000000000,-0.033589343475803
0.405335483451558,-0.033722092328463
0.406849737495934,-0.034164925152826
0.408348151073895,-0.034932319080006
0.409789248548838,-0.036022582477471
0.411132155404581,-0.037416421706397
0.412340294797132,-0.039077746373853
0.413384646850911,-0.040956725879479
0.414245977062921,-0.042994568092625
0.414915693683632,-0.045129100783631
0.415202657044027,-0.046299591570983
0.415356659142697,-0.046948731913048
0.415510661241368,-0.047598409107505
0.415664663340039,-0.048248623154353
0.415818665438710,-0.048899374053593
0.415972667537381,-0.049550661805224
0.416126669636051,-0.050202486409246
0.416280671734722,-0.050854847865660
0.416434673833393,-0.051507746174465
0.416588675932064,-0.052161181335661
0.416742678030735,-0.052815153349249
0.416896680129406,-0.053469662215228
0.417050682228076,-0.054124707933598
0.417204684326747,-0.054780290504360
0.417358686425418,-0.055436409927513
0.417512688524089,-0.056093066203058
0.417666690622760,-0.056750259330994
0.417820692721431,-0.057407989311321
0.417974694820101,-0.058066256144040
0.418128696918772,-0.058725059829150
0.418282699017443,-0.059384400366651
0.418436701116114,-0.060044277756544
0.418590703214785,-0.060704691998828
0.418744705313455,-0.061365643093503
0.418898707412126,-0.062027131040570
0.419052709510797,-0.062689155840028
0.419206711609468,-0.063351717491878
0.419360713708139,-0.064014815996119
0.419514715806810,-0.064678451352751
0.419668717905480,-0.065342623561775
0.419822720004151,-0.066007332623190
0.419976722102822,-0.066672578536996
0.420130724201493,-0.067338361303194
0.420284726300164,-0.068004680921783
0.420438728398835,-0.068671537392763
0.420922586349171,-0.070628232779451
0.422514495630813,-0.075358588150090
0.424731415835643,-0.080009492488938
0.427574022045829,-0.084460107270431
0.431012021856113,-0.088587176815711
0.434983338868448,-0.092275008113702
0.439397158840956,-0.095425548134874
0.444140667052775,-0.097966835527600
0.449088463905865,-0.099858348191522
0.454113054162185,-0.101092438815134
0.459094666292726,-0.101691922076727
0.463355457094774,-0.101734073193763
0.467041614330203,-0.101423933039223
0.470755273393818,-0.100776936505655
0.474450435524451,-0.099783464614940
0.478078687700159,-0.098442231450941
0.481591129904331,-0.096760907729222
0.484940466725292,-0.094756206431459
0.488083084748211,-0.092453387797490
0.490980928794409,-0.089885208037587
0.493603009709063,-0.087090402437984
0.495926421183877,-0.084111846664308
0.497936804464504,-0.080994570466793
0.499420773536754,-0.078220390652188
0.499889562755084,-0.077283608125536
0.500358351973415,-0.076347362451275
0.500827141191745,-0.075411653629406
0.501295930410076,-0.074476481659928
0.501764719628406,-0.073541846542841
0.502233508846737,-0.072607748278146
0.502702298065067,-0.071674186865842
0.503171087283398,-0.070741162305929
0.503639876501728,-0.069808674598408
0.504108665720059,-0.068876723743278
0.504577454938389,-0.067945309740540
0.505046244156720,-0.067014432590193
0.505515033375050,-0.066084092292237
0.505983822593381,-0.065154288846673
0.506452611811711,-0.064225022253500
0.506921401030042,-0.063296292512718
0.507390190248372,-0.062368099624328
0.507858979466703,-0.061440443588329
0.508327768685033,-0.060513324404721
0.508796557903364,-0.059586742073505
0.509265347121694,-0.058660696594680
0.509734136340025,-0.057735187968247
0.510202925558355,-0.056810216194205
0.510671714776686,-0.055885781272554
0.511140503995016,-0.054961883203295
0.511609293213347,-0.054038521986427
0.512078082431677,-0.053115697621950
0.512546871650008,-0.052193410109865
0.513015660868338,-0.051271659450171
0.513484450086669,-0.050350445642868
0.513953239304999,-0.049429768687957
0.514422028523330,-0.048509628585437
0.514890817741660,-0.047590025335309
0.515359606959991,-0.046670958937572
0.515828396178321,-0.045752429392226
0.516297185396652,-0.044834436699272
0.516870333617078,-0.043729517247907
0.517772100966488,-0.042341916663412
0.518837498714718,-0.041141091478273
0.520036034052119,-0.040179231132141
0.521326495340590,-0.039493530460451
0.522661553351621,-0.039101556468934
0.523993349246239,-0.039000000000000


==> data/t_0_iptc_5_yz.csv <==
z,y
-0.522412272373880,-0.039000000000000
-0.520993677068806,-0.039124719412858
-0.519566731177702,-0.039533471688116
-0.518178647741314,-0.040231467587738
-0.516877171680154,-0.041204901007163
-0.515705341340751,-0.042421436618680
-0.514696846750100,-0.043833712612832
-0.513880838004653,-0.045367660381182
-0.513454847350406,-0.046290966526670
-0.513028856696158,-0.047214283448443
-0.512602866041911,-0.048137611146500
-0.512176875387663,-0.049060949620840
-0.511750884733415,-0.049984298871465
-0.511324894079168,-0.050907658898374
-0.510898903424920,-0.051831029701567
-0.510472912770673,-0.052754411281043
-0.510046922116425,-0.053677803636804
-0.509620931462177,-0.054601206768849
-0.509194940807930,-0.055524620677178
-0.508768950153682,-0.056448045361791
-0.508342959499434,-0.057371480822688
-0.507916968845187,-0.058294927059868
-0.507490978190939,-0.059218384073333
-0.507064987536692,-0.060141851863082
-0.506638996882444,-0.061065330429115
-0.506213006228196,-0.061988819771432
-0.505787015573949,-0.062912319890033
-0.505361024919701,-0.063835830784918
-0.504935034265453,-0.064759352456086
-0.504509043611206,-0.065682884903539
-0.504083052956958,-0.066606428127276
-0.503657062302711,-0.067529982127297
-0.503231071648463,-0.068453546903602
-0.502805080994216,-0.069377122456191
-0.502379090339968,-0.070300708785064
-0.501953099685720,-0.071224305890221
-0.501527109031473,-0.072147913771662
-0.501101118377225,-0.073071532429387
-0.500675127722978,-0.073995161863396
-0.500249137068730,-0.074918802073689
-0.499823146414482,-0.075842453060266
-0.499397155760235,-0.076766114823127
-0.498971165105987,-0.077689787362272
-0.498545174451739,-0.078613470677701
-0.497523920523783,-0.080742102015086
-0.495670512871814,-0.083972213632901
-0.493478554288161,-0.087078048119381
-0.490959938516678,-0.090008552283754
-0.488136699285935,-0.092714285484539
-0.485040682267520,-0.095149904415586
-0.481712488272964,-0.097276531677671
-0.478199744973355,-0.099063763200896
-0.474554856471669,-0.100491103505361
-0.470832450907395,-0.101548688505285
-0.467086780868763,-0.102237249358869
-0.463369323588608,-0.102567368355516
-0.459094666292726,-0.102527886797867
-0.454113054162186,-0.101928253716331
-0.449088463905865,-0.100693454179555
-0.444140667052775,-0.098800644120268
-0.439397158840956,-0.096257467864772
-0.434983338868448,-0.093104473822059
-0.431012021856114,-0.089413678477219
-0.427574022045829,-0.085283214800038
-0.424731415835643,-0.080828873574688
-0.422514495630813,-0.076174017388774
-0.420922586349171,-0.071439591905695
-0.420438728398835,-0.069477904775831
-0.420284726300164,-0.068805197051276
-0.420130724201493,-0.068132500103005
-0.419976722102822,-0.067459813931018
-0.419822720004152,-0.066787138535315
-0.419668717905481,-0.066114473915897
-0.419514715806810,-0.065441820072762
-0.419360713708139,-0.064769177005911
-0.419206711609468,-0.064096544715344
-0.419052709510798,-0.063423923201062
-0.418898707412127,-0.062751312463063
-0.418744705313456,-0.062078712501348
-0.418590703214785,-0.061406123315917
-0.418436701116114,-0.060733544906771
-0.418282699017443,-0.060060977273908
-0.418128696918773,-0.059388420417329
-0.417974694820102,-0.058715874337035
-0.417820692721431,-0.058043339033024
-0.417666690622760,-0.057370814505297
-0.417512688524089,-0.056698300753855
-0.417358686425418,-0.056025797778696
-0.417204684326748,-0.055353305579822
-0.417050682228077,-0.054680824157231
-0.416896680129406,-0.054008353510924
-0.416742678030735,-0.053335893640902
-0.416588675932064,-0.052663444547163
-0.416434673833393,-0.051991006229709
-0.416280671734723,-0.051318578688538
-0.416126669636052,-0.050646161923652
-0.415972667537381,-0.049973755935049
-0.415818665438710,-0.049301360722730
-0.415664663340039,-0.048628976286696
-0.415510661241369,-0.047956602626945
-0.415356659142698,-0.047284239743479
-0.415202657044027,-0.046611887636296
-0.414915693683632,-0.045418986768172
-0.414245977062921,-0.043262507586977
-0.413384646850911,-0.041200138658791
-0.412340294797133,-0.039294515667126
-0.411132155404582,-0.037605047916675
-0.409789248548838,-0.036182293910004
-0.408348151073896,-0.035063121796478
-0.406849737495934,-0.034267584354612
-0.405335483451558,-0.033798049998910
-0.403844000000000,-0.033640587704042
-0.402352516548442,-0.033777818959516
-0.400838262504066,-0.034225100261421
-0.399339848926104,-0.034996786749626
-0.397898751451162,-0.036091061479040
-0.396555844595418,-0.037488513171257
-0.395347705202868,-0.039152952417865
-0.394303353149089,-0.041034477103181
-0.393442022937079,-0.043074256256566
-0.392772306316368,-0.045210112231232
-0.392485342955973,-0.046381474928085
-0.392331340857303,-0.047031067889032
-0.392177338758632,-0.047680722921643
-0.392023336659961,-0.048330440025916
-0.391869334561290,-0.048980219201853
-0.391715332462619,-0.049630060449453
-0.391561330363948,-0.050279963768716
-0.391407328265278,-0.050929929159643
-0.391253326166607,-0.051579956622233
-0.391099324067936,-0.052230046156486
-0.390945321969265,-0.052880197762402
-0.390791319870594,-0.053530411439982
-0.390637317771923,-0.054180687189225
-0.390483315673253,-0.054831025010131
-0.390329313574582,-0.055481424902700
-0.390175311475911,-0.056131886866932
-0.390021309377240,-0.056782410902828
-0.389867307278569,-0.057432997010387
-0.389713305179898,-0.058083645189610
-0.389559303081228,-0.058734355440495
-0.389405300982557,-0.059385127763044
-0.389251298883886,-0.060035962157256
-0.389097296785215,-0.060686858623131
-0.388943294686544,-0.061337817160670
-0.388789292587874,-0.061988837769871
-0.388635290489203,-0.062639920450736
-0.388481288390532,-0.063291065203264
-0.388327286291861,-0.063942272027456
-0.388173284193190,-0.064593540923311
-0.388019282094519,-0.065244871890829
-0.387865279995849,-0.065896264930010
-0.387711277897178,-0.066547720040854
-0.387557275798507,-0.067199237223362
-0.387403273699836,-0.067850816477533
-0.387249271601165,-0.068502457803367
-0.386765413650829,-0.070444467913290
-0.385173504369187,-0.075160772152462
-0.382956584164357,-0.079795657084670
-0.380113977954171,-0.084228503306119
-0.376675978143886,-0.088336383423603
-0.372704661131552,-0.092004026351683
-0.368290841159044,-0.095133865860027
-0.363547332947225,-0.097654453997823
-0.358599536094135,-0.099525767024621
-0.353574945837814,-0.100740602842041
-0.348593333707274,-0.101322139405534
-0.343710666292726,-0.101315504537054
-0.338729054162186,-0.100719492654654
-0.333704463905865,-0.099488730387520
-0.328756667052775,-0.097600309365564
-0.324013158840956,-0.095061785941980
-0.319599338868448,-0.091913601822573
-0.315628021856114,-0.088227655789862
-0.312190022045829,-0.084101961532700
-0.309347415835644,-0.079652198545023
-0.307130495630813,-0.075001634266197
-0.305538586349171,-0.070271140921475
-0.305054728398835,-0.068313768182749
-0.304900726300164,-0.067645719063817
-0.304746724201493,-0.066977732016549
-0.304592722102822,-0.066309807040944
-0.304438720004152,-0.065641944137003
-0.304284717905481,-0.064974143304724
-0.304130715806810,-0.064306404544109
-0.303976713708139,-0.063638727855157
-0.303822711609468,-0.062971113237869
-0.303668709510797,-0.062303560692243
-0.303514707412127,-0.061636070218281
-0.303360705313456,-0.060968641815982
-0.303206703214785,-0.060301275485346
-0.303052701116114,-0.059633971226374
-0.302898699017443,-0.058966729039065
-0.302744696918773,-0.058299548923419
-0.302590694820102,-0.057632430879436
-0.302436692721431,-0.056965374907116
-0.302282690622760,-0.056298381006460
-0.302128688524089,-0.055631449177467
-0.301974686425418,-0.054964579420137
-0.301820684326748,-0.054297771734471
-0.301666682228077,-0.053631026120468
-0.301512680129406,-0.052964342578127
-0.301358678030735,-0.052297721107451
-0.301204675932064,-0.051631161708437
-0.301050673833393,-0.050964664381087
-0.300896671734723,-0.050298229125400
-0.300742669636052,-0.049631855941376
-0.300588667537381,-0.048965544829015
-0.300434665438710,-0.048299295788318
-0.300280663340039,-0.047633108819284
-0.300126661241368,-0.046966983921913
-0.299972659142698,-0.046300921096206
-0.299818657044027,-0.045634920342161
-0.299531693683632,-0.044448064716010
-0.298861977062921,-0.042297412092652
-0.298000646850911,-0.040241463376466
-0.296956294797133,-0.038342726715686
-0.295748155404582,-0.036660447886415
-0.294405248548838,-0.035244997651188
-0.292964151073896,-0.034133048069143
-0.291465737495934,-0.033344464709744
-0.289951483451558,-0.032881453164454
-0.288460000000000,-0.032729955187146
-0.286968516548442,-0.032873173248258
-0.285454262504066,-0.033327047322820
-0.283955848926104,-0.034105807488421
-0.282514751451162,-0.035207473657546
-0.281171844595418,-0.036612444331232
-0.279963705202868,-0.038284328435817
-0.278919353149089,-0.040173028449429
-0.278058022937079,-0.042219540849922
-0.277388306316368,-0.044361550930717
-0.277101342955973,-0.045539348818901
-0.276947340857303,-0.046195749175385
-0.276793338758632,-0.046852203740763
-0.276639336659961,-0.047508712515035
-0.276485334561290,-0.048165275498200
-0.276331332462619,-0.048821892690258
-0.276177330363948,-0.049478564091210
-0.276023328265278,-0.050135289701055
-0.275869326166607,-0.050792069519794
-0.275715324067936,-0.051448903547426
-0.275561321969265,-0.052105791783952
-0.275407319870594,-0.052762734229371
-0.275253317771923,-0.053419730883684
-0.275099315673253,-0.054076781746890
-0.274945313574582,-0.054733886818989
-0.274791311475911,-0.055391046099982
-0.274637309377240,-0.056048259589869
-0.274483307278569,-0.056705527288649
-0.274329305179898,-0.057362849196322
-0.274175303081228,-0.058020225312889
-0.274021300982557,-0.058677655638349
-0.273867298883886,-0.059335140172703
-0.273713296785215,-0.059992678915951
-0.273559294686544,-0.060650271868091
-0.273405292587874,-0.061307919029125
-0.273251290489203,-0.061965620399053
-0.273097288390532,-0.062623375977874
-0.272943286291861,-0.063281185765589
-0.272789284193190,-0.063939049762197
-0.272635282094519,-0.064596967967698
-0.272481279995849,-0.065254940382093
-0.272327277897178,-0.065912967005382
-0.272173275798507,-0.066571047837564
-0.272019273699836,-0.067229182878639
-0.271865271601165,-0.067887372128608
-0.271381413650829,-0.069835505789143
-0.269789504369187,-0.074557457736372
-0.267572584164357,-0.079198575382588
-0.264729977954171,-0.083638138175760
-0.261291978143886,-0.087753083233666
-0.257320661131552,-0.091427977201128
-0.252906841159044,-0.094565076468891
-0.248163332947225,-0.097092754749813
-0.243215536094135,-0.098970823338862
-0.238190945837814,-0.100191940696549
-0.233209333707274,-0.100779179069944
-0.228326666292726,-0.100777763501082
-0.223345054162186,-0.100187436775484
-0.218320463905865,-0.098962921462531
-0.213372667052775,-0.097081202831995
-0.208629158840956,-0.094549698004676
-0.204215338868448,-0.091408684859755
-0.200244021856114,-0.087729885870655
-0.196806022045829,-0.083611140113234
-0.193963415835644,-0.079167968077832
-0.191746495630813,-0.074523505196530
-0.190154586349171,-0.069798525961564
-0.189670728398835,-0.067847114638628
-0.189516726300164,-0.067185424737357
-0.189362724201493,-0.066523789044979
-0.189208722102822,-0.065862207561494
-0.189054720004152,-0.065200680286903
-0.188900717905481,-0.064539207221206
-0.188746715806810,-0.063877788364401
-0.188592713708139,-0.063216423716491
-0.188438711609468,-0.062555113277474
-0.188284709510797,-0.061893857047350
-0.188130707412127,-0.061232655026120
-0.187976705313456,-0.060571507213783
-0.187822703214785,-0.059910413610339
-0.187668701116114,-0.059249374215790
-0.187514699017443,-0.058588389030133
-0.187360696918772,-0.057927458053370
-0.187206694820102,-0.057266581285501
-0.187052692721431,-0.056605758726525
-0.186898690622760,-0.055944990376442
-0.186744688524089,-0.055284276235253
-0.186590686425418,-0.054623616302957
-0.186436684326748,-0.053963010579555
-0.186282682228077,-0.053302459065047
-0.186128680129406,-0.052641961759431
-0.185974678030735,-0.051981518662710
-0.185820675932064,-0.051321129774881
-0.185666673833393,-0.050660795095947
-0.185512671734723,-0.050000514625905
-0.185358669636052,-0.049340288364757
-0.185204667537381,-0.048680116312503
-0.185050665438710,-0.048019998469142
-0.184896663340039,-0.047359934834674
-0.184742661241369,-0.046699925409100
-0.184588659142698,-0.046039970192420
-0.184434657044027,-0.045380069184633
-0.184147693683632,-0.044198965834050
-0.183477977062921,-0.042053798844388
-0.182616646850911,-0.040003836619732
-0.181572294797133,-0.038111464380125
-0.180364155404582,-0.036435774147690
-0.179021248548838,-0.035026963431491
-0.177580151073896,-0.033921526280155
-0.176081737495934,-0.033139161116989
-0.174567483451558,-0.032681930948364
-0.173076000000000,-0.032535669039852
-0.171584516548442,-0.032684173037731
-0.170070262504066,-0.033143983632284
-0.168571848926104,-0.033929227199375
-0.167130751451162,-0.035037780358153
-0.165787844595418,-0.036449867785398
-0.164579705202868,-0.038128908034154
-0.163535353149089,-0.040024613329160
-0.162674022937079,-0.042077806385697
-0.162004306316368,-0.044226028448112
-0.161717342955973,-0.045410443335981
-0.161563340857303,-0.046073954726092
-0.161409338758632,-0.046737624500949
-0.161255336659961,-0.047401452660552
-0.161101334561290,-0.048065439204901
-0.160947332462619,-0.048729584133997
-0.160793330363948,-0.049393887447838
-0.160639328265278,-0.050058349146425
-0.160485326166607,-0.050722969229759
-0.160331324067936,-0.051387747697838
-0.160177321969265,-0.052052684550663
-0.160023319870594,-0.052717779788235
-0.159869317771923,-0.053383033410552
-0.159715315673253,-0.054048445417616
-0.159561313574582,-0.054714015809426
-0.159407311475911,-0.055379744585981
-0.159253309377240,-0.056045631747283
-0.159099307278569,-0.056711677293331
-0.158945305179898,-0.057377881224124
-0.158791303081228,-0.058044243539664
-0.158637300982557,-0.058710764239950
-0.158483298883886,-0.059377443324982
-0.158329296785215,-0.060044280794760
-0.158175294686544,-0.060711276649284
-0.158021292587874,-0.061378430888554
-0.157867290489203,-0.062045743512570
-0.157713288390532,-0.062713214521332
-0.157559286291861,-0.063380843914840
-0.157405284193190,-0.064048631693094
-0.157251282094519,-0.064716577856094
-0.157097279995849,-0.065384682403840
-0.156943277897178,-0.066052945336333
-0.156789275798507,-0.066721366653571
-0.156635273699836,-0.067389946355555
-0.156481271601165,-0.068058684442286
-0.155997413650829,-0.070016791382699
-0.154405504369187,-0.074748061765709
-0.152188584164357,-0.079399584605604
-0.149345977954171,-0.083850480169405
-0.145907978143886,-0.087977464110735
-0.141936661131552,-0.091664831022297
-0.137522841159044,-0.094814533847837
-0.132779332947225,-0.097354635533982
-0.127831536094134,-0.099244654352731
-0.122806945837814,-0.100476995400407
-0.117825333707273,-0.101074532745874
-0.112942666292726,-0.101082659528142
-0.107961054162186,-0.100502852415818
-0.102936463905865,-0.099290019032767
-0.097988667052775,-0.097420955105908
-0.093245158840956,-0.094902821626511
-0.088831338868448,-0.091775588373707
-0.084860021856113,-0.088110640195332
-0.081422022045829,-0.084005476073776
-0.078579415835643,-0.079575301173278
-0.076362495630813,-0.074942983331411
-0.074770586349171,-0.070229092610369
-0.074286728398835,-0.068289802733132
-0.074132726300164,-0.067641161889084
-0.073978724201493,-0.066992679429782
-0.073824722102822,-0.066344355355226
-0.073670720004152,-0.065696189665416
-0.073516717905481,-0.065048182360352
-0.073362715806810,-0.064400333440034
-0.073208713708139,-0.063752642904462
-0.073054711609468,-0.063105110753636
-0.072900709510797,-0.062457736987556
-0.072746707412127,-0.061810521606223
-0.072592705313456,-0.061163464609635
-0.072438703214785,-0.060516565997793
-0.072284701116114,-0.059869825770698
-0.072130699017443,-0.059223243928348
-0.071976696918772,-0.058576820470744
-0.071822694820102,-0.057930555397887
-0.071668692721431,-0.057284448709775
-0.071514690622760,-0.056638500406410
-0.071360688524089,-0.055992710487791
-0.071206686425418,-0.055347078953917
-0.071052684326748,-0.054701605804790
-0.070898682228077,-0.054056291040409
-0.070744680129406,-0.053411134660773
-0.070590678030735,-0.052766136665884
-0.070436675932064,-0.052121297055741
-0.070282673833393,-0.051476615830344
-0.070128671734723,-0.050832092989693
-0.069974669636052,-0.050187728533788
-0.069820667537381,-0.049543522462629
-0.069666665438710,-0.048899474776216
-0.069512663340039,-0.048255585474549
-0.069358661241368,-0.047611854557628
-0.069204659142698,-0.046968282025453
-0.069050657044027,-0.046324867878024
-0.068763693683632,-0.045159429653143
-0.068093977062921,-0.043029331407738
-0.067232646850911,-0.040995943795221
-0.066188294797132,-0.039121320753380
-0.064980155404582,-0.037464131488483
-0.063637248548838,-0.036074089749202
-0.062196151073896,-0.034987185803124
-0.060697737495934,-0.034222638530710
-0.059183483451558,-0.033782095275579
-0.057692000000000,-0.033651066008718
-0.056200516548442,-0.033814788267459
-0.054686262504066,-0.034291241035694
-0.053187848926104,-0.035094226014367
-0.051746751451162,-0.036221204364112
-0.050403844595418,-0.037651923144678
-0.049195705202868,-0.039349300693214
-0.048151353149089,-0.041262570376457
-0.047290022937079,-0.043332137863856
-0.046620306316368,-0.045495219208288
-0.046333342955973,-0.046695049855067
-0.046179340857302,-0.047374756473233
-0.046025338758632,-0.048054489525788
-0.045871336659961,-0.048734249012731
-0.045717334561290,-0.049414034934062
-0.045563332462619,-0.050093847289781
-0.045409330363948,-0.050773686079889
-0.045255328265277,-0.051453551304385
-0.045101326166607,-0.052133442963270
-0.044947324067936,-0.052813361056543
-0.044793321969265,-0.053493305584204
-0.044639319870594,-0.054173276546254
-0.044485317771923,-0.054853273942692
-0.044331315673253,-0.055533297773519
-0.044177313574582,-0.056213348038734
-0.044023311475911,-0.056893424738337
-0.043869309377240,-0.057573527872329
-0.043715307278569,-0.058253657440709
-0.043561305179898,-0.058933813443477
-0.043407303081228,-0.059613995880634
-0.043253300982557,-0.060294204752179
-0.043099298883886,-0.060974440058113
-0.042945296785215,-0.061654701798435
-0.042791294686544,-0.062334989973145
-0.042637292587873,-0.063015304582244
-0.042483290489203,-0.063695645625731
-0.042329288390532,-0.064376013103606
-0.042175286291861,-0.065056407015870
-0.042021284193190,-0.065736827362522
-0.041867282094519,-0.066417274143563
-0.041713279995848,-0.067097747358992
-0.041559277897178,-0.067778247008809
-0.041405275798507,-0.068458773093015
-0.041251273699836,-0.069139325611609
-0.041097271601165,-0.069819904564592
-0.040613413650829,-0.071788976020240
-0.039021504369187,-0.076530237835974
-0.036804584164356,-0.081192664598265
-0.033961977954171,-0.085655189864278
-0.030523978143886,-0.089794287490459
-0.026552661131552,-0.093493969344037
-0.022138841159044,-0.096655885428087
-0.017395332947225,-0.099207799838034
-0.012447536094135,-0.101108960003118
-0.007422945837814,-0.102351547803148
-0.002441333707274,-0.102958274242379
0.002441333707274,-0.102974696705931
0.007422945837814,-0.102403799220635
0.012447536094135,-0.101200632177885
0.017395332947225,-0.099341817302353
0.022138841159044,-0.096834295871409
0.026552661131552,-0.093717785918233
0.030523978143886,-0.090063407459834
0.033961977954171,-0.085968402954778
0.036804584164356,-0.081547749653166
0.039021504369187,-0.076924132024638
0.040613413650829,-0.072217990734567
0.041097271601165,-0.070286944480522
0.041251273699836,-0.069646977694142
0.041405275798507,-0.069007037342151
0.041559277897178,-0.068367123424548
0.041713279995848,-0.067727235941333
0.041867282094519,-0.067087374892507
0.042021284193190,-0.066447540278069
0.042175286291861,-0.065807732098019
0.042329288390532,-0.065167950352358
0.042483290489203,-0.064528195041085
0.042637292587873,-0.063888466164201
0.042791294686544,-0.063248763721705
0.042945296785215,-0.062609087713597
0.043099298883886,-0.061969438139878
0.043253300982557,-0.061329815000547
0.043407303081228,-0.060690218295604
0.043561305179898,-0.060050648025050
0.043715307278569,-0.059411104188885
0.043869309377240,-0.058771586787107
0.044023311475911,-0.058132095819718
0.044177313574582,-0.057492631286717
0.044331315673252,-0.056853193188105
0.044485317771923,-0.056213781523881
0.044639319870594,-0.055574396294046
0.044793321969265,-0.054935037498599
0.044947324067936,-0.054295705137540
0.045101326166607,-0.053656399210870
0.045255328265277,-0.053017119718588
0.045409330363948,-0.052377866660694
0.045563332462619,-0.051738640037189
0.045717334561290,-0.051099439848072
0.045871336659961,-0.050460266093343
0.046025338758632,-0.049821118773003
0.046179340857302,-0.049181997887051
0.046333342955973,-0.048542903435488
0.046620306316368,-0.047381420506900
0.047290022937079,-0.045254963463997
0.048151353149089,-0.043225418481420
0.049195705202868,-0.041354751457230
0.050403844595418,-0.039701530005674
0.051746751451162,-0.038315360776836
0.053187848926104,-0.037232130788341
0.054686262504066,-0.036470968530367
0.056200516548442,-0.036033450874323
0.057692000000000,-0.035905041255165
0.059183483451558,-0.036071235289507
0.060697737495934,-0.036550253614667
0.062196151073896,-0.037355837202049
0.063637248548838,-0.038485378840219
0.064980155404582,-0.039918555001023
0.066188294797132,-0.041618217430659
0.067232646850911,-0.043533542806667
0.068093977062921,-0.045604894537392
0.068763693683632,-0.047769463265145
0.069050657044027,-0.048970685065984
0.069204659142698,-0.049651712637868
0.069358661241368,-0.050332613000007
0.069512663340039,-0.051013386152402
0.069666665438710,-0.051694032095053
0.069820667537381,-0.052374550827960
0.069974669636052,-0.053054942351122
0.070128671734723,-0.053735206664540
0.070282673833393,-0.054415343768214
0.070436675932064,-0.055095353662144
0.070590678030735,-0.055775236346329
0.070744680129406,-0.056454991820770
0.070898682228077,-0.057134620085467
0.071052684326747,-0.057814121140420
0.071206686425418,-0.058493494985628
0.071360688524089,-0.059172741621093
0.071514690622760,-0.059851861046813
0.071668692721431,-0.060530853262788
0.071822694820102,-0.061209718269020
0.071976696918772,-0.061888456065507
0.072130699017443,-0.062567066652250
0.072284701116114,-0.063245550029249
0.072438703214785,-0.063923906196503
0.072592705313456,-0.064602135154014
0.072746707412127,-0.065280236901780
0.072900709510797,-0.065958211439802
0.073054711609468,-0.066636058768079
0.073208713708139,-0.067313778886613
0.073362715806810,-0.067991371795402
0.073516717905481,-0.068668837494447
0.073670720004151,-0.069346175983747
0.073824722102822,-0.070023387263304
0.073978724201493,-0.070700471333116
0.074132726300164,-0.071377428193184
0.074286728398835,-0.072054257843508
0.074770586349171,-0.074019676653988
0.076362495630813,-0.078757407039147
0.078579415835643,-0.083415772088427
0.081422022045829,-0.087873758172007
0.084860021856114,-0.092007921042345
0.088831338868448,-0.095702379872159
0.093245158840956,-0.098858910168568
0.097988667052775,-0.101405409898152
0.102936463905865,-0.103301257846504
0.107961054162186,-0.104538754611362
0.112942666292726,-0.105140709460255
0.117825333707273,-0.105152608581373
0.122806945837814,-0.104576614092266
0.127831536094135,-0.103367680177551
0.132779332947225,-0.101502514089296
0.137522841159044,-0.098988179901274
0.141936661131552,-0.095864549239505
0.145907978143886,-0.092202915605774
0.149345977954171,-0.088100701010861
0.152188584164356,-0.083673053833151
0.154405504369187,-0.079042808473810
0.155997413650829,-0.074330525147020
0.156481271601165,-0.072392658017684
0.156635273699836,-0.071745254469462
0.156789275798507,-0.071097723711496
0.156943277897178,-0.070450065743786
0.157097279995848,-0.069802280566332
0.157251282094519,-0.069154368179134
0.157405284193190,-0.068506328582191
0.157559286291861,-0.067858161775504
0.157713288390532,-0.067209867759073
0.157867290489203,-0.066561446532898
0.158021292587873,-0.065912898096978
0.158175294686544,-0.065264222451315
0.158329296785215,-0.064615419595906
0.158483298883886,-0.063966489530754
0.158637300982557,-0.063317432255858
0.158791303081227,-0.062668247771217
0.158945305179898,-0.062018936076832
0.159099307278569,-0.061369497172703
0.159253309377240,-0.060719931058829
0.159407311475911,-0.060070237735211
0.159561313574582,-0.059420417201849
0.159715315673252,-0.058770469458743
0.159869317771923,-0.058120394505893
0.160023319870594,-0.057470192343298
0.160177321969265,-0.056819862970959
0.160331324067936,-0.056169406388876
0.160485326166607,-0.055518822597049
0.160639328265277,-0.054868111595477
0.160793330363948,-0.054217273384161
0.160947332462619,-0.053566307963101
0.161101334561290,-0.052915215332297
0.161255336659961,-0.052263995491748
0.161409338758632,-0.051612648441455
0.161563340857302,-0.050961174181418
0.161717342955973,-0.050309572711637
0.162004306316368,-0.049136136275757
0.162674022937079,-0.046998104187795
0.163535353149089,-0.044955751311645
0.164579705202867,-0.043071294276333
0.165787844595418,-0.041403625752142
0.167130751451162,-0.040002728579814
0.168571848926104,-0.038904885416575
0.170070262504065,-0.038129605054862
0.171584516548442,-0.037678797699038
0.173076000000000,-0.037538189921841
0.174567483451558,-0.037692138230326
0.176081737495934,-0.038157718868352
0.177580151073896,-0.038948931379307
0.179021248548838,-0.040063502560287
0.180364155404581,-0.041481495555468
0.181572294797132,-0.043166169543201
0.182616646850911,-0.045067093607486
0.183477977062921,-0.047124975298399
0.184147693683632,-0.049277276135899
0.184434657044027,-0.050465719590651
0.184588659142697,-0.051133275502485
0.184742661241368,-0.051800765978056
0.184896663340039,-0.052468191017365
0.185050665438710,-0.053135550620411
0.185204667537381,-0.053802844787195
0.185358669636052,-0.054470073517717
0.185512671734722,-0.055137236811976
0.185666673833393,-0.055804334669974
0.185820675932064,-0.056471367091708
0.185974678030735,-0.057138334077181
0.186128680129406,-0.057805235626391
0.186282682228077,-0.058472071739339
0.186436684326747,-0.059138842416025
0.186590686425418,-0.059805547656448
0.186744688524089,-0.060472187460609
0.186898690622760,-0.061138761828508
0.187052692721431,-0.061805270760144
0.187206694820102,-0.062471714255518
0.187360696918772,-0.063138092314630
0.187514699017443,-0.063804404937479
0.187668701116114,-0.064470652124066
0.187822703214785,-0.065136833874391
0.187976705313456,-0.065802950188454
0.188130707412127,-0.066469001066254
0.188284709510797,-0.067134986507792
0.188438711609468,-0.067800906513067
0.188592713708139,-0.068466761082081
0.188746715806810,-0.069132550214832
0.188900717905481,-0.069798273911320
0.189054720004151,-0.070463932171546
0.189208722102822,-0.071129524995511
0.189362724201493,-0.071795052383212
0.189516726300164,-0.072460514334652
0.189670728398835,-0.073125910849829
0.190154586349171,-0.075080681967793
0.191746495630813,-0.079808641464397
0.193963415835643,-0.084456273498911
0.196806022045829,-0.088902742603976
0.200244021856114,-0.093024839794254
0.204215338868448,-0.096706963204918
0.208629158840956,-0.099851190786850
0.213372667052775,-0.102385722246714
0.218320463905865,-0.104270213200121
0.223345054162186,-0.105497195908690
0.228326666292726,-0.106089652750306
0.233209333707274,-0.106092904877833
0.238190945837814,-0.105507543215754
0.243215536094135,-0.104288366968709
0.248163332947225,-0.102412261619651
0.252906841159044,-0.099886521266464
0.257320661131552,-0.096751285424879
0.261291978143886,-0.093078133409890
0.264729977954170,-0.088964767945671
0.267572584164356,-0.084526590712747
0.269789504369187,-0.079886644020434
0.271381413650829,-0.075165639413875
0.271865271601165,-0.073218398396644
0.272019273699836,-0.072561044276842
0.272173275798507,-0.071903624720778
0.272327277897178,-0.071246139728451
0.272481279995848,-0.070588589299863
0.272635282094519,-0.069930973435012
0.272789284193190,-0.069273292133898
0.272943286291861,-0.068615545396523
0.273097288390532,-0.067957733222885
0.273251290489202,-0.067299855612984
0.273405292587873,-0.066641912566822
0.273559294686544,-0.065983904084397
0.273713296785215,-0.065325830165709
0.273867298883886,-0.064667690810760
0.274021300982557,-0.064009486019548
0.274175303081227,-0.063351215792074
0.274329305179898,-0.062692880128337
0.274483307278569,-0.062034479028339
0.274637309377240,-0.061376012492077
0.274791311475911,-0.060717480519554
0.274945313574582,-0.060058883110768
0.275099315673252,-0.059400220265720
0.275253317771923,-0.058741491984410
0.275407319870594,-0.058082698266837
0.275561321969265,-0.057423839113002
0.275715324067936,-0.056764914522905
0.275869326166606,-0.056105924496545
0.276023328265277,-0.055446869033923
0.276177330363948,-0.054787748135039
0.276331332462619,-0.054128561799892
0.276485334561290,-0.053469310028484
0.276639336659961,-0.052809992820812
0.276793338758631,-0.052150610176879
0.276947340857302,-0.051491162096683
0.277101342955973,-0.050831648580225
0.277388306316368,-0.049650791163889
0.278058022937079,-0.047505625666661
0.278919353149089,-0.045455404219505
0.279963705202867,-0.043562499180988
0.281171844595418,-0.041886003457841
0.282514751451162,-0.040476130243370
0.283955848926104,-0.039369403217224
0.285454262504065,-0.038585561681301
0.286968516548442,-0.038126716724357
0.288460000000000,-0.037978752299115
0.289951483451558,-0.038125238573901
0.291465737495934,-0.038582453747443
0.292964151073896,-0.039364544627669
0.294405248548838,-0.040469440392802
0.295748155404581,-0.041877448809258
0.296956294797132,-0.043552096203997
0.298000646850911,-0.045443217939406
0.298861977062921,-0.047491764086034
0.299531693683632,-0.049635396527997
0.299818657044027,-0.050814620167583
0.299972659142697,-0.051472280293352
0.300126661241368,-0.052129742327217
0.300280663340039,-0.052787006269178
0.300434665438710,-0.053444072119235
0.300588667537381,-0.054100939877388
0.300742669636052,-0.054757609543637
0.300896671734722,-0.055414081117981
0.301050673833393,-0.056070354600422
0.301204675932064,-0.056726429990958
0.301358678030735,-0.057382307289590
0.301512680129406,-0.058037986496319
0.301666682228077,-0.058693467611143
0.301820684326747,-0.059348750634063
0.301974686425418,-0.060003835565079
0.302128688524089,-0.060658722404190
0.302282690622760,-0.061313411151398
0.302436692721431,-0.061967901806702
0.302590694820101,-0.062622194370101
0.302744696918772,-0.063276288841597
0.302898699017443,-0.063930185221188
0.303052701116114,-0.064583883508875
0.303206703214785,-0.065237383704658
0.303360705313456,-0.065890685808537
0.303514707412126,-0.066543789820512
0.303668709510797,-0.067196695740583
0.303822711609468,-0.067849403568749
0.303976713708139,-0.068501913305012
0.304130715806810,-0.069154224949371
0.304284717905481,-0.069806338501825
0.304438720004151,-0.070458253962375
0.304592722102822,-0.071109971331021
0.304746724201493,-0.071761490607764
0.304900726300164,-0.072412811792602
0.305054728398835,-0.073063934885536
0.305538586349171,-0.075005219038503
0.307130495630813,-0.079720585567287
0.309347415835643,-0.084354164417185
0.312190022045829,-0.088785335773378
0.315628021856113,-0.092891190082716
0.319599338868447,-0.096556492833193
0.324013158840956,-0.099683731307087
0.328756667052774,-0.102201524035474
0.333704463905865,-0.104069921180375
0.338729054162185,-0.105281795784565
0.343710666292726,-0.105860396395838
0.348593333707273,-0.105850817533656
0.353574945837814,-0.105251318680729
0.358599536094134,-0.104016450814907
0.363547332947225,-0.102123354592954
0.368290841159043,-0.099579668415245
0.372704661131552,-0.096425945542803
0.376675978143886,-0.092734218317252
0.380113977954170,-0.088602645459105
0.382956584164356,-0.084147051106020
0.385173504369187,-0.079490835741050
0.386765413650829,-0.074754984181259
0.387249271601165,-0.072791520763624
0.387403273699836,-0.072116709486176
0.387557275798507,-0.071441700116824
0.387711277897177,-0.070766492655568
0.387865279995848,-0.070091087102408
0.388019282094519,-0.069415483457344
0.388173284193190,-0.068739681720375
0.388327286291861,-0.068063681891503
0.388481288390532,-0.067387483970726
0.388635290489202,-0.066711087958046
0.388789292587873,-0.066034493853461
0.388943294686544,-0.065357701656972
0.389097296785215,-0.064680711368579
0.389251298883886,-0.064003522988282
0.389405300982557,-0.063326136516081
0.389559303081227,-0.062648551951975
0.389713305179898,-0.061970769295966
0.389867307278569,-0.061292788548052
0.390021309377240,-0.060614609708235
0.390175311475911,-0.059936232776513
0.390329313574582,-0.059257657752887
0.390483315673252,-0.058578884637357
0.390637317771923,-0.057899913429923
0.390791319870594,-0.057220744130585
0.390945321969265,-0.056541376739343
0.391099324067936,-0.055861811256197
0.391253326166606,-0.055182047681146
0.391407328265277,-0.054502086014192
0.391561330363948,-0.053821926255333
0.391715332462619,-0.053141568404570
0.391869334561290,-0.052461012461904
0.392023336659960,-0.051780258427333
0.392177338758631,-0.051099306300858
0.392331340857302,-0.050418156082479
0.392485342955973,-0.049736807772195
0.392772306316368,-0.048535234015635
0.393442022937079,-0.046370494888204
0.394303353149089,-0.044299182258230
0.395347705202867,-0.042384120369741
0.396555844595418,-0.040684949791121
0.397898751451162,-0.039252485653785
0.399339848926104,-0.038123856134070
0.400838262504065,-0.037319354643501
0.402352516548442,-0.036841551304382
0.403844000000000,-0.036676664757688
0.405335483451558,-0.036806527980786
0.406849737495934,-0.037245715202571
0.408348151073895,-0.038008736625438
0.409789248548838,-0.039093976213646
0.411132155404581,-0.040482255793139
0.412340294797132,-0.042137632045097
0.413384646850911,-0.044010440317553
0.414245977062921,-0.046042058346556
0.414915693683632,-0.048170473234874
0.415202657044027,-0.049334075679684
0.415356659142697,-0.049975478543370
0.415510661241368,-0.050616972121073
0.415664663340039,-0.051258556412792
0.415818665438710,-0.051900231418528
0.415972667537381,-0.052541997138281
0.416126669636051,-0.053183853572050
0.416280671734722,-0.053825800719836
0.416434673833393,-0.054467838581639
0.416588675932064,-0.055109967157458
0.416742678030735,-0.055752186447294
0.416896680129406,-0.056394496451146
0.417050682228076,-0.057036897169015
0.417204684326747,-0.057679388600901
0.417358686425418,-0.058321970746803
0.417512688524089,-0.058964643606722
0.417666690622760,-0.059607407180658
0.417820692721431,-0.060250261468610
0.417974694820101,-0.060893206470579
0.418128696918772,-0.061536242186564
0.418282699017443,-0.062179368616566
0.418436701116114,-0.062822585760585
0.418590703214785,-0.063465893618621
0.418744705313455,-0.064109292190673
0.418898707412126,-0.064752781476741
0.419052709510797,-0.065396361476827
0.419206711609468,-0.066040032190928
0.419360713708139,-0.066683793619047
0.419514715806810,-0.067327645761182
0.419668717905480,-0.067971588617334
0.419822720004151,-0.068615622187503
0.419976722102822,-0.069259746471688
0.420130724201493,-0.069903961469889
0.420284726300164,-0.070548267182108
0.420438728398835,-0.071192663608343
0.420922586349171,-0.073127916816821
0.422514495630813,-0.077838009719847
0.424731415835643,-0.082466060669916
0.427574022045829,-0.086891562821514
0.431012021856113,-0.090991738147973
0.434983338868448,-0.094651493291221
0.439397158840956,-0.097773455261823
0.444140667052775,-0.100286369423189
0.449088463905865,-0.102150389905638
0.454113054162185,-0.103358463992106
0.459094666292726,-0.103933881839746
0.463355457094774,-0.103952757975519
0.467041614330203,-0.103616800021276
0.470755273393818,-0.102941945903317
0.474450435524451,-0.101918824338499
0.478078687700159,-0.100546458904210
0.481591129904331,-0.098832882447871
0.484940466725292,-0.096795209516304
0.488083084748211,-0.094459125029654
0.490980928794409,-0.091857814919477
0.493603009709063,-0.089030430998731
0.495926421183877,-0.086020235463471
0.497936804464504,-0.082872600591902
0.499420773536754,-0.080068634281457
0.499889562755084,-0.079098238250692
0.500358351973415,-0.078127932933942
0.500827141191745,-0.077157718331210
0.501295930410076,-0.076187594442494
0.501764719628406,-0.075217561267795
0.502233508846737,-0.074247618807112
0.502702298065067,-0.073277767060446
0.503171087283398,-0.072308006027797
0.503639876501728,-0.071338335709164
0.504108665720059,-0.070368756104548
0.504577454938389,-0.069399267213949
0.505046244156720,-0.068429869037366
0.505515033375050,-0.067460561574800
0.505983822593381,-0.066491344826250
0.506452611811711,-0.065522218791717
0.506921401030042,-0.064553183471201
0.507390190248372,-0.063584238864701
0.507858979466703,-0.062615384972218
0.508327768685033,-0.061646621793752
0.508796557903364,-0.060677949329302
0.509265347121694,-0.059709367578869
0.509734136340025,-0.058740876542453
0.510202925558355,-0.057772476220053
0.510671714776686,-0.056804166611670
0.511140503995016,-0.055835947717303
0.511609293213347,-0.054867819536953
0.512078082431677,-0.053899782070620
0.512546871650008,-0.052931835318303
0.513015660868338,-0.051963979280003
0.513484450086669,-0.050996213955720
0.513953239304999,-0.050028539345453
0.514422028523330,-0.049060955449203
0.514890817741660,-0.048093462266970
0.515359606959991,-0.047126059798753
0.515828396178321,-0.046158748044553
0.516297185396652,-0.045191527004369
0.516870333617078,-0.044038542766087
0.517772100966488,-0.042602771083291
0.518837498714718,-0.041350064584510
0.520036034052119,-0.040334302024099
0.521326495340590,-0.039594578939536
0.522661553351621,-0.039150356703192
0.523993349246239,-0.039000000000000


==> data/t_1_axis_xz.csv <==
z,x
-0.522412272373880,0.000000000000000
-0.512266226978233,0.000043212702774
-0.502120181582587,0.000178021126465
-0.491974136186940,0.000883874138582
-0.481828090791293,0.004100859881356
-0.471682045395647,0.005158781679304
-0.461536000000000,0.006488271435879
-0.451920666666667,0.007685900188034
-0.442305333333333,0.009103899190147
-0.432690000000000,0.013736129716969
-0.423074666666667,0.020720057662075
-0.413459333333333,0.022566610890307
-0.403844000000000,0.024577565553698
-0.394228666666667,0.026588520217089
-0.384613333333333,0.028483691566008
-0.374998000000000,0.035651500184853
-0.365382666666667,0.041163074346492
-0.355767333333333,0.042850254338080
-0.346152000000000,0.044382233750509
-0.336536666666667,0.045914213162938
-0.326921333333333,0.047290991996208
-0.317306000000000,0.051788567051377
-0.307690666666667,0.054629907649340
-0.298075333333333,0.055381159193588
-0.288460000000000,0.056016627423364
-0.278844666666667,0.056652095653140
-0.269229333333333,0.057241348543278
-0.259614000000000,0.059469987102541
-0.249998666666667,0.061037533532000
-0.240383333333333,0.061517384277740
-0.230768000000000,0.061935286136368
-0.221152666666667,0.062353187994995
-0.211537333333333,0.062709140966509
-0.201922000000000,0.063871945889716
-0.192306666666667,0.064373658683121
-0.182691333333333,0.064506311738191
-0.173076000000000,0.064592749453622
-0.163460666666667,0.064679187169054
-0.153845333333333,0.064763833165476
-0.144230000000000,0.065083976409012
-0.134614666666667,0.065378489821717
-0.124999333333333,0.065468645033749
-0.115384000000000,0.065556398554057
-0.105768666666667,0.065644152074365
-0.096153333333333,0.065729503902949
-0.086538000000000,0.066008325922779
-0.076922666666667,0.066261518111780
-0.067307333333333,0.066328462223695
-0.057692000000000,0.066393614616599
-0.048076666666667,0.066458767009503
-0.038461333333333,0.066420708241130
-0.028846000000000,0.066276764545419
-0.019230666666667,0.064656426064713
-0.009615333333333,0.064160414837417
0.000000000000000,0.063526055247242
0.009615333333333,0.062891695657068
0.019230666666667,0.062118987704014
0.028846000000000,0.059594753650872
0.038461333333333,0.055594124812734
0.048076666666667,0.054536357012996
0.057692000000000,0.053375378051981
0.067307333333333,0.052214399090965
0.076922666666667,0.050997133603381
0.086538000000000,0.046393261738018
0.096153333333333,0.040984233402525
0.105768666666667,0.039328444309622
0.115384000000000,0.037597206508394
0.124999333333333,0.035865968707166
0.134614666666667,0.034059282197615
0.144230000000000,0.028157311611266
0.153845333333333,0.021450184554787
0.163460666666667,0.019676817587709
0.173076000000000,0.017847164094061
0.182691333333333,0.016017510600414
0.192306666666667,0.014230329627496
0.201922000000000,0.007470956028681
0.211537333333333,0.001319135017538
0.221152666666667,-0.000564034657302
0.230768000000000,-0.002390272468983
0.240383333333333,-0.004216510280663
0.249998666666666,-0.005985816229186
0.259614000000000,-0.011765674334742
0.269229333333333,-0.016937979852626
0.278844666666667,-0.018305539416030
0.288460000000000,-0.019602824473218
0.298075333333333,-0.020900109530406
0.307690666666666,-0.022127120081379
0.317306000000000,-0.026767849167798
0.326921333333333,-0.030403329275227
0.336536666666666,-0.031516207214847
0.346152000000000,-0.032534886399539
0.355767333333333,-0.033553565584230
0.365382666666666,-0.034478046013994
0.374998000000000,-0.037498080909519
0.384613333333333,-0.039512866826053
0.394228666666666,-0.040045576995404
0.403844000000000,-0.040257380107163
0.413459333333333,-0.040469183218921
0.423074666666666,-0.040360079273088
0.432690000000000,-0.039947432572966
0.442305333333333,-0.034944337510154
0.451920666666666,-0.033412811010023
0.461536000000000,-0.031451127872715
0.471945558207706,-0.029218795277464
0.482355116415413,-0.026429422259438
0.492764674623119,-0.018077946705935
0.503174232830826,-0.004733029852212
0.513583791038532,-0.002440216316768
0.523993349246239,0.000000000000000


==> data/t_1_axis_yz.csv <==
z,y
-0.522412272373880,0.000000000000000
-0.512266226978233,-0.000543721205863
-0.502120181582587,-0.000984634301419
-0.491974136186940,-0.003293242532697
-0.481828090791293,-0.002783325966283
-0.471682045395647,-0.002615637361521
-0.461536000000000,-0.002143137698266
-0.451920666666667,-0.001717501337175
-0.442305333333333,-0.001044518825639
-0.432690000000000,0.001153938387169
-0.423074666666667,0.005991968335092
-0.413459333333333,0.007271145309546
-0.403844000000000,0.008734848380974
-0.394228666666667,0.010198551452401
-0.384613333333333,0.011607773405286
-0.374998000000000,0.016937652028404
-0.365382666666667,0.021488199828168
-0.355767333333333,0.022881194456084
-0.346152000000000,0.024201160416703
-0.336536666666667,0.025521126377322
-0.326921333333333,0.026768063670645
-0.317306000000000,0.030841480497141
-0.307690666666667,0.034135566500282
-0.298075333333333,0.035006524103365
-0.288460000000000,0.035823000587906
-0.278844666666667,0.036639477072446
-0.269229333333333,0.037424810207668
-0.259614000000000,0.040395052248590
-0.249998666666667,0.042919801011931
-0.240383333333333,0.043692666525915
-0.230768000000000,0.044423786250593
-0.221152666666667,0.045154905975271
-0.211537333333333,0.045844279910643
-0.201922000000000,0.048096283602512
-0.192306666666667,0.049902794016801
-0.182691333333333,0.050380436063448
-0.173076000000000,0.050826934760778
-0.163460666666667,0.051273433458108
-0.153845333333333,0.051693743416477
-0.144230000000000,0.053283415687487
-0.134614666666667,0.054498468419799
-0.124999333333333,0.054870415271744
-0.115384000000000,0.055207257691996
-0.105768666666667,0.055544100112248
-0.096153333333333,0.055845838100807
-0.086538000000000,0.056831536905690
-0.076922666666667,0.057442616171875
-0.067307333333333,0.057604185764309
-0.057692000000000,0.057739566617783
-0.048076666666667,0.057874947471257
-0.038461333333333,0.057991064093667
-0.028846000000000,0.058430233737814
-0.019230666666667,0.058593836186242
-0.009615333333333,0.058643917482341
0.000000000000000,0.058668176233699
0.009615333333333,0.058692434985058
0.019230666666667,0.058690871191675
0.028846000000000,0.058685762689177
0.038461333333333,0.058405086990961
0.048076666666667,0.058330876228665
0.057692000000000,0.058237401235305
0.067307333333333,0.058143926241945
0.076922666666667,0.058073291135136
0.086538000000000,0.057806139076478
0.096153333333333,0.057865702549143
0.105768666666667,0.057883935869854
0.115384000000000,0.057932784686735
0.124999333333333,0.057981633503616
0.134614666666667,0.058061097816667
0.144230000000000,0.058320686868676
0.153845333333333,0.058906991452008
0.163460666666667,0.059062010608790
0.173076000000000,0.059239869652125
0.182691333333333,0.059417728695459
0.192306666666667,0.059591728050638
0.201922000000000,0.060249818454147
0.211537333333333,0.060852697547235
0.221152666666667,0.061037248369446
0.230768000000000,0.061216625511496
0.240383333333333,0.061396002653546
0.249998666666666,0.061570206115435
0.259614000000000,0.062139283098449
0.269229333333333,0.062653148771044
0.278844666666667,0.062789015052035
0.288460000000000,0.062888358332548
0.298075333333333,0.062987701613062
0.307690666666666,0.063050521893098
0.317306000000000,0.063288117161168
0.326921333333333,0.063003265372453
0.336536666666666,0.062916067736280
0.346152000000000,0.062779913211521
0.355767333333333,0.062643758686763
0.365382666666666,0.062458647273419
0.374998000000000,0.061853936876248
0.384613333333333,0.060726779422293
0.394228666666666,0.060428758559007
0.403844000000000,0.059810948494172
0.413459333333333,0.059193138429338
0.423074666666666,0.058255539162953
0.432690000000000,0.054709404874651
0.442305333333333,0.046588812711626
0.451920666666666,0.044102971059952
0.461536000000000,0.041188471189988
0.471945558207706,0.037871863663094
0.482355116415413,0.034000156122613
0.492764674623119,0.022408135024797
0.503174232830826,0.005840066910874
0.513583791038532,0.002993478112746
0.523993349246239,0.000000000000000


==> data/t_1_iptc_2_xz.csv <==
z,x
-0.522412272373880,0.039000000000000
-0.520993677068806,0.039149869853819
-0.519566731177702,0.039589808760629
-0.518178647741314,0.040324385010791
-0.516877171680154,0.041338746319579
-0.515705341340751,0.042599200906776
-0.514696846750100,0.044056866852025
-0.513880838004653,0.045636329540906
-0.513454847350406,0.046613038930202
-0.513028856696158,0.047593514579602
-0.512602866041911,0.048577756489104
-0.512176875387663,0.049565764658709
-0.511750884733415,0.050557539088417
-0.511324894079168,0.051553079778227
-0.510898903424920,0.052552386728141
-0.510472912770673,0.053555459938158
-0.510046922116425,0.054562299408277
-0.509620931462177,0.055572905138499
-0.509194940807930,0.056587277128825
-0.508768950153682,0.057605415379253
-0.508342959499434,0.058627319889784
-0.507916968845187,0.059652990660418
-0.507490978190939,0.060682427691155
-0.507064987536692,0.061715630981994
-0.506638996882444,0.062752600532937
-0.506213006228196,0.063793336343982
-0.505787015573949,0.064837838415131
-0.505361024919701,0.065886106746382
-0.504935034265453,0.066938141337736
-0.504509043611206,0.067993942189193
-0.504083052956958,0.069053509300753
-0.503657062302711,0.070116842672416
-0.503231071648463,0.071183942304182
-0.502805080994216,0.072254808196051
-0.502379090339968,0.073329440348022
-0.501953099685720,0.074407838760097
-0.501527109031473,0.075490003432274
-0.501101118377225,0.076575934364554
-0.500675127722978,0.077665631556937
-0.500249137068730,0.078759095009423
-0.499823146414482,0.079856324722012
-0.499397155760235,0.080957320694704
-0.498971165105987,0.082062082927499
-0.498545174451739,0.083170611420396
-0.497523920523783,0.085474295549046
-0.495670512871814,0.088879758756571
-0.493478554288161,0.092176324009926
-0.490959938516678,0.095311105938527
-0.488136699285935,0.098232321917795
-0.485040682267520,0.100891852487469
-0.481712488272964,0.103247722187597
-0.478199744973355,0.105266247075328
-0.474554856471669,0.106923624929627
-0.470832450907395,0.108206812692558
-0.467086780868763,0.109113629811764
-0.463369323588608,0.109652126331800
-0.459094666292726,0.109807428196201
-0.454113054162186,0.109417917852111
-0.449088463905865,0.108418189532839
-0.444140667052775,0.106781715605108
-0.439397158840956,0.104511045541262
-0.434983338868448,0.101640503666736
-0.431012021856114,0.098235201954770
-0.427574022045829,0.094386240491389
-0.424731415835643,0.090202813836621
-0.422514495630813,0.085802610429443
-0.420922586349171,0.081302159852475
-0.420438728398835,0.079597974923435
-0.420284726300164,0.079203999471821
-0.420130724201493,0.078813790280310
-0.419976722102822,0.078427347348902
-0.419822720004152,0.078044670677596
-0.419668717905481,0.077665760266393
-0.419514715806810,0.077290616115294
-0.419360713708139,0.076919238224297
-0.419206711609468,0.076551626593403
-0.419052709510798,0.076187781222612
-0.418898707412127,0.075827702111924
-0.418744705313456,0.075471389261338
-0.418590703214785,0.075118842670856
-0.418436701116114,0.074770062340477
-0.418282699017443,0.074425048270200
-0.418128696918773,0.074083800460026
-0.417974694820102,0.073746318909955
-0.417820692721431,0.073412603619988
-0.417666690622760,0.073082654590123
-0.417512688524089,0.072756471820360
-0.417358686425418,0.072434055310701
-0.417204684326748,0.072115405061145
-0.417050682228077,0.071800521071691
-0.416896680129406,0.071489403342341
-0.416742678030735,0.071182051873093
-0.416588675932064,0.070878466663949
-0.416434673833393,0.070578647714907
-0.416280671734723,0.070282595025968
-0.416126669636052,0.069990308597132
-0.415972667537381,0.069701788428399
-0.415818665438710,0.069417034519768
-0.415664663340039,0.069136046871241
-0.415510661241369,0.068858825482816
-0.415356659142698,0.068585370354495
-0.415202657044027,0.068315681486276
-0.414915693683632,0.067506508391874
-0.414245977062921,0.065720391847545
-0.413384646850911,0.064066632619209
-0.412340294797133,0.062599784829105
-0.411132155404582,0.061368861340334
-0.409789248548838,0.060412456182301
-0.408348151073896,0.059754914893692
-0.406849737495934,0.059404310112756
-0.405335483451558,0.059352566081927
-0.403844000000000,0.059577565553698
-0.402352516548442,0.060097797543217
-0.400838262504066,0.060964545941533
-0.399339848926104,0.062184031399131
-0.397898751451162,0.063743985144212
-0.396555844595418,0.065612943581974
-0.395347705202868,0.067742061077771
-0.394303353149089,0.070069287309523
-0.393442022937079,0.072525178614409
-0.392772306316368,0.075039247512264
-0.392485342955973,0.076603683823411
-0.392331340857303,0.077666869902981
-0.392177338758632,0.078727403511315
-0.392023336659961,0.079785284648413
-0.391869334561290,0.080840513314275
-0.391715332462619,0.081893089508902
-0.391561330363948,0.082943013232293
-0.391407328265278,0.083990284484448
-0.391253326166607,0.085034903265367
-0.391099324067936,0.086076869575050
-0.390945321969265,0.087116183413498
-0.390791319870594,0.088152844780710
-0.390637317771923,0.089186853676686
-0.390483315673253,0.090218210101427
-0.390329313574582,0.091246914054932
-0.390175311475911,0.092272965537201
-0.390021309377240,0.093296364548234
-0.389867307278569,0.094317111088031
-0.389713305179898,0.095335205156593
-0.389559303081228,0.096350646753919
-0.389405300982557,0.097363435880009
-0.389251298883886,0.098373572534863
-0.389097296785215,0.099381056718482
-0.388943294686544,0.100385888430865
-0.388789292587874,0.101388067672012
-0.388635290489203,0.102387594441923
-0.388481288390532,0.103384468740599
-0.388327286291861,0.104378690568038
-0.388173284193190,0.105370259924243
-0.388019282094519,0.106359176809211
-0.387865279995849,0.107345441222943
-0.387711277897178,0.108329053165440
-0.387557275798507,0.109310012636701
-0.387403273699836,0.110288319636726
-0.387249271601165,0.111263974165516
-0.386765413650829,0.113506846250179
-0.385173504369187,0.118498242121427
-0.382956584164357,0.123434294775082
-0.380113977954171,0.128189304604259
-0.376675978143886,0.132633703227411
-0.372704661131552,0.136644401519263
-0.368290841159044,0.140115407942369
-0.363547332947225,0.142966916836539
-0.358599536094135,0.145151284038271
-0.353574945837814,0.146654979071640
-0.348593333707274,0.147496503966894
-0.343710666292726,0.147725568970369
-0.338729054162186,0.147383796102676
-0.333704463905865,0.146429952550169
-0.328756667052775,0.144836229003547
-0.324013158840956,0.142603925495808
-0.319599338868448,0.139766256177922
-0.315628021856114,0.136387462005761
-0.312190022045829,0.132558086269516
-0.309347415835644,0.128387118027088
-0.307130495630813,0.123992385762554
-0.305538586349171,0.119490860567987
-0.305054728398835,0.117778374372744
-0.304900726300164,0.117369189427192
-0.304746724201493,0.116957352010404
-0.304592722102822,0.116542862122380
-0.304438720004152,0.116125719763120
-0.304284717905481,0.115705924932625
-0.304130715806810,0.115283477630894
-0.303976713708139,0.114858377857927
-0.303822711609468,0.114430625613725
-0.303668709510797,0.114000220898286
-0.303514707412127,0.113567163711612
-0.303360705313456,0.113131454053702
-0.303206703214785,0.112693091924557
-0.303052701116114,0.112252077324175
-0.302898699017443,0.111808410252558
-0.302744696918773,0.111362090709705
-0.302590694820102,0.110913118695617
-0.302436692721431,0.110461494210292
-0.302282690622760,0.110007217253732
-0.302128688524089,0.109550287825936
-0.301974686425418,0.109090705926904
-0.301820684326748,0.108628471556637
-0.301666682228077,0.108163584715134
-0.301512680129406,0.107696045402395
-0.301358678030735,0.107225853618420
-0.301204675932064,0.106753009363209
-0.301050673833393,0.106277512636763
-0.300896671734723,0.105799363439081
-0.300742669636052,0.105318561770163
-0.300588667537381,0.104835107630010
-0.300434665438710,0.104349001018620
-0.300280663340039,0.103860241935995
-0.300126661241368,0.103368830382134
-0.299972659142698,0.102874766357038
-0.299818657044027,0.102378049860705
-0.299531693683632,0.101348497988359
-0.298861977062921,0.099345274843371
-0.298000646850911,0.097447628358278
-0.296956294797133,0.095714635641694
-0.295748155404582,0.094201419437203
-0.294405248548838,0.092953850304964
-0.292964151073896,0.092004110641963
-0.291465737495934,0.091367979906501
-0.289951483451558,0.091044309078803
-0.288460000000000,0.091016627423364
-0.286968516548442,0.091281680046094
-0.285454262504066,0.091868729420557
-0.283955848926104,0.092789402915677
-0.282514751451162,0.094038393978476
-0.281171844595418,0.095592280387398
-0.279963705202868,0.097410672705349
-0.278919353149089,0.099439648787375
-0.278058022937079,0.101616877223042
-0.277388306316368,0.103877451612984
-0.277101342955973,0.105178188996322
-0.276947340857303,0.105963684907460
-0.276793338758632,0.106748122074861
-0.276639336659961,0.107531500498524
-0.276485334561290,0.108313820178451
-0.276331332462619,0.109095081114641
-0.276177330363948,0.109875283307093
-0.276023328265278,0.110654426755809
-0.275869326166607,0.111432511460788
-0.275715324067936,0.112209537422030
-0.275561321969265,0.112985504639535
-0.275407319870594,0.113760413113303
-0.275253317771923,0.114534262843334
-0.275099315673253,0.115307053829628
-0.274945313574582,0.116078786072185
-0.274791311475911,0.116849459571005
-0.274637309377240,0.117619074326089
-0.274483307278569,0.118387630337435
-0.274329305179898,0.119155127605044
-0.274175303081228,0.119921566128917
-0.274021300982557,0.120686945909052
-0.273867298883886,0.121451266945451
-0.273713296785215,0.122214529238112
-0.273559294686544,0.122976732787037
-0.273405292587874,0.123737877592224
-0.273251290489203,0.124497963653675
-0.273097288390532,0.125256990971389
-0.272943286291861,0.126014959545366
-0.272789284193190,0.126771869375605
-0.272635282094519,0.127527720462108
-0.272481279995849,0.128282512804874
-0.272327277897178,0.129036246403903
-0.272173275798507,0.129788921259195
-0.272019273699836,0.130540537370750
-0.271865271601165,0.131291094738568
-0.271381413650829,0.133324682896399
-0.269789504369187,0.138124418539595
-0.267572584164357,0.142850334732325
-0.264729977954171,0.147380251738895
-0.261291978143886,0.151589222750343
-0.257320661131552,0.155359616539826
-0.252906841159044,0.158591338980935
-0.248163332947225,0.161210449305437
-0.243215536094135,0.163174665534451
-0.238190945837814,0.164474925422109
-0.233209333707274,0.165133049138868
-0.228326666292726,0.165195534763624
-0.223345054162186,0.164673736182488
-0.218320463905865,0.163523467837768
-0.213372667052775,0.161720370667701
-0.208629158840956,0.159270170629959
-0.204215338868448,0.156211213404401
-0.200244021856114,0.152613193932713
-0.196806022045829,0.148571992282557
-0.193963415835644,0.144201393386034
-0.191746495630813,0.139623141577623
-0.190154586349171,0.134957035580238
-0.189670728398835,0.133068129033126
-0.189516726300164,0.132472096386574
-0.189362724201493,0.131875004996285
-0.189208722102822,0.131276854862259
-0.189054720004152,0.130677645984496
-0.188900717905481,0.130077378362996
-0.188746715806810,0.129476051997759
-0.188592713708139,0.128873666888785
-0.188438711609468,0.128270223036074
-0.188284709510797,0.127665720439626
-0.188130707412127,0.127060159099441
-0.187976705313456,0.126453539015520
-0.187822703214785,0.125845860187861
-0.187668701116114,0.125237122616465
-0.187514699017443,0.124627326301333
-0.187360696918772,0.124016471242463
-0.187206694820102,0.123404557439857
-0.187052692721431,0.122791584893513
-0.186898690622760,0.122177553603433
-0.186744688524089,0.121562463569616
-0.186590686425418,0.120946314792061
-0.186436684326748,0.120329107270770
-0.186282682228077,0.119710841005742
-0.186128680129406,0.119091515996977
-0.185974678030735,0.118471132244475
-0.185820675932064,0.117849689748236
-0.185666673833393,0.117227188508260
-0.185512671734723,0.116603628524547
-0.185358669636052,0.115979009797097
-0.185204667537381,0.115353332325910
-0.185050665438710,0.114726596110986
-0.184896663340039,0.114098801152325
-0.184742661241369,0.113469947449928
-0.184588659142698,0.112840035003793
-0.184434657044027,0.112209063813921
-0.184147693683632,0.111054235180604
-0.183477977062921,0.108933012134331
-0.182616646850911,0.106908064823246
-0.181572294797133,0.105041187062145
-0.180364155404582,0.103390803721521
-0.179021248548838,0.102006423340946
-0.177580151073896,0.100923889866932
-0.176081737495934,0.100162347115111
-0.174567483451558,0.099723441458703
-0.173076000000000,0.099592749453622
-0.171584516548442,0.099756143842731
-0.170070262504066,0.100232164931648
-0.168571848926104,0.101034617163592
-0.167130751451162,0.102160970175271
-0.165787844595418,0.103590985033061
-0.164579705202868,0.105287598645946
-0.163535353149089,0.107200065913929
-0.162674022937079,0.109268815042220
-0.162004306316368,0.111431083667811
-0.161717342955973,0.112629990347613
-0.161563340857303,0.113308651526450
-0.161409338758632,0.113987271658930
-0.161255336659961,0.114665850745055
-0.161101334561290,0.115344388784823
-0.160947332462619,0.116022885778236
-0.160793330363948,0.116701341725293
-0.160639328265278,0.117379756625993
-0.160485326166607,0.118058130480338
-0.160331324067936,0.118736463288327
-0.160177321969265,0.119414755049960
-0.160023319870594,0.120093005765237
-0.159869317771923,0.120771215434158
-0.159715315673253,0.121449384056723
-0.159561313574582,0.122127511632932
-0.159407311475911,0.122805598162785
-0.159253309377240,0.123483643646283
-0.159099307278569,0.124161648083424
-0.158945305179898,0.124839611474209
-0.158791303081228,0.125517533818639
-0.158637300982557,0.126195415116712
-0.158483298883886,0.126873255368430
-0.158329296785215,0.127551054573791
-0.158175294686544,0.128228812732797
-0.158021292587874,0.128906529845447
-0.157867290489203,0.129584205911741
-0.157713288390532,0.130261840931678
-0.157559286291861,0.130939434905260
-0.157405284193190,0.131616987832486
-0.157251282094519,0.132294499713356
-0.157097279995849,0.132971970547870
-0.156943277897178,0.133649400336028
-0.156789275798507,0.134326789077831
-0.156635273699836,0.135004136773277
-0.156481271601165,0.135681443422367
-0.155997413650829,0.137647388576037
-0.154405504369187,0.142385693594402
-0.152188584164357,0.147044783012615
-0.149345977954171,0.151503638631719
-0.145907978143886,0.155638803967133
-0.141936661131552,0.159334378477953
-0.137522841159044,0.162492111620841
-0.132779332947225,0.165039870953852
-0.127831536094134,0.166937003008116
-0.122806945837814,0.168175776902387
-0.117825333707273,0.168778973507508
-0.112942666292726,0.168792094611011
-0.107961054162186,0.168217524369497
-0.102936463905865,0.167010246592407
-0.097988667052775,0.165146947277384
-0.093245158840956,0.162634656732015
-0.088831338868448,0.159513201857670
-0.084860021856113,0.155853823532353
-0.081422022045829,0.151753887406260
-0.078579415835643,0.147328486352425
-0.076362495630813,0.142700404380771
-0.074770586349171,0.137990159711014
-0.074286728398835,0.136054595663344
-0.074132726300164,0.135409737035208
-0.073978724201493,0.134764837360717
-0.073824722102822,0.134119896639869
-0.073670720004152,0.133474914872665
-0.073516717905481,0.132829892059106
-0.073362715806810,0.132184828199191
-0.073208713708139,0.131539723292919
-0.073054711609468,0.130894577340292
-0.072900709510797,0.130249390341308
-0.072746707412127,0.129604162295969
-0.072592705313456,0.128958893204274
-0.072438703214785,0.128313583066223
-0.072284701116114,0.127668231881816
-0.072130699017443,0.127022839651053
-0.071976696918772,0.126377406373934
-0.071822694820102,0.125731932050459
-0.071668692721431,0.125086416680628
-0.071514690622760,0.124440860264441
-0.071360688524089,0.123795262801899
-0.071206686425418,0.123149624293000
-0.071052684326748,0.122503944737745
-0.070898682228077,0.121858224136135
-0.070744680129406,0.121212462488168
-0.070590678030735,0.120566659793846
-0.070436675932064,0.119920816053167
-0.070282673833393,0.119274931266133
-0.070128671734723,0.118629005432743
-0.069974669636052,0.117983038552997
-0.069820667537381,0.117337030626895
-0.069666665438710,0.116690981654436
-0.069512663340039,0.116044891635622
-0.069358661241368,0.115398760570452
-0.069204659142698,0.114752588458926
-0.069050657044027,0.114106375301045
-0.068763693683632,0.112938107409258
-0.068093977062921,0.110805100608458
-0.067232646850911,0.108768328377332
-0.066188294797132,0.106889899479850
-0.064980155404582,0.105228565392288
-0.063637248548838,0.103834144419506
-0.062196151073896,0.102742745163347
-0.060697737495934,0.101973708152287
-0.059183483451558,0.101528795163280
-0.057692000000000,0.101393614616599
-0.056200516548442,0.101551844405812
-0.054686262504066,0.102019754889667
-0.053187848926104,0.102811117484271
-0.051746751451162,0.103923526831729
-0.050403844595418,0.105337031245997
-0.049195705202868,0.107014999893183
-0.048151353149089,0.108907227905903
-0.047290022937079,0.110954741350898
-0.046620306316368,0.113095379149363
-0.046333342955973,0.114269123537062
-0.046179340857302,0.114918832761518
-0.046025338758632,0.115566177529249
-0.045871336659961,0.116211157840256
-0.045717334561290,0.116853773694538
-0.045563332462619,0.117494025092096
-0.045409330363948,0.118131912032929
-0.045255328265277,0.118767434517037
-0.045101326166607,0.119400592544421
-0.044947324067936,0.120031386115081
-0.044793321969265,0.120659815229015
-0.044639319870594,0.121285879886225
-0.044485317771923,0.121909580086711
-0.044331315673253,0.122530915830472
-0.044177313574582,0.123149887117508
-0.044023311475911,0.123766493947820
-0.043869309377240,0.124380736321407
-0.043715307278569,0.124992614238270
-0.043561305179898,0.125602127698408
-0.043407303081228,0.126209276701822
-0.043253300982557,0.126814061248510
-0.043099298883886,0.127416481338475
-0.042945296785215,0.128016536971715
-0.042791294686544,0.128614228148230
-0.042637292587873,0.129209554868020
-0.042483290489203,0.129802517131086
-0.042329288390532,0.130393114937428
-0.042175286291861,0.130981348287044
-0.042021284193190,0.131567217179936
-0.041867282094519,0.132150721616104
-0.041713279995848,0.132731861595547
-0.041559277897178,0.133310637118266
-0.041405275798507,0.133887048184259
-0.041251273699836,0.134461094793529
-0.041097271601165,0.135032776946073
-0.040613413650829,0.136897675902516
-0.039021504369187,0.141540267137881
-0.036804584164356,0.146091179983696
-0.033961977954171,0.150430948785207
-0.030523978143886,0.154438369496796
-0.026552661131552,0.158000382113268
-0.022138841159044,0.161021968271748
-0.017395332947225,0.163434364297141
-0.012447536094135,0.165200149452257
-0.007422945837814,0.166314444486443
-0.002441333707274,0.166802320104045
0.002441333707274,0.166707469232976
0.007422945837814,0.166012657093369
0.012447536094135,0.164670680435509
0.017395332947225,0.162660322498307
0.022138841159044,0.159991526894707
0.026552661131552,0.156707689518456
0.030523978143886,0.152884019052573
0.033961977954171,0.148621930645503
0.036804584164356,0.144040322835838
0.039021504369187,0.139265260907203
0.040613413650829,0.134419824803834
0.041097271601165,0.132335304504756
0.041251273699836,0.131529059531227
0.041405275798507,0.130720450100974
0.041559277897178,0.129909476213996
0.041713279995848,0.129096137870293
0.041867282094519,0.128280435069866
0.042021284193190,0.127462367812715
0.042175286291861,0.126641936098838
0.042329288390532,0.125819139928237
0.042483290489203,0.124993979300912
0.042637292587873,0.124166454216862
0.042791294686544,0.123336564676087
0.042945296785215,0.122504310678588
0.043099298883886,0.121669692224364
0.043253300982557,0.120832709313416
0.043407303081228,0.119993361945743
0.043561305179898,0.119151650121345
0.043715307278569,0.118307573840223
0.043869309377240,0.117461133102376
0.044023311475911,0.116612327907805
0.044177313574582,0.115761158256509
0.044331315673252,0.114907624148488
0.044485317771923,0.114051725583743
0.044639319870594,0.113193462562274
0.044793321969265,0.112332835084079
0.044947324067936,0.111469843149161
0.045101326166607,0.110604486757517
0.045255328265277,0.109736765909149
0.045409330363948,0.108866680604056
0.045563332462619,0.107994230842239
0.045717334561290,0.107119416623697
0.045871336659961,0.106242237948431
0.046025338758632,0.105362694816440
0.046179340857302,0.104480787227725
0.046333342955973,0.103596515182284
0.046620306316368,0.102201286699802
0.047290022937079,0.099849118707261
0.048151353149089,0.097570448138203
0.049195705202868,0.095432160859874
0.050403844595418,0.093499160788917
0.051746751451162,0.091828352482709
0.053187848926104,0.090463266661999
0.054686262504066,0.089430349475042
0.056200516548442,0.088737562297457
0.057692000000000,0.088375378051981
0.059183483451558,0.088305957749987
0.060697737495934,0.088523983065776
0.062196151073896,0.089048027873936
0.063637248548838,0.089881895595567
0.064980155404582,0.091012826726417
0.066188294797132,0.092411772798818
0.067232646850911,0.094035835552170
0.068093977062921,0.095832452846449
0.068763693683632,0.097744514476588
0.069050657044027,0.098680089654370
0.069204659142698,0.099078631608102
0.069358661241368,0.099475884098034
0.069512663340039,0.099871847124166
0.069666665438710,0.100266520686498
0.069820667537381,0.100659904785029
0.069974669636052,0.101051999419760
0.070128671734723,0.101442804590691
0.070282673833393,0.101832320297822
0.070436675932064,0.102220546541152
0.070590678030735,0.102607483320682
0.070744680129406,0.102993130636412
0.070898682228077,0.103377488488342
0.071052684326747,0.103760556876471
0.071206686425418,0.104142335800800
0.071360688524089,0.104522825261329
0.071514690622760,0.104902025258058
0.071668692721431,0.105279935790986
0.071822694820102,0.105656556860114
0.071976696918772,0.106031888465442
0.072130699017443,0.106405930606969
0.072284701116114,0.106778683284697
0.072438703214785,0.107150146498624
0.072592705313456,0.107520320248750
0.072746707412127,0.107889204535077
0.072900709510797,0.108256799357603
0.073054711609468,0.108623104716329
0.073208713708139,0.108988120611255
0.073362715806810,0.109351847042380
0.073516717905481,0.109714284009705
0.073670720004151,0.110075431513230
0.073824722102822,0.110435289552955
0.073978724201493,0.110793858128879
0.074132726300164,0.111151137241004
0.074286728398835,0.111507126889328
0.074770586349171,0.113171067509418
0.076362495630813,0.117629155350265
0.078579415835643,0.121977302108692
0.081422022045829,0.126099400347198
0.084860021856114,0.129878686840530
0.088831338868448,0.133207372592556
0.093245158840956,0.135996158694722
0.097988667052775,0.138181992120467
0.102936463905865,0.139732695777746
0.107961054162186,0.140647783106242
0.112942666292726,0.140955612204158
0.117825333707273,0.140696753638737
0.122806945837814,0.139824171780873
0.127831536094135,0.138287716005122
0.132779332947225,0.136069546052614
0.137522841159044,0.133183969691019
0.141936661131552,0.129679470878499
0.145907978143886,0.125636691784300
0.149345977954171,0.121162388855502
0.152188584164356,0.116380285094555
0.154405504369187,0.111420410585338
0.155997413650829,0.106408736562914
0.156481271601165,0.104145424898047
0.156635273699836,0.103149287250481
0.156789275798507,0.102151860139115
0.156943277897178,0.101153143563949
0.157097279995848,0.100153137524983
0.157251282094519,0.099151842022216
0.157405284193190,0.098149257055649
0.157559286291861,0.097145382625282
0.157713288390532,0.096140218731114
0.157867290489203,0.095133765373146
0.158021292587873,0.094126022551378
0.158175294686544,0.093116990265810
0.158329296785215,0.092106668516442
0.158483298883886,0.091095057303273
0.158637300982557,0.090082156626304
0.158791303081227,0.089067966485534
0.158945305179898,0.088052486880965
0.159099307278569,0.087035717812595
0.159253309377240,0.086017659280425
0.159407311475911,0.084998311284454
0.159561313574582,0.083977673824684
0.159715315673252,0.082955746901113
0.159869317771923,0.081932530513742
0.160023319870594,0.080908024662570
0.160177321969265,0.079882229347599
0.160331324067936,0.078855144568827
0.160485326166607,0.077826770326255
0.160639328265277,0.076797106619882
0.160793330363948,0.075766153449710
0.160947332462619,0.074733910815737
0.161101334561290,0.073700378717964
0.161255336659961,0.072665557156390
0.161409338758632,0.071629446131016
0.161563340857302,0.070592045641842
0.161717342955973,0.069553355688868
0.162004306316368,0.068013325808740
0.162674022937079,0.065523974777199
0.163535353149089,0.063096504008962
0.164579705202867,0.060800918181689
0.165787844595418,0.058705963018903
0.167130751451162,0.056872820979557
0.168571848926104,0.055349371089153
0.170070262504065,0.054166096960877
0.171584516548442,0.053334358163285
0.173076000000000,0.052847164094061
0.174567483451558,0.052654462001336
0.176081737495934,0.052738911748696
0.177580151073896,0.053121789550951
0.179021248548838,0.053810272479901
0.180364155404581,0.054795407085686
0.181572294797132,0.056052064808259
0.182616646850911,0.057541036204564
0.183477977062921,0.059212907600525
0.184147693683632,0.061012955717285
0.184434657044027,0.061833694057192
0.184588659142697,0.062112861396692
0.184742661241368,0.062393001735972
0.184896663340039,0.062674115075033
0.185050665438710,0.062956201413873
0.185204667537381,0.063239260752494
0.185358669636052,0.063523293090896
0.185512671734722,0.063808298429078
0.185666673833393,0.064094276767040
0.185820675932064,0.064381228104782
0.185974678030735,0.064669152442305
0.186128680129406,0.064958049779608
0.186282682228077,0.065247920116691
0.186436684326747,0.065538763453555
0.186590686425418,0.065830579790199
0.186744688524089,0.066123369126623
0.186898690622760,0.066417131462827
0.187052692721431,0.066711866798812
0.187206694820102,0.067007575134578
0.187360696918772,0.067304256470123
0.187514699017443,0.067601910805449
0.187668701116114,0.067900538140555
0.187822703214785,0.068200138475442
0.187976705313456,0.068500711810108
0.188130707412127,0.068802258144555
0.188284709510797,0.069104777478783
0.188438711609468,0.069408269812791
0.188592713708139,0.069712735146579
0.188746715806810,0.070018173480147
0.188900717905481,0.070324584813496
0.189054720004151,0.070631969146625
0.189208722102822,0.070940326479534
0.189362724201493,0.071249656812224
0.189516726300164,0.071559960144694
0.189670728398835,0.071871236476944
0.190154586349171,0.073495405493790
0.191746495630813,0.077919083535612
0.193963415835643,0.082231553553120
0.196806022045829,0.086317470095969
0.200244021856114,0.090060934865340
0.204215338868448,0.093355065953211
0.208629158840956,0.096111441372967
0.213372667052775,0.098267782353913
0.218320463905865,0.099792522935824
0.223345054162186,0.100685585799587
0.228326666292726,0.100975523851453
0.233209333707274,0.100702460671043
0.238190945837814,0.099816779594310
0.243215536094135,0.098268251286944
0.248163332947225,0.096039417838353
0.252906841159044,0.093144936200474
0.257320661131552,0.089633574023254
0.261291978143886,0.085586164407372
0.264729977954170,0.081109544843617
0.267572584164356,0.076327405609614
0.269789504369187,0.071369639868921
0.271381413650829,0.066361998135858
0.271865271601165,0.064105568164209
0.272019273699836,0.063119016326503
0.272173275798507,0.062133437488578
0.272327277897178,0.061148831650433
0.272481279995848,0.060165198812069
0.272635282094519,0.059182538973485
0.272789284193190,0.058200852134681
0.272943286291861,0.057220138295657
0.273097288390532,0.056240397456414
0.273251290489202,0.055261629616951
0.273405292587873,0.054283834777268
0.273559294686544,0.053307012937366
0.273713296785215,0.052331164097244
0.273867298883886,0.051356288256902
0.274021300982557,0.050382385416341
0.274175303081227,0.049409455575560
0.274329305179898,0.048437498734559
0.274483307278569,0.047466514893338
0.274637309377240,0.046496504051898
0.274791311475911,0.045527466210238
0.274945313574582,0.044559401368359
0.275099315673252,0.043592309526260
0.275253317771923,0.042626190683941
0.275407319870594,0.041661044841402
0.275561321969265,0.040696871998644
0.275715324067936,0.039733672155666
0.275869326166606,0.038771445312469
0.276023328265277,0.037810191469051
0.276177330363948,0.036849910625414
0.276331332462619,0.035890602781558
0.276485334561290,0.034932267937482
0.276639336659961,0.033974906093186
0.276793338758631,0.033018517248670
0.276947340857302,0.032063101403934
0.277101342955973,0.031108658558979
0.277388306316368,0.029650334719938
0.278058022937079,0.027241882386345
0.278919353149089,0.024905814201994
0.279963705202867,0.022710475289845
0.281171844595418,0.020722332833511
0.282514751451162,0.018999826245417
0.283955848926104,0.017587854651088
0.285454262504065,0.016513947595058
0.286968516548442,0.015786786772701
0.288460000000000,0.015397175526782
0.289951483451558,0.015303887240683
0.291465737495934,0.015498611301648
0.292964151073896,0.016000593616533
0.294405248548838,0.016814307379573
0.295748155404581,0.017927599875065
0.296956294797132,0.019311908723417
0.298000646850911,0.020924657255397
0.298861977062921,0.022713418609205
0.299531693683632,0.024621034463916
0.299818657044027,0.025555091365896
0.299972659142697,0.025954900317754
0.300126661241368,0.026356319182985
0.300280663340039,0.026759347961590
0.300434665438710,0.027163986653567
0.300588667537381,0.027570235258917
0.300742669636052,0.027978093777641
0.300896671734722,0.028387562209737
0.301050673833393,0.028798640555206
0.301204675932064,0.029211328814049
0.301358678030735,0.029625626986264
0.301512680129406,0.030041535071853
0.301666682228077,0.030459053070815
0.301820684326747,0.030878180983149
0.301974686425418,0.031298918808857
0.302128688524089,0.031721266547938
0.302282690622760,0.032145224200392
0.302436692721431,0.032570791766218
0.302590694820101,0.032997969245418
0.302744696918772,0.033426756637991
0.302898699017443,0.033857153943937
0.303052701116114,0.034289161163256
0.303206703214785,0.034722778295948
0.303360705313456,0.035158005342013
0.303514707412126,0.035594842301451
0.303668709510797,0.036033289174263
0.303822711609468,0.036473345960447
0.303976713708139,0.036915012660004
0.304130715806810,0.037358289272935
0.304284717905481,0.037803175799238
0.304438720004151,0.038249672238914
0.304592722102822,0.038697778591964
0.304746724201493,0.039147494858386
0.304900726300164,0.039598821038182
0.305054728398835,0.040051757131350
0.305538586349171,0.041809151637282
0.307130495630813,0.046356532474730
0.309347415835643,0.050806358155292
0.312190022045829,0.055041121002284
0.315628021856113,0.058941969483191
0.319599338868447,0.062398437661575
0.324013158840956,0.065318143926826
0.328756667052774,0.067634789271645
0.333704463905865,0.069313050549159
0.338729054162185,0.070349635351751
0.343710666292726,0.070770617095937
0.348593333707273,0.070618301895688
0.353574945837814,0.069865013474367
0.358599536094134,0.068462808707380
0.363547332947225,0.066391802989472
0.368290841159043,0.063663421277251
0.372704661131552,0.060322581855285
0.376675978143886,0.056445933374066
0.380113977954170,0.052136129650080
0.382956584164356,0.047513012362691
0.385173504369187,0.042703239408573
0.386765413650829,0.037830122430367
0.387249271601165,0.035720051471329
0.387403273699836,0.034890445320767
0.387557275798507,0.034062449083578
0.387711277897177,0.033236062759763
0.387865279995848,0.032411286349320
0.388019282094519,0.031588119852250
0.388173284193190,0.030766563268554
0.388327286291861,0.029946616598230
0.388481288390532,0.029128279841280
0.388635290489202,0.028311552997702
0.388789292587873,0.027496436067498
0.388943294686544,0.026682929050667
0.389097296785215,0.025871031947208
0.389251298883886,0.025060744757123
0.389405300982557,0.024252067480411
0.389559303081227,0.023445000117072
0.389713305179898,0.022639542667106
0.389867307278569,0.021835695130513
0.390021309377240,0.021033457507293
0.390175311475911,0.020232829797446
0.390329313574582,0.019433812000972
0.390483315673252,0.018636404117871
0.390637317771923,0.017840606148143
0.390791319870594,0.017046418091788
0.390945321969265,0.016253839948806
0.391099324067936,0.015462871719198
0.391253326166606,0.014673513402962
0.391407328265277,0.013885765000099
0.391561330363948,0.013099626510610
0.391715332462619,0.012315097934493
0.391869334561290,0.011532179271750
0.392023336659960,0.010750870522379
0.392177338758631,0.009971171686382
0.392331340857302,0.009193082763758
0.392485342955973,0.008416603754506
0.392772306316368,0.007127222354387
0.393442022937079,0.004885002000080
0.394303353149089,0.002736526066431
0.395347705202867,0.000746718615326
0.396555844595418,-0.001022634358003
0.397898751451162,-0.002518716432451
0.399339848926104,-0.003702726224732
0.400838262504065,-0.004553169228622
0.402352516548442,-0.005066825095371
0.403844000000000,-0.005257380107163
0.405335483451558,-0.005145666382397
0.406849737495934,-0.004718939569716
0.408348151073895,-0.003961872681734
0.409789248548838,-0.002875538315220
0.411132155404581,-0.001478920456308
0.412340294797132,0.000191846754049
0.413384646850911,0.002086536748342
0.414245977062921,0.004145655844684
0.414915693683632,0.006306106410522
0.415202657044027,0.007511107281610
0.415356659142697,0.008203552860827
0.415510661241368,0.008903350075671
0.415664663340039,0.009610498926142
0.415818665438710,0.010324999412238
0.415972667537381,0.011046851533962
0.416126669636051,0.011776055291311
0.416280671734722,0.012512610684287
0.416434673833393,0.013256517712890
0.416588675932064,0.014007776377118
0.416742678030735,0.014766386676974
0.416896680129406,0.015532348612455
0.417050682228076,0.016305662183564
0.417204684326747,0.017086327390298
0.417358686425418,0.017874344232659
0.417512688524089,0.018669712710646
0.417666690622760,0.019472432824260
0.417820692721431,0.020282504573500
0.417974694820101,0.021099927958367
0.418128696918772,0.021924702978860
0.418282699017443,0.022756829634979
0.418436701116114,0.023596307926725
0.418590703214785,0.024443137854097
0.418744705313455,0.025297319417096
0.418898707412126,0.026158852615721
0.419052709510797,0.027027737449973
0.419206711609468,0.027903973919851
0.419360713708139,0.028787562025355
0.419514715806810,0.029678501766486
0.419668717905480,0.030576793143243
0.419822720004151,0.031482436155626
0.419976722102822,0.032395430803636
0.420130724201493,0.033315777087273
0.420284726300164,0.034243475006536
0.420438728398835,0.035178524561425
0.420922586349171,0.037392635200576
0.422514495630813,0.042367741646763
0.424731415835643,0.047296172042927
0.427574022045829,0.052053175312008
0.431012021856113,0.056509751585968
0.434983338868448,0.060542912102099
0.439397158840956,0.064046258387043
0.444140667052775,0.066939091579593
0.449088463905865,0.069172467717934
0.454113054162185,0.070731273851536
0.459094666292726,0.071632292084449
0.463355457094774,0.071967303317788
0.467041614330203,0.071983264482086
0.470755273393818,0.071689341117997
0.474450435524451,0.071072834335419
0.478078687700159,0.070128568390250
0.481591129904331,0.068859627119354
0.484940466725292,0.067277605421867
0.488083084748211,0.065402321519344
0.490980928794409,0.063260997185674
0.493603009709063,0.060886976201004
0.495926421183877,0.058318104203944
0.497936804464504,0.055594926335625
0.499420773536754,0.053208446805176
0.499889562755084,0.052710226943309
0.500358351973415,0.052219358717068
0.500827141191745,0.051735842126454
0.501295930410076,0.051259677171466
0.501764719628406,0.050790863852105
0.502233508846737,0.050329402168370
0.502702298065067,0.049875292120262
0.503171087283398,0.049428533707780
0.503639876501728,0.048989126930924
0.504108665720059,0.048557071789695
0.504577454938389,0.048132368284092
0.505046244156720,0.047715016414116
0.505515033375050,0.047305016179766
0.505983822593381,0.046902367581042
0.506452611811711,0.046507070617945
0.506921401030042,0.046119125290474
0.507390190248372,0.045738531598630
0.507858979466703,0.045365289542412
0.508327768685033,0.044999399121820
0.508796557903364,0.044640860336855
0.509265347121694,0.044289673187517
0.509734136340025,0.043945837673804
0.510202925558355,0.043609353795719
0.510671714776686,0.043280221553259
0.511140503995016,0.042958440946426
0.511609293213347,0.042644011975220
0.512078082431677,0.042336934639640
0.512546871650008,0.042037208939686
0.513015660868338,0.041744834875358
0.513484450086669,0.041459812446658
0.513953239304999,0.041182141653583
0.514422028523330,0.040911822496135
0.514890817741660,0.040648854974313
0.515359606959991,0.040393239088118
0.515828396178321,0.040144974837549
0.516297185396652,0.039904062222607
0.516870333617078,0.039460872840186
0.517772100966488,0.038737160274887
0.518837498714718,0.038252039095232
0.520036034052119,0.038034425014074
0.521326495340590,0.038095276840490
0.522661553351621,0.038425967688523
0.523993349246239,0.039000000000000


==> data/t_1_iptc_2_yz.csv <==
z,y
-0.522412272373880,0.039000000000000
-0.520993677068806,0.038995298575360
-0.519566731177702,0.039267894342074
-0.518178647741314,0.039827107981740
-0.516877171680154,0.040663691850521
-0.515705341340751,0.041749839138292
-0.514696846750100,0.043042197879842
-0.513880838004653,0.044469422760746
-0.513454847350406,0.045281275318899
-0.513028856696158,0.046097355171517
-0.512602866041911,0.046917662318601
-0.512176875387663,0.047742196760150
-0.511750884733415,0.048570958496165
-0.511324894079168,0.049403947526645
-0.510898903424920,0.050241163851591
-0.510472912770673,0.051082607471003
-0.510046922116425,0.051928278384880
-0.509620931462177,0.052778176593222
-0.509194940807930,0.053632302096030
-0.508768950153682,0.054490654893304
-0.508342959499434,0.055353234985043
-0.507916968845187,0.056220042371248
-0.507490978190939,0.057091077051918
-0.507064987536692,0.057966339027054
-0.506638996882444,0.058845828296656
-0.506213006228196,0.059729544860722
-0.505787015573949,0.060617488719255
-0.505361024919701,0.061509659872253
-0.504935034265453,0.062406058319717
-0.504509043611206,0.063306684061646
-0.504083052956958,0.064211537098040
-0.503657062302711,0.065120617428901
-0.503231071648463,0.066033925054227
-0.502805080994216,0.066951459974018
-0.502379090339968,0.067873222188275
-0.501953099685720,0.068799211696997
-0.501527109031473,0.069729428500185
-0.501101118377225,0.070663872597839
-0.500675127722978,0.071602543989958
-0.500249137068730,0.072545442676542
-0.499823146414482,0.073492568657593
-0.499397155760235,0.074443921933108
-0.498971165105987,0.075399502503090
-0.498545174451739,0.076359310367537
-0.497523920523783,0.078525392860711
-0.495670512871814,0.081796562521313
-0.493478554288161,0.084950476620176
-0.490959938516678,0.087935798183742
-0.488136699285935,0.090702591071227
-0.485040682267520,0.093204813308576
-0.481712488272964,0.095402709423832
-0.478199744973355,0.097264855483036
-0.474554856471669,0.098769642539003
-0.470832450907395,0.099906053483581
-0.467086780868763,0.100673681427869
-0.463369323588608,0.101082035453144
-0.459094666292726,0.101118362795666
-0.454113054162186,0.100603423595120
-0.449088463905865,0.099466169156128
-0.444140667052775,0.097682436007359
-0.439397158840956,0.095257849073820
-0.434983338868448,0.092230335092198
-0.431012021856114,0.088668868271471
-0.427574022045829,0.084668359934366
-0.424731415835643,0.080341461526212
-0.422514495630813,0.075808717384458
-0.420922586349171,0.071188756194860
-0.420438728398835,0.069355689096554
-0.420284726300164,0.068824518875555
-0.420130724201493,0.068297575949022
-0.419976722102822,0.067774860316955
-0.419822720004152,0.067256371979353
-0.419668717905481,0.066742110936216
-0.419514715806810,0.066232077187545
-0.419360713708139,0.065726270733340
-0.419206711609468,0.065224691573600
-0.419052709510798,0.064727339708326
-0.418898707412127,0.064234215137517
-0.418744705313456,0.063745317861174
-0.418590703214785,0.063260647879297
-0.418436701116114,0.062780205191885
-0.418282699017443,0.062303989798938
-0.418128696918773,0.061832001700457
-0.417974694820102,0.061364240896442
-0.417820692721431,0.060900707386892
-0.417666690622760,0.060441401171808
-0.417512688524089,0.059986322251189
-0.417358686425418,0.059535470625036
-0.417204684326748,0.059088846293348
-0.417050682228077,0.058646449256126
-0.416896680129406,0.058208279513370
-0.416742678030735,0.057774337065079
-0.416588675932064,0.057344621911253
-0.416434673833393,0.056919134051893
-0.416280671734723,0.056497873486999
-0.416126669636052,0.056080840216570
-0.415972667537381,0.055668034240607
-0.415818665438710,0.055259455559109
-0.415664663340039,0.054855104172077
-0.415510661241369,0.054454980079510
-0.415356659142698,0.054059083281409
-0.415202657044027,0.053667413777774
-0.414915693683632,0.052743493087129
-0.414245977062921,0.050848262269773
-0.413384646850911,0.049075741211250
-0.412340294797133,0.047482944677128
-0.411132155404582,0.046121942719226
-0.409789248548838,0.045034756542217
-0.408348151073896,0.044249236640397
-0.406849737495934,0.043776730928500
-0.405335483451558,0.043611941693184
-0.403844000000000,0.043734848380974
-0.402352516548442,0.044153953434551
-0.400838262504066,0.044910661460362
-0.399339848926104,0.046013382509863
-0.397898751451162,0.047452612138110
-0.396555844595418,0.049200032684681
-0.395347705202868,0.051210064026898
-0.394303353149089,0.053423753761703
-0.393442022937079,0.055774327886533
-0.392772306316368,0.058193350493129
-0.392485342955973,0.059659787274201
-0.392331340857303,0.060620579436779
-0.392177338758632,0.061580123495512
-0.392023336659961,0.062538419450403
-0.391869334561290,0.063495467301449
-0.391715332462619,0.064451267048652
-0.391561330363948,0.065405818692011
-0.391407328265278,0.066359122231526
-0.391253326166607,0.067311177667197
-0.391099324067936,0.068261984999025
-0.390945321969265,0.069211544227010
-0.390791319870594,0.070159855351150
-0.390637317771923,0.071106918371447
-0.390483315673253,0.072052733287900
-0.390329313574582,0.072997300100510
-0.390175311475911,0.073940618809275
-0.390021309377240,0.074882689414197
-0.389867307278569,0.075823511915276
-0.389713305179898,0.076763086312510
-0.389559303081228,0.077701412605901
-0.389405300982557,0.078638490795449
-0.389251298883886,0.079574320881152
-0.389097296785215,0.080508902863012
-0.388943294686544,0.081442236741029
-0.388789292587874,0.082374322515201
-0.388635290489203,0.083305160185530
-0.388481288390532,0.084234749752015
-0.388327286291861,0.085163091214657
-0.388173284193190,0.086090184573454
-0.388019282094519,0.087016029828409
-0.387865279995849,0.087940626979519
-0.387711277897178,0.088863976026786
-0.387557275798507,0.089786076970209
-0.387403273699836,0.090706929809788
-0.387249271601165,0.091626534545524
-0.386765413650829,0.093818226659767
-0.385173504369187,0.098763794498538
-0.382956584164357,0.103650662786934
-0.380113977954171,0.108354040891297
-0.376675978143886,0.112745483718689
-0.372704661131552,0.116703169493607
-0.368290841159044,0.120122422644996
-0.363547332947225,0.122924695568703
-0.358599536094135,0.125063444224312
-0.353574945837814,0.126526003072075
-0.348593333707274,0.127331459962538
-0.343710666292726,0.127528824238392
-0.338729054162186,0.127153957772172
-0.333704463905865,0.126165155446361
-0.328756667052775,0.124535310182844
-0.324013158840956,0.122266549671962
-0.319599338868448,0.119392984937599
-0.315628021856114,0.115979752907686
-0.312190022045829,0.112118218817405
-0.309347415835644,0.107918055709171
-0.307130495630813,0.103497593484481
-0.305538586349171,0.098974102217416
-0.305054728398835,0.097239394912726
-0.304900726300164,0.096807864991529
-0.304746724201493,0.096375086966489
-0.304592722102822,0.095941060837606
-0.304438720004152,0.095505786604878
-0.304284717905481,0.095069264268307
-0.304130715806810,0.094631493827892
-0.303976713708139,0.094192475283634
-0.303822711609468,0.093752208635532
-0.303668709510797,0.093310693883586
-0.303514707412127,0.092867931027796
-0.303360705313456,0.092423920068163
-0.303206703214785,0.091978661004686
-0.303052701116114,0.091532153837366
-0.302898699017443,0.091084398566201
-0.302744696918773,0.090635395191193
-0.302590694820102,0.090185143712342
-0.302436692721431,0.089733644129646
-0.302282690622760,0.089280896443107
-0.302128688524089,0.088826900652724
-0.301974686425418,0.088371656758498
-0.301820684326748,0.087915164760428
-0.301666682228077,0.087457424658514
-0.301512680129406,0.086998436452756
-0.301358678030735,0.086538200143155
-0.301204675932064,0.086076715729710
-0.301050673833393,0.085613983212422
-0.300896671734723,0.085150002591289
-0.300742669636052,0.084684773866313
-0.300588667537381,0.084218297037494
-0.300434665438710,0.083750572104830
-0.300280663340039,0.083281599068323
-0.300126661241368,0.082811377927973
-0.299972659142698,0.082339908683778
-0.299818657044027,0.081867191335740
-0.299531693683632,0.080861615351068
-0.298861977062921,0.078882741612951
-0.298000646850911,0.077013155779373
-0.296956294797133,0.075311462489376
-0.295748155404582,0.073832096724666
-0.294405248548838,0.072620070273424
-0.292964151073896,0.071706606076816
-0.291465737495934,0.071106508215290
-0.289951483451558,0.070817720255097
-0.288460000000000,0.070823000587906
-0.286968516548442,0.071121921114449
-0.285454262504066,0.071746671733595
-0.283955848926104,0.072708195895757
-0.282514751451162,0.074000266767800
-0.281171844595418,0.075598365434106
-0.279963705202868,0.077460918415988
-0.278919353149089,0.079532835971166
-0.278058022937079,0.081750735445653
-0.277388306316368,0.084048854282645
-0.277101342955973,0.085389276374559
-0.276947340857303,0.086217142764071
-0.276793338758632,0.087044295692937
-0.276639336659961,0.087870735161158
-0.276485334561290,0.088696461168734
-0.276331332462619,0.089521473715665
-0.276177330363948,0.090345772801950
-0.276023328265278,0.091169358427590
-0.275869326166607,0.091992230592585
-0.275715324067936,0.092814389296934
-0.275561321969265,0.093635834540639
-0.275407319870594,0.094456566323698
-0.275253317771923,0.095276584646112
-0.275099315673253,0.096095889507880
-0.274945313574582,0.096914480909004
-0.274791311475911,0.097732358849482
-0.274637309377240,0.098549523329315
-0.274483307278569,0.099365974348503
-0.274329305179898,0.100181711907045
-0.274175303081228,0.100996736004942
-0.274021300982557,0.101811046642194
-0.273867298883886,0.102624643818801
-0.273713296785215,0.103437527534762
-0.273559294686544,0.104249697790079
-0.273405292587874,0.105061154584750
-0.273251290489203,0.105871897918775
-0.273097288390532,0.106681927792156
-0.272943286291861,0.107491244204891
-0.272789284193190,0.108299847156981
-0.272635282094519,0.109107736648426
-0.272481279995849,0.109914912679225
-0.272327277897178,0.110721375249380
-0.272173275798507,0.111527124358889
-0.272019273699836,0.112332160007753
-0.271865271601165,0.113136482195971
-0.271381413650829,0.115220729892966
-0.269789504369187,0.120067609917583
-0.267572584164357,0.124845980118588
-0.264729977954171,0.129432843461917
-0.261291978143886,0.133702129457482
-0.257320661131552,0.137534837191733
-0.252906841159044,0.140829354048601
-0.248163332947225,0.143510192645874
-0.243215536094135,0.145533620860552
-0.238190945837814,0.146889330753834
-0.233209333707274,0.147598176734762
-0.228326666292726,0.147707495398522
-0.223345054162186,0.147237150380357
-0.218320463905865,0.146143850843271
-0.213372667052775,0.144402300585310
-0.208629158840956,0.142016970705696
-0.204215338868448,0.139024706768312
-0.200244021856114,0.135493568077524
-0.196806022045829,0.131517794749361
-0.193963415835644,0.127209658600822
-0.191746495630813,0.122689627389654
-0.190154586349171,0.118076532565645
-0.189670728398835,0.116245405493053
-0.189516726300164,0.115711424461102
-0.189362724201493,0.115176729968506
-0.189208722102822,0.114641322015265
-0.189054720004152,0.114105200601379
-0.188900717905481,0.113568365726847
-0.188746715806810,0.113030817391671
-0.188592713708139,0.112492555595849
-0.188438711609468,0.111953580339381
-0.188284709510797,0.111413891622269
-0.188130707412127,0.110873489444511
-0.187976705313456,0.110332373806108
-0.187822703214785,0.109790544707060
-0.187668701116114,0.109248002147366
-0.187514699017443,0.108704746127027
-0.187360696918772,0.108160776646043
-0.187206694820102,0.107616093704414
-0.187052692721431,0.107070697302140
-0.186898690622760,0.106524587439220
-0.186744688524089,0.105977764115655
-0.186590686425418,0.105430227331445
-0.186436684326748,0.104881977086589
-0.186282682228077,0.104333013381089
-0.186128680129406,0.103783336214943
-0.185974678030735,0.103232945588152
-0.185820675932064,0.102681841500715
-0.185666673833393,0.102130023952634
-0.185512671734723,0.101577492943907
-0.185358669636052,0.101024248474535
-0.185204667537381,0.100470290544517
-0.185050665438710,0.099915619153855
-0.184896663340039,0.099360234302547
-0.184742661241369,0.098804135990594
-0.184588659142698,0.098247324217995
-0.184434657044027,0.097689798984752
-0.184147693683632,0.096604644398691
-0.183477977062921,0.094550320878503
-0.182616646850911,0.092598837385613
-0.181572294797133,0.090810511006975
-0.180364155404582,0.089241889900988
-0.179021248548838,0.087940342202851
-0.177580151073896,0.086939489050881
-0.176081737495934,0.086256364285197
-0.174567483451558,0.085890791250741
-0.173076000000000,0.085826934760778
-0.171584516548442,0.086057054055779
-0.170070262504066,0.086606063652334
-0.168571848926104,0.087486345634185
-0.167130751451162,0.088693548180677
-0.165787844595418,0.090205337194973
-0.164579705202868,0.091982454199025
-0.163535353149089,0.093972051394990
-0.162674022937079,0.096112724655871
-0.162004306316368,0.098340281737803
-0.161717342955973,0.099606944471001
-0.161563340857303,0.100356808529246
-0.161409338758632,0.101106072631642
-0.161255336659961,0.101854736778188
-0.161101334561290,0.102602800968885
-0.160947332462619,0.103350265203732
-0.160793330363948,0.104097129482729
-0.160639328265278,0.104843393805877
-0.160485326166607,0.105589058173176
-0.160331324067936,0.106334122584625
-0.160177321969265,0.107078587040224
-0.160023319870594,0.107822451539974
-0.159869317771923,0.108565716083875
-0.159715315673253,0.109308380671926
-0.159561313574582,0.110050445304127
-0.159407311475911,0.110791909980479
-0.159253309377240,0.111532774700982
-0.159099307278569,0.112273039465635
-0.158945305179898,0.113012704274438
-0.158791303081228,0.113751769127392
-0.158637300982557,0.114490234024497
-0.158483298883886,0.115228098965752
-0.158329296785215,0.115965363951157
-0.158175294686544,0.116702028980713
-0.158021292587874,0.117438094054420
-0.157867290489203,0.118173559172277
-0.157713288390532,0.118908424334284
-0.157559286291861,0.119642689540442
-0.157405284193190,0.120376354790751
-0.157251282094519,0.121109420085210
-0.157097279995849,0.121841885423819
-0.156943277897178,0.122573750806579
-0.156789275798507,0.123305016233490
-0.156635273699836,0.124035681704551
-0.156481271601165,0.124765747219762
-0.155997413650829,0.126780573367443
-0.154405504369187,0.131563451406686
-0.152188584164357,0.136271215424233
-0.149345977954171,0.140782016242059
-0.145907978143886,0.144971319217882
-0.141936661131552,0.148721961442001
-0.137522841159044,0.151934338178592
-0.132779332947225,0.154534979579880
-0.127831536094134,0.156482018623853
-0.122806945837814,0.157766722719867
-0.117825333707273,0.158411139254824
-0.112942666292726,0.158461504690246
-0.107961054162186,0.157926970625722
-0.102936463905865,0.156763164566646
-0.097988667052775,0.154945992697571
-0.093245158840956,0.152481498452900
-0.088831338868448,0.149408376070269
-0.084860021856113,0.145796673123870
-0.081422022045829,0.141742597681822
-0.078579415835643,0.137360212415805
-0.076362495630813,0.132771470670049
-0.074770586349171,0.128096302449231
-0.074286728398835,0.126198094361304
-0.074132726300164,0.125592580771444
-0.073978724201493,0.124986467225734
-0.073824722102822,0.124379753724175
-0.073670720004152,0.123772440266767
-0.073516717905481,0.123164526853509
-0.073362715806810,0.122556013484401
-0.073208713708139,0.121946900159444
-0.073054711609468,0.121337186878638
-0.072900709510797,0.120726873641982
-0.072746707412127,0.120115960449476
-0.072592705313456,0.119504447301121
-0.072438703214785,0.118892334196916
-0.072284701116114,0.118279621136862
-0.072130699017443,0.117666308120959
-0.071976696918772,0.117052395149206
-0.071822694820102,0.116437882221603
-0.071668692721431,0.115822769338151
-0.071514690622760,0.115207056498850
-0.071360688524089,0.114590743703698
-0.071206686425418,0.113973830952698
-0.071052684326748,0.113356318245848
-0.070898682228077,0.112738205583148
-0.070744680129406,0.112119492964599
-0.070590678030735,0.111500180390201
-0.070436675932064,0.110880267859952
-0.070282673833393,0.110259755373855
-0.070128671734723,0.109638642931908
-0.069974669636052,0.109016930534111
-0.069820667537381,0.108394618180465
-0.069666665438710,0.107771705870969
-0.069512663340039,0.107148193605624
-0.069358661241368,0.106524081384430
-0.069204659142698,0.105899369207386
-0.069050657044027,0.105274057074492
-0.068763693683632,0.104125001515031
-0.068093977062921,0.102009766125137
-0.067232646850911,0.099991836378084
-0.066188294797132,0.098132895673858
-0.064980155404582,0.096491199341857
-0.063637248548838,0.095116037671175
-0.062196151073896,0.094043005327371
-0.060697737495934,0.093290987873670
-0.059183483451558,0.092861386907405
-0.057692000000000,0.092739566617783
-0.056200516548442,0.092911863017778
-0.054686262504066,0.093397283048384
-0.053187848926104,0.094209421694018
-0.051746751451162,0.095345503385234
-0.050403844595418,0.096785026878970
-0.049195705202868,0.098490672292711
-0.048151353149089,0.100411465948312
-0.047290022937079,0.102487654354415
-0.046620306316368,0.104656351901996
-0.046333342955973,0.105861556986566
-0.046179340857302,0.106546491592333
-0.046025338758632,0.107230984875280
-0.045871336659961,0.107915036835408
-0.045717334561290,0.108598647472717
-0.045563332462619,0.109281816787207
-0.045409330363948,0.109964544778877
-0.045255328265277,0.110646831447727
-0.045101326166607,0.111328676793759
-0.044947324067936,0.112010080816971
-0.044793321969265,0.112691043517363
-0.044639319870594,0.113371564894937
-0.044485317771923,0.114051644949691
-0.044331315673253,0.114731283681625
-0.044177313574582,0.115410481090740
-0.044023311475911,0.116089237177036
-0.043869309377240,0.116767551940513
-0.043715307278569,0.117445425381170
-0.043561305179898,0.118122857499008
-0.043407303081228,0.118799848294026
-0.043253300982557,0.119476397766225
-0.043099298883886,0.120152505915605
-0.042945296785215,0.120828172742166
-0.042791294686544,0.121503398245907
-0.042637292587873,0.122178182426828
-0.042483290489203,0.122852525284931
-0.042329288390532,0.123526426820214
-0.042175286291861,0.124199887032678
-0.042021284193190,0.124872905922322
-0.041867282094519,0.125545483489147
-0.041713279995848,0.126217619733152
-0.041559277897178,0.126889314654339
-0.041405275798507,0.127560568252706
-0.041251273699836,0.128231380528253
-0.041097271601165,0.128901751480981
-0.040613413650829,0.130860832352348
-0.039021504369187,0.135592386323777
-0.036804584164356,0.140243600415603
-0.033961977954171,0.144693550380235
-0.030523978143886,0.148818934396654
-0.026552661131552,0.152504060985119
-0.022138841159044,0.155650929334449
-0.017395332947225,0.158187677950787
-0.012447536094135,0.160073923434613
-0.007422945837814,0.161302183044893
-0.002441333707274,0.161895447118146
0.002441333707274,0.161899074341149
0.007422945837814,0.161313723794722
0.012447536094135,0.160094171031447
0.017395332947225,0.158217278334906
0.022138841159044,0.155690334778211
0.026552661131552,0.152553495262973
0.030523978143886,0.148878374817410
0.033961977954171,0.144762729631142
0.036804584164356,0.140322027910658
0.039021504369187,0.135679385576793
0.040613413650829,0.130955588661919
0.041097271601165,0.129004906401729
0.041251273699836,0.128343505442109
0.041405275798507,0.127681663159670
0.041559277897178,0.127019379554412
0.041713279995848,0.126356654626334
0.041867282094519,0.125693488375437
0.042021284193190,0.125029880801721
0.042175286291861,0.124365831905185
0.042329288390532,0.123701341685830
0.042483290489203,0.123036410143655
0.042637292587873,0.122371037278661
0.042791294686544,0.121705223090848
0.042945296785215,0.121038967580216
0.043099298883886,0.120372270746764
0.043253300982557,0.119705132590492
0.043407303081228,0.119037553111402
0.043561305179898,0.118369532309492
0.043715307278569,0.117701070184762
0.043869309377240,0.117032166737214
0.044023311475911,0.116362821966846
0.044177313574582,0.115693035873658
0.044331315673252,0.115022808457652
0.044485317771923,0.114352139718825
0.044639319870594,0.113681029657180
0.044793321969265,0.113009478272715
0.044947324067936,0.112337485565431
0.045101326166607,0.111665051535328
0.045255328265277,0.110992176182405
0.045409330363948,0.110318859506662
0.045563332462619,0.109645101508101
0.045717334561290,0.108970902186720
0.045871336659961,0.108296261542520
0.046025338758632,0.107621179575500
0.046179340857302,0.106945656285661
0.046333342955973,0.106269691673003
0.046620306316368,0.105072956433720
0.047290022937079,0.102912348081073
0.048151353149089,0.100844999429715
0.049195705202868,0.098933615406500
0.050403844595418,0.097237722732362
0.051746751451162,0.095808038880423
0.053187848926104,0.094681619872382
0.054686262504066,0.093878718594459
0.056200516548442,0.093401898146619
0.057692000000000,0.093237401235305
0.059183483451558,0.093367602568676
0.060697737495934,0.093807612382931
0.062196151073896,0.094571960000294
0.063637248548838,0.095659023094467
0.064980155404582,0.097049589866101
0.066188294797132,0.098707657615346
0.067232646850911,0.100583481596775
0.068093977062921,0.102618346372476
0.068763693683632,0.104750141550777
0.069050657044027,0.105917751277663
0.069204659142698,0.106563826931123
0.069358661241368,0.107210425821825
0.069512663340039,0.107857547949769
0.069666665438710,0.108505193314955
0.069820667537381,0.109153361917383
0.069974669636052,0.109802053757052
0.070128671734723,0.110451268833963
0.070282673833393,0.111101007148116
0.070436675932064,0.111751268699511
0.070590678030735,0.112402053488147
0.070744680129406,0.113053361514025
0.070898682228077,0.113705192777145
0.071052684326747,0.114357547277507
0.071206686425418,0.115010425015110
0.071360688524089,0.115663825989956
0.071514690622760,0.116317750202043
0.071668692721431,0.116972197651371
0.071822694820102,0.117627168337942
0.071976696918772,0.118282662261754
0.072130699017443,0.118938679422808
0.072284701116114,0.119595219821104
0.072438703214785,0.120252283456642
0.072592705313456,0.120909870329421
0.072746707412127,0.121567980439442
0.072900709510797,0.122226613786705
0.073054711609468,0.122885770371210
0.073208713708139,0.123545450192956
0.073362715806810,0.124205653251945
0.073516717905481,0.124866379548175
0.073670720004151,0.125527629081646
0.073824722102822,0.126189401852360
0.073978724201493,0.126851697860315
0.074132726300164,0.127514517105512
0.074286728398835,0.128177859587951
0.074770586349171,0.130131252226170
0.076362495630813,0.134858543155481
0.078579415835643,0.139506047079516
0.081422022045829,0.143952979179024
0.084860021856114,0.148076156972968
0.088831338868448,0.151759976156350
0.093245158840956,0.154906481590830
0.097988667052775,0.157443811211537
0.102936463905865,0.159331535608687
0.107961054162186,0.160562086686861
0.112942666292726,0.161158340109029
0.117825333707273,0.161165644093872
0.122806945837814,0.160585325804436
0.127831536094135,0.159372307334131
0.132779332947225,0.157503416247348
0.137522841159044,0.154985830658635
0.141936661131552,0.151859519861254
0.145907978143886,0.148195849622681
0.149345977954171,0.144092282497219
0.152188584164356,0.139663973194005
0.154405504369187,0.135033729854771
0.155997413650829,0.130322058980656
0.156481271601165,0.128385578268914
0.156635273699836,0.127740298280472
0.156789275798507,0.127095541529272
0.156943277897178,0.126451308015313
0.157097279995848,0.125807597738596
0.157251282094519,0.125164410699121
0.157405284193190,0.124521746896888
0.157559286291861,0.123879606331896
0.157713288390532,0.123237989004147
0.157867290489203,0.122596894913639
0.158021292587873,0.121956324060373
0.158175294686544,0.121316276444348
0.158329296785215,0.120676752065566
0.158483298883886,0.120037750924025
0.158637300982557,0.119399273019726
0.158791303081227,0.118761318352668
0.158945305179898,0.118123886922853
0.159099307278569,0.117486978730279
0.159253309377240,0.116850593774947
0.159407311475911,0.116214732056857
0.159561313574582,0.115579393576008
0.159715315673252,0.114944578332401
0.159869317771923,0.114310286326036
0.160023319870594,0.113676517556913
0.160177321969265,0.113043272025032
0.160331324067936,0.112410549730392
0.160485326166607,0.111778350672994
0.160639328265277,0.111146674852838
0.160793330363948,0.110515522269924
0.160947332462619,0.109884892924251
0.161101334561290,0.109254786815821
0.161255336659961,0.108625203944631
0.161409338758632,0.107996144310684
0.161563340857302,0.107367607913979
0.161717342955973,0.106739594754515
0.162004306316368,0.105589040395209
0.162674022937079,0.103473534085044
0.163535353149089,0.101456469547881
0.164579705202867,0.099599593343381
0.165787844595418,0.097961164271492
0.167130751451162,0.096590411168469
0.168571848926104,0.095522805408848
0.170070262504065,0.094777058686357
0.171584516548442,0.094354365486532
0.173076000000000,0.094239869652125
0.174567483451558,0.094420254784025
0.176081737495934,0.094914960308157
0.177580151073896,0.095737434221593
0.179021248548838,0.096884682988516
0.180364155404581,0.098335929147815
0.181572294797132,0.100053540053908
0.182616646850911,0.101986220034958
0.183477977062921,0.104073912418433
0.184147693683632,0.106253471056282
0.184434657044027,0.107470430105487
0.184588659142697,0.108168162678039
0.184742661241368,0.108865806829285
0.184896663340039,0.109563362559225
0.185050665438710,0.110260829867861
0.185204667537381,0.110958208755190
0.185358669636052,0.111655499221215
0.185512671734722,0.112352701265934
0.185666673833393,0.113049814889347
0.185820675932064,0.113746840091456
0.185974678030735,0.114443776872258
0.186128680129406,0.115140625231756
0.186282682228077,0.115837385169948
0.186436684326747,0.116534056686834
0.186590686425418,0.117230639782415
0.186744688524089,0.117927134456691
0.186898690622760,0.118623540709661
0.187052692721431,0.119319858541326
0.187206694820102,0.120016087951685
0.187360696918772,0.120712228940739
0.187514699017443,0.121408281508488
0.187668701116114,0.122104245654931
0.187822703214785,0.122800121380069
0.187976705313456,0.123495908683901
0.188130707412127,0.124191607566428
0.188284709510797,0.124887218027650
0.188438711609468,0.125582740067566
0.188592713708139,0.126278173686177
0.188746715806810,0.126973518883482
0.188900717905481,0.127668775659482
0.189054720004151,0.128363944014176
0.189208722102822,0.129059023947565
0.189362724201493,0.129754015459649
0.189516726300164,0.130448918550427
0.189670728398835,0.131143733219900
0.190154586349171,0.133126027308903
0.191746495630813,0.137879383739478
0.193963415835643,0.142555056231028
0.196806022045829,0.147031755281221
0.200244021856114,0.151185662850320
0.204215338868448,0.154900446913996
0.208629158840956,0.158077386636918
0.213372667052775,0.160643878028046
0.218320463905865,0.162558832679917
0.223345054162186,0.163814153347340
0.228326666292726,0.164432344542836
0.233209333707274,0.164459165416102
0.238190945837814,0.163899489426300
0.243215536094135,0.162708550033448
0.248163332947225,0.160862752949861
0.252906841159044,0.158368763376745
0.257320661131552,0.155265980133321
0.261291978143886,0.151625184763044
0.264729977954170,0.147543289289443
0.267572584164356,0.143134974781378
0.269789504369187,0.138522684671827
0.271381413650829,0.133826686454584
0.271865271601165,0.131906494443622
0.272019273699836,0.131278006837082
0.272173275798507,0.130649430809236
0.272327277897178,0.130020766360084
0.272481279995848,0.129392013489628
0.272635282094519,0.128763172197866
0.272789284193190,0.128134242484798
0.272943286291861,0.127505224350425
0.273097288390532,0.126876117794747
0.273251290489202,0.126246922817763
0.273405292587873,0.125617639419474
0.273559294686544,0.124988267599879
0.273713296785215,0.124358807358979
0.273867298883886,0.123729258696774
0.274021300982557,0.123099621613263
0.274175303081227,0.122469896108446
0.274329305179898,0.121840082182325
0.274483307278569,0.121210179834898
0.274637309377240,0.120580189066165
0.274791311475911,0.119950109876127
0.274945313574582,0.119319942264784
0.275099315673252,0.118689686232135
0.275253317771923,0.118059341778181
0.275407319870594,0.117428908902921
0.275561321969265,0.116798387606356
0.275715324067936,0.116167777888486
0.275869326166606,0.115537079749310
0.276023328265277,0.114906293188829
0.276177330363948,0.114275418207042
0.276331332462619,0.113644454803950
0.276485334561290,0.113013402979553
0.276639336659961,0.112382262733850
0.276793338758631,0.111751034066842
0.276947340857302,0.111119716978528
0.277101342955973,0.110488311468909
0.277388306316368,0.109333936494539
0.278058022937079,0.107213530113175
0.278919353149089,0.105189704809565
0.279963705202867,0.103324247446881
0.281171844595418,0.101675559186105
0.282514751451162,0.100293108856241
0.283955848926104,0.099212687645009
0.285454262504065,0.098453378278416
0.286968516548442,0.098016763329177
0.288460000000000,0.097888358332548
0.289951483451558,0.098053742729659
0.291465737495934,0.098531130533137
0.292964151073896,0.099334236657950
0.294405248548838,0.100460471158423
0.295748155404581,0.101889573784294
0.296956294797132,0.103584502315217
0.298000646850911,0.105494573187662
0.298861977062921,0.107560310063207
0.299531693683632,0.109719069417602
0.299818657044027,0.110913440907697
0.299972659142697,0.111586510144929
0.300126661241368,0.112258742679493
0.300280663340039,0.112930138511388
0.300434665438710,0.113600697640614
0.300588667537381,0.114270420067171
0.300742669636052,0.114939305791059
0.300896671734722,0.115607354812279
0.301050673833393,0.116274567130831
0.301204675932064,0.116940942746713
0.301358678030735,0.117606481659927
0.301512680129406,0.118271183870472
0.301666682228077,0.118935049378348
0.301820684326747,0.119598078183556
0.301974686425418,0.120260270286095
0.302128688524089,0.120921625685966
0.302282690622760,0.121582144383167
0.302436692721431,0.122241826377700
0.302590694820101,0.122900671669565
0.302744696918772,0.123558680258760
0.302898699017443,0.124215852145287
0.303052701116114,0.124872187329145
0.303206703214785,0.125527685810335
0.303360705313456,0.126182347588855
0.303514707412126,0.126836172664707
0.303668709510797,0.127489161037891
0.303822711609468,0.128141312708405
0.303976713708139,0.128792627676251
0.304130715806810,0.129443105941429
0.304284717905481,0.130092747503937
0.304438720004151,0.130741552363777
0.304592722102822,0.131389520520948
0.304746724201493,0.132036651975451
0.304900726300164,0.132682946727285
0.305054728398835,0.133328404776450
0.305538586349171,0.135263793824071
0.307130495630813,0.139973059661582
0.309347415835643,0.144599234603968
0.312190022045829,0.149021765516994
0.315628021856113,0.153117877681335
0.319599338868447,0.156772535705814
0.324013158840956,0.159888478028404
0.328756667052774,0.162394607074056
0.333704463905865,0.164251266314089
0.338729054162185,0.165451608083493
0.343710666292726,0.166019126387428
0.348593333707273,0.165998768257003
0.353574945837814,0.165386834539090
0.358599536094134,0.164137624771554
0.363547332947225,0.162228472132777
0.368290841159043,0.159667311267224
0.372704661131552,0.156495081169568
0.376675978143886,0.152784262726475
0.380113977954170,0.148633490461481
0.382956584164356,0.144159052907910
0.385173504369187,0.139484768167360
0.386765413650829,0.134731965119992
0.387249271601165,0.132749438076829
0.387403273699836,0.132053635097262
0.387557275798507,0.131356995415026
0.387711277897177,0.130659519030122
0.387865279995848,0.129961205942548
0.388019282094519,0.129262056152307
0.388173284193190,0.128562069659396
0.388327286291861,0.127861246463817
0.388481288390532,0.127159586565569
0.388635290489202,0.126457089964653
0.388789292587873,0.125753756661067
0.388943294686544,0.125049586654813
0.389097296785215,0.124344579945891
0.389251298883886,0.123638736534299
0.389405300982557,0.122932056420039
0.389559303081227,0.122224539603111
0.389713305179898,0.121516186083513
0.389867307278569,0.120806995861247
0.390021309377240,0.120096968936312
0.390175311475911,0.119386105308709
0.390329313574582,0.118674404978437
0.390483315673252,0.117961867945496
0.390637317771923,0.117248494209886
0.390791319870594,0.116534283771608
0.390945321969265,0.115819236630661
0.391099324067936,0.115103352787045
0.391253326166606,0.114386632240761
0.391407328265277,0.113669074991808
0.391561330363948,0.112950681040186
0.391715332462619,0.112231450385895
0.391869334561290,0.111511383028936
0.392023336659960,0.110790478969308
0.392177338758631,0.110068738207012
0.392331340857302,0.109346160742047
0.392485342955973,0.108622746574413
0.392772306316368,0.107380449355261
0.393442022937079,0.105170548463581
0.394303353149089,0.103042215556522
0.395347705202867,0.101058906520542
0.396555844595418,0.099281555211603
0.397898751451162,0.097762869597191
0.399339848926104,0.096542323458795
0.400838262504065,0.095642799809040
0.402352516548442,0.095069469584215
0.403844000000000,0.094810948494173
0.405335483451558,0.094839496850364
0.406849737495934,0.095159263073775
0.408348151073895,0.095786417239699
0.409789248548838,0.096722053205509
0.411132155404581,0.097950610913211
0.412340294797132,0.099440396680229
0.413384646850911,0.101146256902203
0.414245977062921,0.103013944188942
0.414915693683632,0.104985330179231
0.415202657044027,0.105976490642392
0.415356659142697,0.106427914554503
0.415510661241368,0.106872012439868
0.415664663340039,0.107308784298486
0.415818665438710,0.107738230130358
0.415972667537381,0.108160349935484
0.416126669636051,0.108575143713863
0.416280671734722,0.108982611465495
0.416434673833393,0.109382753190381
0.416588675932064,0.109775568888521
0.416742678030735,0.110161058559914
0.416896680129406,0.110539222204561
0.417050682228076,0.110910059822461
0.417204684326747,0.111273571413615
0.417358686425418,0.111629756978022
0.417512688524089,0.111978616515683
0.417666690622760,0.112320150026597
0.417820692721431,0.112654357510765
0.417974694820101,0.112981238968186
0.418128696918772,0.113300794398861
0.418282699017443,0.113613023802790
0.418436701116114,0.113917927179972
0.418590703214785,0.114215504530407
0.418744705313455,0.114505755854096
0.418898707412126,0.114788681151039
0.419052709510797,0.115064280421235
0.419206711609468,0.115332553664685
0.419360713708139,0.115593500881388
0.419514715806810,0.115847122071345
0.419668717905480,0.116093417234555
0.419822720004151,0.116332386371019
0.419976722102822,0.116564029480736
0.420130724201493,0.116788346563707
0.420284726300164,0.117005337619931
0.420438728398835,0.117215002649409
0.420922586349171,0.118736353655401
0.422514495630813,0.123056544029540
0.424731415835643,0.127246048173022
0.427574022045829,0.131190818490470
0.431012021856113,0.134777289024023
0.434983338868448,0.137901862270010
0.439397158840956,0.140480143481088
0.444140667052775,0.142454312327490
0.449088463905865,0.143797327577681
0.454113054162185,0.144513345793341
0.459094666292726,0.144634569617415
0.463355457094774,0.144215176747965
0.467041614330203,0.143394089084193
0.470755273393818,0.142196765960930
0.474450435524451,0.140618530300792
0.478078687700159,0.138664237071562
0.481591129904331,0.136348713247090
0.484940466725292,0.133696581333420
0.488083084748211,0.130741442363664
0.490980928794409,0.127524469555012
0.493603009709063,0.124092534634077
0.495926421183877,0.120496041809872
0.497936804464504,0.116786670048048
0.499420773536754,0.113432397571424
0.499889562755084,0.111841851624824
0.500358351973415,0.110243979651477
0.500827141191745,0.108638781651383
0.501295930410076,0.107026257624544
0.501764719628406,0.105406407570958
0.502233508846737,0.103779231490625
0.502702298065067,0.102144729383546
0.503171087283398,0.100502901249720
0.503639876501728,0.098853747089148
0.504108665720059,0.097197266901829
0.504577454938389,0.095533460687764
0.505046244156720,0.093862328446953
0.505515033375050,0.092183870179395
0.505983822593381,0.090498085885091
0.506452611811711,0.088804975564040
0.506921401030042,0.087104539216242
0.507390190248372,0.085396776841698
0.507858979466703,0.083681688440408
0.508327768685033,0.081959274012371
0.508796557903364,0.080229533557588
0.509265347121694,0.078492467076058
0.509734136340025,0.076748074567782
0.510202925558355,0.074996356032760
0.510671714776686,0.073237311470991
0.511140503995016,0.071470940882475
0.511609293213347,0.069697244267213
0.512078082431677,0.067916221625205
0.512546871650008,0.066127872956450
0.513015660868338,0.064332198260948
0.513484450086669,0.062529197538700
0.513953239304999,0.060718870789706
0.514422028523330,0.058901218013965
0.514890817741660,0.057076239211478
0.515359606959991,0.055243934382244
0.515828396178321,0.053404303526264
0.516297185396652,0.051557346643537
0.516870333617078,0.049545955308818
0.517772100966488,0.047250446682096
0.518837498714718,0.045072343857266
0.520036034052119,0.043095682461885
0.521326495340590,0.041393447525506
0.522661553351621,0.040018839828519
0.523993349246239,0.039000000000000


==> data/t_1_iptc_5_xz.csv <==
z,x
-0.522412272373880,-0.039000000000000
-0.520993677068806,-0.039123186589959
-0.519566731177702,-0.039526371839151
-0.518178647741314,-0.040214684512015
-0.516877171680154,-0.041174506613266
-0.515705341340751,-0.042373954986080
-0.514696846750100,-0.043766335068409
-0.513880838004653,-0.045278293762914
-0.513454847350406,-0.046173725103103
-0.513028856696158,-0.047065390183189
-0.512602866041911,-0.047953289003171
-0.512176875387663,-0.048837421563051
-0.511750884733415,-0.049717787862828
-0.511324894079168,-0.050594387902502
-0.510898903424920,-0.051467221682074
-0.510472912770673,-0.052336289201542
-0.510046922116425,-0.053201590460907
-0.509620931462177,-0.054063125460170
-0.509194940807930,-0.054920894199330
-0.508768950153682,-0.055774896678386
-0.508342959499434,-0.056625132897340
-0.507916968845187,-0.057471602856191
-0.507490978190939,-0.058314306554939
-0.507064987536692,-0.059153243993584
-0.506638996882444,-0.059988415172127
-0.506213006228196,-0.060819820090566
-0.505787015573949,-0.061647458748903
-0.505361024919701,-0.062471331147136
-0.504935034265453,-0.063291437285267
-0.504509043611206,-0.064107777163295
-0.504083052956958,-0.064920350781220
-0.503657062302711,-0.065729158139042
-0.503231071648463,-0.066534199236761
-0.502805080994216,-0.067335474074377
-0.502379090339968,-0.068132982651890
-0.501953099685720,-0.068926724969301
-0.501527109031473,-0.069716701026608
-0.501101118377225,-0.070502910823813
-0.500675127722978,-0.071285354360915
-0.500249137068730,-0.072064031637914
-0.499823146414482,-0.072838942654810
-0.499397155760235,-0.073610087411603
-0.498971165105987,-0.074377465908293
-0.498545174451739,-0.075141078144880
-0.497523920523783,-0.077117629976064
-0.495670512871814,-0.080194868515881
-0.493478554288161,-0.083133906678894
-0.490959938516678,-0.085885266698323
-0.488136699285935,-0.088401541726137
-0.485040682267520,-0.090639816062951
-0.481712488272964,-0.092563936236717
-0.478199744973355,-0.094146395564512
-0.474554856471669,-0.095369632536798
-0.470832450907395,-0.096226616118650
-0.467086780868763,-0.096720684692722
-0.463369323588608,-0.096864700570279
-0.459094666292726,-0.096650853275693
-0.454113054162186,-0.095862683708047
-0.449088463905865,-0.094416540907192
-0.444140667052775,-0.092292861035619
-0.439397158840956,-0.089503854720245
-0.434983338868448,-0.086095672065351
-0.431012021856114,-0.082146563834782
-0.427574022045829,-0.077761031696963
-0.424731415835643,-0.073060857455413
-0.422514495630813,-0.068174574989823
-0.420922586349171,-0.063227173307637
-0.420438728398835,-0.061030695434736
-0.420284726300164,-0.060103490721666
-0.420130724201493,-0.059172519748494
-0.419976722102822,-0.058237782515219
-0.419822720004152,-0.057299279021841
-0.419668717905481,-0.056357009268361
-0.419514715806810,-0.055410973254777
-0.419360713708139,-0.054461170981090
-0.419206711609468,-0.053507602447301
-0.419052709510798,-0.052550267653408
-0.418898707412127,-0.051589166599413
-0.418744705313456,-0.050624299285315
-0.418590703214785,-0.049655665711114
-0.418436701116114,-0.048683265876810
-0.418282699017443,-0.047707099782403
-0.418128696918773,-0.046727167427893
-0.417974694820102,-0.045743468813281
-0.417820692721431,-0.044756003938565
-0.417666690622760,-0.043764772803747
-0.417512688524089,-0.042769775408826
-0.417358686425418,-0.041771011753801
-0.417204684326748,-0.040768481838674
-0.417050682228077,-0.039762185663444
-0.416896680129406,-0.038752123228111
-0.416742678030735,-0.037738294532676
-0.416588675932064,-0.036720699577137
-0.416434673833393,-0.035699338361495
-0.416280671734723,-0.034674210885751
-0.416126669636052,-0.033645317149904
-0.415972667537381,-0.032612657153953
-0.415818665438710,-0.031576230897900
-0.415664663340039,-0.030536038381744
-0.415510661241369,-0.029492079605485
-0.415356659142698,-0.028444354569123
-0.415202657044027,-0.027392863272659
-0.414915693683632,-0.025838426850059
-0.414245977062921,-0.023332757623446
-0.413384646850911,-0.020884893812692
-0.412340294797133,-0.018565078650737
-0.411132155404582,-0.016442524415993
-0.409789248548838,-0.014579084839142
-0.408348151073896,-0.013023462588484
-0.406849737495934,-0.011807044031605
-0.405335483451558,-0.010942089749973
-0.403844000000000,-0.010422434446302
-0.402352516548442,-0.010196858288683
-0.400838262504066,-0.010246808202828
-0.399339848926104,-0.010594346083045
-0.397898751451162,-0.011247555877231
-0.396555844595418,-0.012198442174353
-0.395347705202868,-0.013422802402071
-0.394303353149089,-0.014882239122378
-0.393442022937079,-0.016527970856583
-0.392772306316368,-0.018305687729669
-0.392485342955973,-0.019104860935523
-0.392331340857303,-0.019362855020637
-0.392177338758632,-0.019623501576987
-0.392023336659961,-0.019886800604572
-0.391869334561290,-0.020152752103393
-0.391715332462619,-0.020421356073450
-0.391561330363948,-0.020692612514743
-0.391407328265278,-0.020966521427271
-0.391253326166607,-0.021243082811035
-0.391099324067936,-0.021522296666035
-0.390945321969265,-0.021804162992271
-0.390791319870594,-0.022088681789742
-0.390637317771923,-0.022375853058449
-0.390483315673253,-0.022665676798392
-0.390329313574582,-0.022958153009571
-0.390175311475911,-0.023253281691986
-0.390021309377240,-0.023551062845636
-0.389867307278569,-0.023851496470522
-0.389713305179898,-0.024154582566644
-0.389559303081228,-0.024460321134001
-0.389405300982557,-0.024768712172594
-0.389251298883886,-0.025079755682423
-0.389097296785215,-0.025393451663488
-0.388943294686544,-0.025709800115789
-0.388789292587874,-0.026028801039325
-0.388635290489203,-0.026350454434097
-0.388481288390532,-0.026674760300105
-0.388327286291861,-0.027001718637349
-0.388173284193190,-0.027331329445828
-0.388019282094519,-0.027663592725543
-0.387865279995849,-0.027998508476494
-0.387711277897178,-0.028336076698681
-0.387557275798507,-0.028676297392103
-0.387403273699836,-0.029019170556761
-0.387249271601165,-0.029364696192655
-0.386765413650829,-0.031022486909933
-0.385173504369187,-0.035478943297839
-0.382956584164357,-0.039829376516951
-0.380113977954171,-0.043957967584093
-0.376675978143886,-0.047748062562142
-0.372704661131552,-0.051091774212824
-0.368290841159044,-0.053899492319139
-0.363547332947225,-0.056107659804188
-0.358599536094135,-0.057683446401760
-0.353574945837814,-0.058625622488519
-0.348593333707274,-0.058961777505001
-0.343710666292726,-0.058732712501526
-0.338729054162186,-0.057896805457483
-0.333704463905865,-0.056404777889862
-0.328756667052775,-0.054238347637180
-0.324013158840956,-0.051410974765700
-0.319599338868448,-0.047969919554165
-0.315628021856114,-0.043994303783792
-0.312190022045829,-0.039589185918836
-0.309347415835644,-0.034876553264945
-0.307130495630813,-0.029984799656711
-0.305538586349171,-0.025038472592125
-0.305054728398835,-0.022850295985427
-0.304900726300164,-0.021938300766296
-0.304746724201493,-0.021028958018401
-0.304592722102822,-0.020122267741741
-0.304438720004152,-0.019218229936317
-0.304284717905481,-0.018316844602129
-0.304130715806810,-0.017418111739176
-0.303976713708139,-0.016522031347460
-0.303822711609468,-0.015628603426979
-0.303668709510797,-0.014737827977734
-0.303514707412127,-0.013849704999725
-0.303360705313456,-0.012964234492951
-0.303206703214785,-0.012081416457413
-0.303052701116114,-0.011201250893111
-0.302898699017443,-0.010323737800045
-0.302744696918773,-0.009448877178214
-0.302590694820102,-0.008576669027620
-0.302436692721431,-0.007707113348261
-0.302282690622760,-0.006840210140137
-0.302128688524089,-0.005975959403250
-0.301974686425418,-0.005114361137598
-0.301820684326748,-0.004255415343182
-0.301666682228077,-0.003399122020002
-0.301512680129406,-0.002545481168058
-0.301358678030735,-0.001694492787349
-0.301204675932064,-0.000846156877876
-0.301050673833393,-0.000000473439639
-0.300896671734723,0.000842557527362
-0.300742669636052,0.001682936023128
-0.300588667537381,0.002520662047658
-0.300434665438710,0.003355735600952
-0.300280663340039,0.004188156683010
-0.300126661241368,0.005017925293833
-0.299972659142698,0.005845041433420
-0.299818657044027,0.006669505101771
-0.299531693683632,0.008003562746426
-0.298861977062921,0.010292125372380
-0.298000646850911,0.012496101926377
-0.296956294797133,0.014549772161853
-0.295748155404582,0.016390033680877
-0.294405248548838,0.017962309283521
-0.292964151073896,0.019225733159787
-0.291465737495934,0.020156625762140
-0.289951483451558,0.020749653246903
-0.288460000000000,0.021016627423364
-0.286968516548442,0.020987024214194
-0.285454262504066,0.020657375276196
-0.283955848926104,0.020011025433501
-0.282514751451162,0.019046852957033
-0.281171844595418,0.017780894631071
-0.279963705202868,0.016245809225507
-0.278919353149089,0.014488122355475
-0.278058022937079,0.012563727752050
-0.277388306316368,0.010532516371050
-0.277101342955973,0.009469644237388
-0.276947340857303,0.008933959983842
-0.276793338758632,0.008397216986559
-0.276639336659961,0.007859415245539
-0.276485334561290,0.007320554760782
-0.276331332462619,0.006780635532289
-0.276177330363948,0.006239657560058
-0.276023328265278,0.005697620844090
-0.275869326166607,0.005154525384386
-0.275715324067936,0.004610371180944
-0.275561321969265,0.004065158233766
-0.275407319870594,0.003518886542851
-0.275253317771923,0.002971556108198
-0.275099315673253,0.002423166929809
-0.274945313574582,0.001873719007683
-0.274791311475911,0.001323212341819
-0.274637309377240,0.000771646932219
-0.274483307278569,0.000219022778882
-0.274329305179898,-0.000334660118192
-0.274175303081228,-0.000889401759003
-0.274021300982557,-0.001445202143551
-0.273867298883886,-0.002002061271836
-0.273713296785215,-0.002559979143858
-0.273559294686544,-0.003118955759617
-0.273405292587874,-0.003678991119113
-0.273251290489203,-0.004240085222345
-0.273097288390532,-0.004802238069315
-0.272943286291861,-0.005365449660022
-0.272789284193190,-0.005929719994465
-0.272635282094519,-0.006495049072646
-0.272481279995849,-0.007061436894563
-0.272327277897178,-0.007628883460218
-0.272173275798507,-0.008197388769609
-0.272019273699836,-0.008766952822738
-0.271865271601165,-0.009337575619603
-0.271381413650829,-0.011204650263713
-0.269789504369187,-0.015852766879671
-0.267572584164357,-0.020413336559709
-0.264729977954171,-0.024767020449458
-0.261291978143886,-0.028792543039210
-0.257320661131552,-0.032376559192261
-0.252906841159044,-0.035423561280572
-0.248163332947225,-0.037864127335290
-0.243215536094135,-0.039660064905581
-0.238190945837814,-0.040805676138049
-0.233209333707274,-0.041325232333027
-0.228326666292726,-0.041262746708271
-0.223345054162186,-0.040606865377671
-0.218320463905865,-0.039311262602263
-0.213372667052775,-0.037354205973026
-0.208629158840956,-0.034744729631549
-0.204215338868448,-0.031524962327686
-0.200244021856114,-0.027768571856840
-0.196806022045829,-0.023575279905795
-0.193963415835644,-0.019062277906000
-0.191746495630813,-0.014354043841642
-0.190154586349171,-0.009572297579874
-0.189670728398835,-0.007560541325045
-0.189516726300164,-0.006835393806914
-0.189362724201493,-0.006111305032519
-0.189208722102822,-0.005388275001862
-0.189054720004152,-0.004666303714942
-0.188900717905481,-0.003945391171758
-0.188746715806810,-0.003225537372312
-0.188592713708139,-0.002506742316602
-0.188438711609468,-0.001789006004630
-0.188284709510797,-0.001072328436394
-0.188130707412127,-0.000356709611895
-0.187976705313456,0.000357850468866
-0.187822703214785,0.001071351805891
-0.187668701116114,0.001783794399179
-0.187514699017443,0.002495178248730
-0.187360696918772,0.003205503354544
-0.187206694820102,0.003914769716620
-0.187052692721431,0.004622977334960
-0.186898690622760,0.005330126209564
-0.186744688524089,0.006036216340430
-0.186590686425418,0.006741247727559
-0.186436684326748,0.007445220370951
-0.186282682228077,0.008148134270606
-0.186128680129406,0.008849989426524
-0.185974678030735,0.009550785838706
-0.185820675932064,0.010250523507150
-0.185666673833393,0.010949202431858
-0.185512671734723,0.011646822612828
-0.185358669636052,0.012343384050062
-0.185204667537381,0.013038886743558
-0.185050665438710,0.013733330693318
-0.184896663340039,0.014426715899340
-0.184742661241369,0.015119042361626
-0.184588659142698,0.015810310080175
-0.184434657044027,0.016500519054987
-0.184147693683632,0.017709299938671
-0.183477977062921,0.019879862663339
-0.182616646850911,0.021956538391345
-0.181572294797133,0.023876323582304
-0.180364155404582,0.025579417965194
-0.179021248548838,0.027014882319503
-0.177580151073896,0.028145512384756
-0.176081737495934,0.028950992970750
-0.174567483451558,0.029428785626803
-0.173076000000000,0.029592749453622
-0.171584516548442,0.029461488010832
-0.170070262504066,0.029020810787286
-0.168571848926104,0.028256239681416
-0.167130751451162,0.027169429153828
-0.165787844595418,0.025779599276734
-0.164579705202868,0.024122735166104
-0.163535353149089,0.022248539482029
-0.162674022937079,0.020215665571229
-0.162004306316368,0.018086148425878
-0.161717342955973,0.016921445588679
-0.161563340857303,0.016278926602832
-0.161409338758632,0.015636366570629
-0.161255336659961,0.014993765492070
-0.161101334561290,0.014351123367155
-0.160947332462619,0.013708440195884
-0.160793330363948,0.013065715978257
-0.160639328265278,0.012422950714275
-0.160485326166607,0.011780144403936
-0.160331324067936,0.011137297047242
-0.160177321969265,0.010494408644191
-0.160023319870594,0.009851479194785
-0.159869317771923,0.009208508699022
-0.159715315673253,0.008565497156904
-0.159561313574582,0.007922444568430
-0.159407311475911,0.007279350933599
-0.159253309377240,0.006636216252413
-0.159099307278569,0.005993040524871
-0.158945305179898,0.005349823750973
-0.158791303081228,0.004706565930719
-0.158637300982557,0.004063267064109
-0.158483298883886,0.003419927151143
-0.158329296785215,0.002776546191821
-0.158175294686544,0.002133124186144
-0.158021292587874,0.001489661134110
-0.157867290489203,0.000846157035720
-0.157713288390532,0.000202611890975
-0.157559286291861,-0.000440974300127
-0.157405284193190,-0.001084601537584
-0.157251282094519,-0.001728269821398
-0.157097279995849,-0.002371979151567
-0.156943277897178,-0.003015729528092
-0.156789275798507,-0.003659520950974
-0.156635273699836,-0.004303353420211
-0.156481271601165,-0.004947226935804
-0.155997413650829,-0.006881944584076
-0.154405504369187,-0.011591491824863
-0.152188584164357,-0.016218888279419
-0.149345977954171,-0.020643633556634
-0.145907978143886,-0.024742961822419
-0.141936661131552,-0.028401797254134
-0.137522841159044,-0.031522788640667
-0.132779332947225,-0.034034705686875
-0.127831536094134,-0.035897727431915
-0.122806945837814,-0.037104824657772
-0.117825333707273,-0.037679307964387
-0.112942666292726,-0.037666186860884
-0.107961054162186,-0.037063077190662
-0.102936463905865,-0.035824483847624
-0.097988667052775,-0.033927629363343
-0.093245158840956,-0.031380243529492
-0.088831338868448,-0.028222973874417
-0.084860021856113,-0.024527942257199
-0.081422022045829,-0.020393384782092
-0.078579415835643,-0.015935184939609
-0.076362495630813,-0.011276781038494
-0.074770586349171,-0.006539173449098
-0.074286728398835,-0.004574074694827
-0.074132726300164,-0.003897753158279
-0.073978724201493,-0.003221472668088
-0.073824722102822,-0.002545233224252
-0.073670720004152,-0.001869034826772
-0.073516717905481,-0.001192877475648
-0.073362715806810,-0.000516761170880
-0.073208713708139,0.000159314087532
-0.073054711609468,0.000835348299588
-0.072900709510797,0.001511341465288
-0.072746707412127,0.002187293584632
-0.072592705313456,0.002863204657621
-0.072438703214785,0.003539074684253
-0.072284701116114,0.004214903664529
-0.072130699017443,0.004890691598450
-0.071976696918772,0.005566438486014
-0.071822694820102,0.006242144327223
-0.071668692721431,0.006917809122075
-0.071514690622760,0.007593432870572
-0.071360688524089,0.008269015572713
-0.071206686425418,0.008944557228497
-0.071052684326748,0.009620057837926
-0.070898682228077,0.010295517400999
-0.070744680129406,0.010970935917716
-0.070590678030735,0.011646313388077
-0.070436675932064,0.012321649812082
-0.070282673833393,0.012996945189731
-0.070128671734723,0.013672199521024
-0.069974669636052,0.014347412805961
-0.069820667537381,0.015022585044543
-0.069666665438710,0.015697716236768
-0.069512663340039,0.016372806382637
-0.069358661241368,0.017047855482151
-0.069204659142698,0.017722863535308
-0.069050657044027,0.018397830542110
-0.068763693683632,0.019593172167325
-0.068093977062921,0.021751951137466
-0.067232646850911,0.023816801945431
-0.066188294797132,0.025725036000009
-0.064980155404582,0.027417179635961
-0.063637248548838,0.028842603398063
-0.062196151073896,0.029964367681171
-0.060697737495934,0.030762354007925
-0.059183483451558,0.031234139331381
-0.057692000000000,0.031393614616599
-0.056200516548442,0.031257188573912
-0.054686262504066,0.030808400745306
-0.053187848926104,0.030032740002096
-0.051746751451162,0.028931985810286
-0.050403844595418,0.027525645489670
-0.049195705202868,0.025850136413341
-0.048151353149089,0.023955701474002
-0.047290022937079,0.021901591879906
-0.046620306316368,0.019750443907430
-0.046333342955973,0.018560578778127
-0.046179340857302,0.017889107837899
-0.046025338758632,0.017215272440947
-0.045871336659961,0.016539072587271
-0.045717334561290,0.015860508276870
-0.045563332462619,0.015179579509744
-0.045409330363948,0.014496286285894
-0.045255328265277,0.013810628605319
-0.045101326166607,0.013122606468019
-0.044947324067936,0.012432219873995
-0.044793321969265,0.011739468823246
-0.044639319870594,0.011044353315773
-0.044485317771923,0.010346873351575
-0.044331315673253,0.009647028930653
-0.044177313574582,0.008944820053006
-0.044023311475911,0.008240246718634
-0.043869309377240,0.007533308927538
-0.043715307278569,0.006824006679717
-0.043561305179898,0.006112339975172
-0.043407303081228,0.005398308813902
-0.043253300982557,0.004681913195907
-0.043099298883886,0.003963153121188
-0.042945296785215,0.003242028589744
-0.042791294686544,0.002518539601576
-0.042637292587873,0.001792686156683
-0.042483290489203,0.001064468255066
-0.042329288390532,0.000333885896724
-0.042175286291861,-0.000399060918343
-0.042021284193190,-0.001134372190134
-0.041867282094519,-0.001872047918650
-0.041713279995848,-0.002612088103890
-0.041559277897178,-0.003354492745855
-0.041405275798507,-0.004099261844545
-0.041251273699836,-0.004846395399959
-0.041097271601165,-0.005595893412098
-0.040613413650829,-0.007631657257596
-0.039021504369187,-0.012436918281384
-0.036804584164356,-0.017172491308338
-0.033961977954171,-0.021716323403146
-0.030523978143886,-0.025943396292756
-0.026552661131552,-0.029735793618819
-0.022138841159044,-0.032992931989760
-0.017395332947225,-0.035640212343587
-0.012447536094135,-0.037634580987774
-0.007422945837814,-0.038966157073716
-0.002441333707274,-0.039655961367850
0.002441333707274,-0.039750812238918
0.007422945837814,-0.039267944466790
0.012447536094135,-0.038164050004522
0.017395332947225,-0.036414254142420
0.022138841159044,-0.034023373366801
0.026552661131552,-0.031028486213631
0.030523978143886,-0.027497746736979
0.033961977954171,-0.023525341542849
0.036804584164356,-0.019223348456196
0.039021504369187,-0.014711924512063
0.040613413650829,-0.010109508356278
0.041097271601165,-0.008293365853415
0.041251273699836,-0.007778430662260
0.041405275798507,-0.007265859927830
0.041559277897178,-0.006755653650125
0.041713279995848,-0.006247811829144
0.041867282094519,-0.005742334464888
0.042021284193190,-0.005239221557356
0.042175286291861,-0.004738473106549
0.042329288390532,-0.004240089112466
0.042483290489203,-0.003744069575108
0.042637292587873,-0.003250414494475
0.042791294686544,-0.002759123870566
0.042945296785215,-0.002270197703382
0.043099298883886,-0.001783635992923
0.043253300982557,-0.001299438739188
0.043407303081228,-0.000817605942177
0.043561305179898,-0.000338137601891
0.043715307278569,0.000138966281670
0.043869309377240,0.000613705708507
0.044023311475911,0.001086080678619
0.044177313574582,0.001556091192006
0.044331315673252,0.002023737248669
0.044485317771923,0.002489018848607
0.044639319870594,0.002951935991821
0.044793321969265,0.003412488678310
0.044947324067936,0.003870676908075
0.045101326166607,0.004326500681115
0.045255328265277,0.004779959997430
0.045409330363948,0.005231054857021
0.045563332462619,0.005679785259887
0.045717334561290,0.006126151206029
0.045871336659961,0.006570152695446
0.046025338758632,0.007011789728139
0.046179340857302,0.007451062304106
0.046333342955973,0.007887970423350
0.046620306316368,0.008856351457869
0.047290022937079,0.010795969236269
0.048151353149089,0.012618921706303
0.049195705202868,0.014267297380032
0.050403844595418,0.015687775032590
0.051746751451162,0.016836811461266
0.053187848926104,0.017684889179823
0.054686262504066,0.018218995330681
0.056200516548442,0.018442906465557
0.057692000000000,0.018375378051981
0.059183483451558,0.018011301918087
0.060697737495934,0.017312628921415
0.062196151073896,0.016269650391761
0.063637248548838,0.014890354574124
0.064980155404582,0.013201440970090
0.066188294797132,0.011246909318976
0.067232646850911,0.009084309120270
0.068093977062921,0.006779303375458
0.068763693683632,0.004399579234655
0.069050657044027,0.002971544895435
0.069204659142698,0.002048906684484
0.069358661241368,0.001124979009733
0.069512663340039,0.000199761871181
0.069666665438710,-0.000726744731171
0.069820667537381,-0.001654540797323
0.069974669636052,-0.002583626327275
0.070128671734723,-0.003514001321027
0.070282673833393,-0.004445665778580
0.070436675932064,-0.005378619699933
0.070590678030735,-0.006312863085087
0.070744680129406,-0.007248395934040
0.070898682228077,-0.008185218246794
0.071052684326747,-0.009123330023348
0.071206686425418,-0.010062731263702
0.071360688524089,-0.011003421967857
0.071514690622760,-0.011945402135812
0.071668692721431,-0.012888671767567
0.071822694820102,-0.013833230863122
0.071976696918772,-0.014779079422478
0.072130699017443,-0.015726217445634
0.072284701116114,-0.016674644932590
0.072438703214785,-0.017624361883346
0.072592705313456,-0.018575368297903
0.072746707412127,-0.019527664176260
0.072900709510797,-0.020481249518417
0.073054711609468,-0.021436124324375
0.073208713708139,-0.022392288594132
0.073362715806810,-0.023349742327690
0.073516717905481,-0.024308485525049
0.073670720004151,-0.025268518186207
0.073824722102822,-0.026229840311166
0.073978724201493,-0.027192451899925
0.074132726300164,-0.028156352952484
0.074286728398835,-0.029121543468844
0.074770586349171,-0.031358265650694
0.076362495630813,-0.036348030069000
0.078579415835643,-0.041286369183341
0.081422022045829,-0.046047871841154
0.084860021856114,-0.050503078949022
0.088831338868448,-0.054528803139530
0.093245158840956,-0.058018741566786
0.097988667052775,-0.060892584520259
0.102936463905865,-0.063102034662285
0.107961054162186,-0.064632818453917
0.112942666292726,-0.065502669267737
0.117825333707273,-0.065761527833158
0.122806945837814,-0.065456429779286
0.127831536094135,-0.064547014434909
0.132779332947225,-0.063005030588113
0.137522841159044,-0.060830930570489
0.141936661131552,-0.058056704853588
0.145907978143886,-0.054745074005253
0.149345977954171,-0.050984883332851
0.152188584164356,-0.046883386197479
0.154405504369187,-0.042556774833928
0.155997413650829,-0.038120596597199
0.156481271601165,-0.036483245460124
0.156635273699836,-0.036158202943006
0.156789275798507,-0.035834449889689
0.156943277897178,-0.035511986300172
0.157097279995848,-0.035190812174455
0.157251282094519,-0.034870927512538
0.157405284193190,-0.034552332314422
0.157559286291861,-0.034235026580106
0.157713288390532,-0.033919010309590
0.157867290489203,-0.033604283502874
0.158021292587873,-0.033290846159959
0.158175294686544,-0.032978698280843
0.158329296785215,-0.032667839865529
0.158483298883886,-0.032358270914014
0.158637300982557,-0.032049991426300
0.158791303081227,-0.031743001402386
0.158945305179898,-0.031437300842272
0.159099307278569,-0.031132889745958
0.159253309377240,-0.030829768113445
0.159407311475911,-0.030527935944732
0.159561313574582,-0.030227393239819
0.159715315673252,-0.029928139998706
0.159869317771923,-0.029630176221394
0.160023319870594,-0.029333501907882
0.160177321969265,-0.029038117058170
0.160331324067936,-0.028744021672259
0.160485326166607,-0.028451215750147
0.160639328265277,-0.028159699291836
0.160793330363948,-0.027869472297326
0.160947332462619,-0.027580534766615
0.161101334561290,-0.027292886699705
0.161255336659961,-0.027006528096595
0.161409338758632,-0.026721458957285
0.161563340857302,-0.026437679281776
0.161717342955973,-0.026155189070067
0.162004306316368,-0.025331609433193
0.162674022937079,-0.023529174693792
0.163535353149089,-0.021855022422939
0.164579705202867,-0.020363945298153
0.165787844595418,-0.019105422737424
0.167130751451162,-0.018118720041886
0.168571848926104,-0.017429006393023
0.170070262504065,-0.017045257183485
0.171584516548442,-0.016960297668615
0.173076000000000,-0.017152835905939
0.174567483451558,-0.017640193830564
0.176081737495934,-0.018472442395665
0.177580151073896,-0.019656587931225
0.179021248548838,-0.021181268541542
0.180364155404581,-0.023015978670640
0.181572294797132,-0.025112798671582
0.182616646850911,-0.027410490227337
0.183477977062921,-0.029840241870467
0.184147693683632,-0.032331979524648
0.184434657044027,-0.033874850701742
0.184588659142697,-0.034916863526926
0.184742661241368,-0.035957903352329
0.184896663340039,-0.036997970177952
0.185050665438710,-0.038037064003795
0.185204667537381,-0.039075184829857
0.185358669636052,-0.040112332656139
0.185512671734722,-0.041148507482641
0.185666673833393,-0.042183709309362
0.185820675932064,-0.043217938136304
0.185974678030735,-0.044251193963464
0.186128680129406,-0.045283476790845
0.186282682228077,-0.046314786618445
0.186436684326747,-0.047345123446265
0.186590686425418,-0.048374487274304
0.186744688524089,-0.049402878102563
0.186898690622760,-0.050430295931042
0.187052692721431,-0.051456740759741
0.187206694820102,-0.052482212588659
0.187360696918772,-0.053506711417797
0.187514699017443,-0.054530237247154
0.187668701116114,-0.055552790076732
0.187822703214785,-0.056574369906529
0.187976705313456,-0.057594976736545
0.188130707412127,-0.058614610566781
0.188284709510797,-0.059633271397237
0.188438711609468,-0.060650959227913
0.188592713708139,-0.061667674058809
0.188746715806810,-0.062683415889924
0.188900717905481,-0.063698184721258
0.189054720004151,-0.064711980552813
0.189208722102822,-0.065724803384587
0.189362724201493,-0.066736653216581
0.189516726300164,-0.067747530048794
0.189670728398835,-0.068757433881227
0.190154586349171,-0.071033927666322
0.191746495630813,-0.076058101883655
0.193963415835643,-0.081032117738914
0.196806022045829,-0.085829802092384
0.200244021856114,-0.090320830924213
0.204215338868448,-0.094381109778876
0.208629158840956,-0.097903458888541
0.213372667052775,-0.100806794286814
0.218320463905865,-0.103042207504207
0.223345054162186,-0.104595015760572
0.228326666292726,-0.105482757620442
0.233209333707274,-0.105755820800852
0.238190945837814,-0.105463821965849
0.243215536094135,-0.104566479153087
0.248163332947225,-0.103035158802374
0.252906841159044,-0.100869964061033
0.257320661131552,-0.098102601708833
0.261291978143886,-0.094795601382181
0.264729977954170,-0.091037727344735
0.267572584164356,-0.086936265682420
0.269789504369187,-0.082607545550345
0.271381413650829,-0.078167335024254
0.271865271601165,-0.076523102193962
0.272019273699836,-0.076188473866984
0.272173275798507,-0.075852872540226
0.272327277897178,-0.075516298213688
0.272481279995848,-0.075178750887369
0.272635282094519,-0.074840230561269
0.272789284193190,-0.074500737235390
0.272943286291861,-0.074160270909730
0.273097288390532,-0.073818831584290
0.273251290489202,-0.073476419259070
0.273405292587873,-0.073133033934069
0.273559294686544,-0.072788675609288
0.273713296785215,-0.072443344284726
0.273867298883886,-0.072097039960385
0.274021300982557,-0.071749762636263
0.274175303081227,-0.071401512312360
0.274329305179898,-0.071052288988678
0.274483307278569,-0.070702092665215
0.274637309377240,-0.070350923341971
0.274791311475911,-0.069998781018948
0.274945313574582,-0.069645665696144
0.275099315673252,-0.069291577373559
0.275253317771923,-0.068936516051195
0.275407319870594,-0.068580481729050
0.275561321969265,-0.068223474407125
0.275715324067936,-0.067865494085419
0.275869326166606,-0.067506540763933
0.276023328265277,-0.067146614442667
0.276177330363948,-0.066785715121621
0.276331332462619,-0.066423842800794
0.276485334561290,-0.066060997480187
0.276639336659961,-0.065697179159799
0.276793338758631,-0.065332387839632
0.276947340857302,-0.064966623519684
0.277101342955973,-0.064599886199955
0.277388306316368,-0.063694600521995
0.278058022937079,-0.061811267084646
0.278919353149089,-0.060045712229907
0.279963705202867,-0.058454388189996
0.281171844595418,-0.057089052922816
0.282514751451162,-0.055991714776027
0.283955848926104,-0.055190522831087
0.285454262504065,-0.054697406549303
0.286968516548442,-0.054507869059199
0.288460000000000,-0.054602824473218
0.289951483451558,-0.054990768591216
0.291465737495934,-0.055712742842713
0.292964151073896,-0.056777783865643
0.294405248548838,-0.058177233641870
0.295748155404581,-0.059883785881262
0.296956294797132,-0.061852954756424
0.298000646850911,-0.064026869176503
0.298861977062921,-0.066339730861787
0.299531693683632,-0.068723900778018
0.299818657044027,-0.070153453393038
0.299972659142697,-0.071074824605864
0.300126661241368,-0.071994585905316
0.300280663340039,-0.072912737291395
0.300434665438710,-0.073829278764101
0.300588667537381,-0.074744210323435
0.300742669636052,-0.075657531969395
0.300896671734722,-0.076569243701982
0.301050673833393,-0.077479345521196
0.301204675932064,-0.078387837427037
0.301358678030735,-0.079294719419504
0.301512680129406,-0.080199991498599
0.301666682228077,-0.081103653664321
0.301820684326747,-0.082005705916670
0.301974686425418,-0.082906148255646
0.302128688524089,-0.083804980681248
0.302282690622760,-0.084702203193478
0.302436692721431,-0.085597815792334
0.302590694820101,-0.086491818477818
0.302744696918772,-0.087384211249929
0.302898699017443,-0.088274994108666
0.303052701116114,-0.089164167054030
0.303206703214785,-0.090051730086022
0.303360705313456,-0.090937683204640
0.303514707412126,-0.091822026409885
0.303668709510797,-0.092704759701758
0.303822711609468,-0.093585883080257
0.303976713708139,-0.094465396545383
0.304130715806810,-0.095343300097136
0.304284717905481,-0.096219593735516
0.304438720004151,-0.097094277460523
0.304592722102822,-0.097967351272157
0.304746724201493,-0.098838815170418
0.304900726300164,-0.099708669155306
0.305054728398835,-0.100576913226821
0.305538586349171,-0.102720181522830
0.307130495630813,-0.107620652944535
0.309347415835643,-0.112457313136741
0.312190022045829,-0.117106151186069
0.315628021856113,-0.121439796306362
0.319599338868447,-0.125337738070511
0.324013158840956,-0.128696756334682
0.328756667052774,-0.131439787369081
0.333704463905865,-0.133521679890872
0.338729054162185,-0.134930966208408
0.343710666292726,-0.135687664375958
0.348593333707273,-0.135839979576207
0.353574945837814,-0.135415588085792
0.358599536094134,-0.134371921732651
0.363547332947225,-0.132682773651255
0.368290841159043,-0.130351478984257
0.372704661131552,-0.127413593876802
0.376675978143886,-0.123935832415487
0.380113977954170,-0.120011142538273
0.382956584164356,-0.115750658929343
0.385173504369187,-0.111273946010693
0.386765413650829,-0.106699210729746
0.387249271601165,-0.104908618886842
0.387403273699836,-0.104417044872721
0.387557275798507,-0.103923860945226
0.387711277897177,-0.103429067104358
0.387865279995848,-0.102932663350118
0.388019282094519,-0.102434649682504
0.388173284193190,-0.101935026101517
0.388327286291861,-0.101433792607157
0.388481288390532,-0.100930949199424
0.388635290489202,-0.100426495878318
0.388789292587873,-0.099920432643839
0.388943294686544,-0.099412759495987
0.389097296785215,-0.098903476434762
0.389251298883886,-0.098392583460163
0.389405300982557,-0.097880080572192
0.389559303081227,-0.097365967770848
0.389713305179898,-0.096850245056131
0.389867307278569,-0.096332912428040
0.390021309377240,-0.095813969886577
0.390175311475911,-0.095293417431740
0.390329313574582,-0.094771255063531
0.390483315673252,-0.094247482781948
0.390637317771923,-0.093722100586993
0.390791319870594,-0.093195108478664
0.390945321969265,-0.092666506456963
0.391099324067936,-0.092136294521888
0.391253326166606,-0.091604472673440
0.391407328265277,-0.091071040911619
0.391561330363948,-0.090535999236425
0.391715332462619,-0.089999347647859
0.391869334561290,-0.089461086145919
0.392023336659960,-0.088921214730606
0.392177338758631,-0.088379733401920
0.392331340857302,-0.087836642159861
0.392485342955973,-0.087291941004428
0.392772306316368,-0.086217712887547
0.393442022937079,-0.084168147470912
0.394303353149089,-0.082215000365470
0.395347705202867,-0.080418144864516
0.396555844595418,-0.078834020114330
0.397898751451162,-0.077510257453894
0.399339848926104,-0.076481103706908
0.400838262504065,-0.075764523372983
0.402352516548442,-0.075361480927271
0.403844000000000,-0.075257380107163
0.405335483451558,-0.075440322214297
0.406849737495934,-0.075930293714077
0.408348151073895,-0.076740250163910
0.409789248548838,-0.077867079336663
0.411132155404581,-0.079290306212635
0.412340294797132,-0.080973016725793
0.413384646850911,-0.082864989683559
0.414245977062921,-0.084907493626308
0.414915693683632,-0.087038828831411
0.415202657044027,-0.088197437477325
0.415356659142697,-0.088826172062791
0.415510661241368,-0.089447555012630
0.415664663340039,-0.090061586326843
0.415818665438710,-0.090668266005430
0.415972667537381,-0.091267594048390
0.416126669636051,-0.091859570455724
0.416280671734722,-0.092444195227431
0.416434673833393,-0.093021468363512
0.416588675932064,-0.093591389863967
0.416742678030735,-0.094153959728795
0.416896680129406,-0.094709177957997
0.417050682228076,-0.095257044551572
0.417204684326747,-0.095797559509521
0.417358686425418,-0.096330722831844
0.417512688524089,-0.096856534518540
0.417666690622760,-0.097374994569609
0.417820692721431,-0.097886102985053
0.417974694820101,-0.098389859764870
0.418128696918772,-0.098886264909060
0.418282699017443,-0.099375318417624
0.418436701116114,-0.099857020290562
0.418590703214785,-0.100331370527873
0.418744705313455,-0.100798369129557
0.418898707412126,-0.101258016095616
0.419052709510797,-0.101710311426048
0.419206711609468,-0.102155255120853
0.419360713708139,-0.102592847180032
0.419514715806810,-0.103023087603585
0.419668717905480,-0.103445976391511
0.419822720004151,-0.103861513543811
0.419976722102822,-0.104269699060484
0.420130724201493,-0.104670532941532
0.420284726300164,-0.105064015186952
0.420438728398835,-0.105450145796746
0.420922586349171,-0.107136697959537
0.422514495630813,-0.111609443772503
0.424731415835643,-0.115967499249107
0.427574022045829,-0.120094096876344
0.431012021856113,-0.123872014203584
0.434983338868448,-0.127193263629989
0.439397158840956,-0.129968641874465
0.444140667052775,-0.132135485061134
0.449088463905865,-0.133662262722098
0.454113054162185,-0.134549327708623
0.459094666292726,-0.134825989387446
0.463355457094774,-0.134554011441693
0.467041614330203,-0.133893486560819
0.470755273393818,-0.132866545328658
0.474450435524451,-0.131466854655514
0.478078687700159,-0.129697298826939
0.481591129904331,-0.127570483164978
0.484940466725292,-0.125108641919030
0.488083084748211,-0.122342920000580
0.490980928794409,-0.119312071389697
0.493603009709063,-0.116060686958317
0.495926421183877,-0.112637117912927
0.497936804464504,-0.109091288489993
0.499420773536754,-0.105895031982366
0.499889562755084,-0.104480311394083
0.500358351973415,-0.103058239170174
0.500827141191745,-0.101628815310638
0.501295930410076,-0.100192039815476
0.501764719628406,-0.098747912684688
0.502233508846737,-0.097296433918273
0.502702298065067,-0.095837603516231
0.503171087283398,-0.094371421478563
0.503639876501728,-0.092897887805269
0.504108665720059,-0.091417002496349
0.504577454938389,-0.089928765551802
0.505046244156720,-0.088433176971628
0.505515033375050,-0.086930236755828
0.505983822593381,-0.085419944904402
0.506452611811711,-0.083902301417349
0.506921401030042,-0.082377306294670
0.507390190248372,-0.080844959536365
0.507858979466703,-0.079305261142433
0.508327768685033,-0.077758211112875
0.508796557903364,-0.076203809447690
0.509265347121694,-0.074642056146879
0.509734136340025,-0.073072951210441
0.510202925558355,-0.071496494638377
0.510671714776686,-0.069912686430687
0.511140503995016,-0.068321526587370
0.511609293213347,-0.066723015108426
0.512078082431677,-0.065117151993857
0.512546871650008,-0.063503937243661
0.513015660868338,-0.061883370857838
0.513484450086669,-0.060255452836389
0.513953239304999,-0.058620183179314
0.514422028523330,-0.056977561886612
0.514890817741660,-0.055327588958284
0.515359606959991,-0.053670264394330
0.515828396178321,-0.052005588194749
0.516297185396652,-0.050333560359541
0.516870333617078,-0.048491412373589
0.517772100966488,-0.046363873343760
0.518837498714718,-0.044365057910566
0.520036034052119,-0.042573091712348
0.521326495340590,-0.041054428972694
0.522661553351621,-0.039855868998885
0.523993349246239,-0.039000000000000


==> data/t_1_iptc_5_yz.csv <==
z,y
-0.522412272373880,-0.039000000000000
-0.520993677068806,-0.039277757868418
-0.519566731177702,-0.039848286257706
-0.518178647741314,-0.040711961541065
-0.516877171680154,-0.041849561082324
-0.515705341340751,-0.043223316754564
-0.514696846750100,-0.044781004040592
-0.513880838004653,-0.046445200543074
-0.513454847350406,-0.047505488714407
-0.513028856696158,-0.048561549591273
-0.512602866041911,-0.049613383173674
-0.512176875387663,-0.050660989461610
-0.511750884733415,-0.051704368455080
-0.511324894079168,-0.052743520154085
-0.510898903424920,-0.053778444558624
-0.510472912770673,-0.054809141668697
-0.510046922116425,-0.055835611484305
-0.509620931462177,-0.056857854005447
-0.509194940807930,-0.057875869232124
-0.508768950153682,-0.058889657164335
-0.508342959499434,-0.059899217802081
-0.507916968845187,-0.060904551145361
-0.507490978190939,-0.061905657194175
-0.507064987536692,-0.062902535948525
-0.506638996882444,-0.063895187408408
-0.506213006228196,-0.064883611573826
-0.505787015573949,-0.065867808444778
-0.505361024919701,-0.066847778021265
-0.504935034265453,-0.067823520303286
-0.504509043611206,-0.068795035290842
-0.504083052956958,-0.069762322983932
-0.503657062302711,-0.070725383382557
-0.503231071648463,-0.071684216486716
-0.502805080994216,-0.072638822296410
-0.502379090339968,-0.073589200811638
-0.501953099685720,-0.074535352032400
-0.501527109031473,-0.075477275958697
-0.501101118377225,-0.076414972590528
-0.500675127722978,-0.077348441927894
-0.500249137068730,-0.078277683970794
-0.499823146414482,-0.079202698719229
-0.499397155760235,-0.080123486173198
-0.498971165105987,-0.081040046332702
-0.498545174451739,-0.081952379197740
-0.497523920523783,-0.084066532664399
-0.495670512871814,-0.087278064751139
-0.493478554288161,-0.090359754068644
-0.490959938516678,-0.093260574453107
-0.488136699285935,-0.095931272572705
-0.485040682267520,-0.098326855241845
-0.481712488272964,-0.100408949000483
-0.478199744973355,-0.102147787156804
-0.474554856471669,-0.103523614927423
-0.470832450907395,-0.104527375327627
-0.467086780868763,-0.105160633076617
-0.463369323588608,-0.105434791448936
-0.459094666292726,-0.105339918676229
-0.454113054162186,-0.104677177965039
-0.449088463905865,-0.103368561283903
-0.444140667052775,-0.101392140633368
-0.439397158840956,-0.098757051187688
-0.434983338868448,-0.095505840639889
-0.431012021856114,-0.091712897518081
-0.427574022045829,-0.087478912253986
-0.424731415835643,-0.082922209765821
-0.422514495630813,-0.078168468034808
-0.420922586349171,-0.073340576965252
-0.420438728398835,-0.071272981261617
-0.420284726300164,-0.070482971317933
-0.420130724201493,-0.069688734079782
-0.419976722102822,-0.068890269547166
-0.419822720004152,-0.068087577720085
-0.419668717905481,-0.067280658598538
-0.419514715806810,-0.066469512182525
-0.419360713708139,-0.065654138472047
-0.419206711609468,-0.064834537467103
-0.419052709510798,-0.064010709167694
-0.418898707412127,-0.063182653573819
-0.418744705313456,-0.062350370685479
-0.418590703214785,-0.061513860502673
-0.418436701116114,-0.060673123025402
-0.418282699017443,-0.059828158253665
-0.418128696918773,-0.058978966187462
-0.417974694820102,-0.058125546826794
-0.417820692721431,-0.057267900171661
-0.417666690622760,-0.056406026222062
-0.417512688524089,-0.055539924977997
-0.417358686425418,-0.054669596439467
-0.417204684326748,-0.053795040606471
-0.417050682228077,-0.052916257479010
-0.416896680129406,-0.052033247057083
-0.416742678030735,-0.051146009340690
-0.416588675932064,-0.050254544329832
-0.416434673833393,-0.049358852024509
-0.416280671734723,-0.048458932424720
-0.416126669636052,-0.047554785530465
-0.415972667537381,-0.046646411341745
-0.415818665438710,-0.045733809858559
-0.415664663340039,-0.044816981080908
-0.415510661241369,-0.043895925008791
-0.415356659142698,-0.042970641642209
-0.415202657044027,-0.042041130981161
-0.414915693683632,-0.040601442154804
-0.414245977062921,-0.038204887201218
-0.413384646850911,-0.035875785220650
-0.412340294797133,-0.033681918802714
-0.411132155404582,-0.031689443037100
-0.409789248548838,-0.029956784479226
-0.408348151073896,-0.028529140841779
-0.406849737495934,-0.027434623215861
-0.405335483451558,-0.026682714138716
-0.403844000000000,-0.026265151619026
-0.402352516548442,-0.026140702397349
-0.400838262504066,-0.026300692683999
-0.399339848926104,-0.026764994972312
-0.397898751451162,-0.027538928883333
-0.396555844595418,-0.028611353071645
-0.395347705202868,-0.029954799452943
-0.394303353149089,-0.031527772670197
-0.393442022937079,-0.033278821584458
-0.392772306316368,-0.035151584748804
-0.392485342955973,-0.036048757484733
-0.392331340857303,-0.036409145486839
-0.392177338758632,-0.036770781592789
-0.392023336659961,-0.037133665802582
-0.391869334561290,-0.037497798116220
-0.391715332462619,-0.037863178533700
-0.391561330363948,-0.038229807055025
-0.391407328265278,-0.038597683680193
-0.391253326166607,-0.038966808409205
-0.391099324067936,-0.039337181242060
-0.390945321969265,-0.039708802178759
-0.390791319870594,-0.040081671219302
-0.390637317771923,-0.040455788363689
-0.390483315673253,-0.040831153611919
-0.390329313574582,-0.041207766963993
-0.390175311475911,-0.041585628419911
-0.390021309377240,-0.041964737979672
-0.389867307278569,-0.042345095643277
-0.389713305179898,-0.042726701410726
-0.389559303081228,-0.043109555282018
-0.389405300982557,-0.043493657257154
-0.389251298883886,-0.043879007336134
-0.389097296785215,-0.044265605518958
-0.388943294686544,-0.044653451805625
-0.388789292587874,-0.045042546196136
-0.388635290489203,-0.045432888690490
-0.388481288390532,-0.045824479288689
-0.388327286291861,-0.046217317990730
-0.388173284193190,-0.046611404796616
-0.388019282094519,-0.047006739706345
-0.387865279995849,-0.047403322719918
-0.387711277897178,-0.047801153837335
-0.387557275798507,-0.048200233058596
-0.387403273699836,-0.048600560383700
-0.387249271601165,-0.049002135812647
-0.386765413650829,-0.050711106500345
-0.385173504369187,-0.055213390920727
-0.382956584164357,-0.059613008505099
-0.380113977954171,-0.063793231297056
-0.376675978143886,-0.067636282070864
-0.372704661131552,-0.071033006238480
-0.368290841159044,-0.073892477616511
-0.363547332947225,-0.076149881072024
-0.358599536094135,-0.077771286215719
-0.353574945837814,-0.078754598488084
-0.348593333707274,-0.079126821509356
-0.343710666292726,-0.078929457233503
-0.338729054162186,-0.078126643787987
-0.333704463905865,-0.076669574993670
-0.328756667052775,-0.074539266457883
-0.324013158840956,-0.071748350589546
-0.319599338868448,-0.068343190794488
-0.315628021856114,-0.064402012881866
-0.312190022045829,-0.060029053370948
-0.309347415835644,-0.055345615582863
-0.307130495630813,-0.050479591934785
-0.305538586349171,-0.045555230942695
-0.305054728398835,-0.043389275445445
-0.304900726300164,-0.042499625201958
-0.304746724201493,-0.041611223062315
-0.304592722102822,-0.040724069026515
-0.304438720004152,-0.039838163094559
-0.304284717905481,-0.038953505266447
-0.304130715806810,-0.038070095542178
-0.303976713708139,-0.037187933921753
-0.303822711609468,-0.036307020405172
-0.303668709510797,-0.035427354992434
-0.303514707412127,-0.034548937683541
-0.303360705313456,-0.033671768478490
-0.303206703214785,-0.032795847377284
-0.303052701116114,-0.031921174379921
-0.302898699017443,-0.031047749486402
-0.302744696918773,-0.030175572696727
-0.302590694820102,-0.029304644010895
-0.302436692721431,-0.028434963428907
-0.302282690622760,-0.027566530950762
-0.302128688524089,-0.026699346576462
-0.301974686425418,-0.025833410306005
-0.301820684326748,-0.024968722139391
-0.301666682228077,-0.024105282076622
-0.301512680129406,-0.023243090117696
-0.301358678030735,-0.022382146262614
-0.301204675932064,-0.021522450511375
-0.301050673833393,-0.020664002863980
-0.300896671734723,-0.019806803320429
-0.300742669636052,-0.018950851880722
-0.300588667537381,-0.018096148544858
-0.300434665438710,-0.017242693312838
-0.300280663340039,-0.016390486184662
-0.300126661241368,-0.015539527160329
-0.299972659142698,-0.014689816239840
-0.299818657044027,-0.013841353423195
-0.299531693683632,-0.012483319890865
-0.298861977062921,-0.010170407858040
-0.298000646850911,-0.007938370652527
-0.296956294797133,-0.005853400990466
-0.295748155404582,-0.003979289031661
-0.294405248548838,-0.002371470748019
-0.292964151073896,-0.001071771405360
-0.291465737495934,-0.000104845929072
-0.289951483451558,0.000523064423197
-0.288460000000000,0.000823000587906
-0.286968516548442,0.000827265282549
-0.285454262504066,0.000535317589234
-0.283955848926104,-0.000070181586419
-0.282514751451162,-0.000991274253643
-0.281171844595418,-0.002213020322221
-0.279963705202868,-0.003703945063854
-0.278919353149089,-0.005418690460735
-0.278058022937079,-0.007302414025339
-0.277388306316368,-0.009296080959289
-0.277101342955973,-0.010319268384375
-0.276947340857303,-0.010812582159547
-0.276793338758632,-0.011306609395364
-0.276639336659961,-0.011801350091827
-0.276485334561290,-0.012296804248934
-0.276331332462619,-0.012792971866687
-0.276177330363948,-0.013289852945085
-0.276023328265278,-0.013787447484129
-0.275869326166607,-0.014285755483817
-0.275715324067936,-0.014784776944151
-0.275561321969265,-0.015284511865130
-0.275407319870594,-0.015784960246754
-0.275253317771923,-0.016286122089024
-0.275099315673253,-0.016787997391939
-0.274945313574582,-0.017290586155499
-0.274791311475911,-0.017793888379704
-0.274637309377240,-0.018297904064555
-0.274483307278569,-0.018802633210050
-0.274329305179898,-0.019308075816191
-0.274175303081228,-0.019814231882978
-0.274021300982557,-0.020321101410409
-0.273867298883886,-0.020828684398486
-0.273713296785215,-0.021336980847208
-0.273559294686544,-0.021845990756575
-0.273405292587874,-0.022355714126587
-0.273251290489203,-0.022866150957245
-0.273097288390532,-0.023377301248548
-0.272943286291861,-0.023889165000496
-0.272789284193190,-0.024401742213089
-0.272635282094519,-0.024915032886328
-0.272481279995849,-0.025429037020212
-0.272327277897178,-0.025943754614741
-0.272173275798507,-0.026459185669915
-0.272019273699836,-0.026975330185735
-0.271865271601165,-0.027492188162200
-0.271381413650829,-0.029308603267147
-0.269789504369187,-0.033909575501682
-0.267572584164357,-0.038417691173446
-0.264729977954171,-0.042714428726435
-0.261291978143886,-0.046679636332071
-0.257320661131552,-0.050201338540354
-0.252906841159044,-0.053185546212906
-0.248163332947225,-0.055564383994853
-0.243215536094135,-0.057301109579479
-0.238190945837814,-0.058391270806325
-0.233209333707274,-0.058860104737133
-0.228326666292726,-0.058750786073373
-0.223345054162186,-0.058043451179802
-0.218320463905865,-0.056690879596760
-0.213372667052775,-0.054672276055417
-0.208629158840956,-0.051997929555812
-0.204215338868448,-0.048711468963775
-0.200244021856114,-0.044888197712029
-0.196806022045829,-0.040629477438991
-0.193963415835644,-0.036054012691211
-0.191746495630813,-0.031287558029611
-0.190154586349171,-0.026452800594467
-0.189670728398835,-0.024383264865118
-0.189516726300164,-0.023596065732385
-0.189362724201493,-0.022809580060298
-0.189208722102822,-0.022023807848855
-0.189054720004152,-0.021238749098058
-0.188900717905481,-0.020454403807907
-0.188746715806810,-0.019670771978400
-0.188592713708139,-0.018887853609539
-0.188438711609468,-0.018105648701322
-0.188284709510797,-0.017324157253752
-0.188130707412127,-0.016543379266826
-0.187976705313456,-0.015763314740546
-0.187822703214785,-0.014983963674910
-0.187668701116114,-0.014205326069920
-0.187514699017443,-0.013427401925576
-0.187360696918772,-0.012650191241876
-0.187206694820102,-0.011873694018822
-0.187052692721431,-0.011097910256413
-0.186898690622760,-0.010322839954649
-0.186744688524089,-0.009548483113531
-0.186590686425418,-0.008774839733058
-0.186436684326748,-0.008001909813230
-0.186282682228077,-0.007229693354047
-0.186128680129406,-0.006458190355510
-0.185974678030735,-0.005687400817617
-0.185820675932064,-0.004917324740370
-0.185666673833393,-0.004147962123768
-0.185512671734723,-0.003379312967812
-0.185358669636052,-0.002611377272501
-0.185204667537381,-0.001844155037835
-0.185050665438710,-0.001077646263814
-0.184896663340039,-0.000311850950438
-0.184742661241369,0.000453230902292
-0.184588659142698,0.001217599294377
-0.184434657044027,0.001981254225817
-0.184147693683632,0.003259709156758
-0.183477977062921,0.005497171407511
-0.182616646850911,0.007647310953713
-0.181572294797133,0.009645647527133
-0.180364155404582,0.011430504144661
-0.179021248548838,0.012948801181408
-0.177580151073896,0.014161111568705
-0.176081737495934,0.015045010140836
-0.174567483451558,0.015596135418841
-0.173076000000000,0.015826934760778
-0.171584516548442,0.015762398223879
-0.170070262504066,0.015394709507973
-0.168571848926104,0.014707968152009
-0.167130751451162,0.013702007159234
-0.165787844595418,0.012393951438646
-0.164579705202868,0.010817590719184
-0.163535353149089,0.009020524963090
-0.162674022937079,0.007059575184879
-0.162004306316368,0.004995346495869
-0.161717342955973,0.003898399712067
-0.161563340857303,0.003327083605628
-0.161409338758632,0.002755167543340
-0.161255336659961,0.002182651525203
-0.161101334561290,0.001609535551216
-0.160947332462619,0.001035819621380
-0.160793330363948,0.000461503735694
-0.160639328265278,-0.000113412105841
-0.160485326166607,-0.000688927903226
-0.160331324067936,-0.001265043656461
-0.160177321969265,-0.001841759365545
-0.160023319870594,-0.002419075030478
-0.159869317771923,-0.002996990651261
-0.159715315673253,-0.003575506227893
-0.159561313574582,-0.004154621760375
-0.159407311475911,-0.004734337248707
-0.159253309377240,-0.005314652692888
-0.159099307278569,-0.005895568092918
-0.158945305179898,-0.006477083448798
-0.158791303081228,-0.007059198760527
-0.158637300982557,-0.007641914028106
-0.158483298883886,-0.008225229251535
-0.158329296785215,-0.008809144430813
-0.158175294686544,-0.009393659565940
-0.158021292587874,-0.009978774656917
-0.157867290489203,-0.010564489703743
-0.157713288390532,-0.011150804706419
-0.157559286291861,-0.011737719664945
-0.157405284193190,-0.012325234579320
-0.157251282094519,-0.012913349449544
-0.157097279995849,-0.013502064275618
-0.156943277897178,-0.014091379057542
-0.156789275798507,-0.014681293795314
-0.156635273699836,-0.015271808488937
-0.156481271601165,-0.015862923138409
-0.155997413650829,-0.017748759792669
-0.154405504369187,-0.022413734012579
-0.152188584164357,-0.026992455867801
-0.149345977954171,-0.031365255946293
-0.145907978143886,-0.035410446571671
-0.141936661131552,-0.039014214290086
-0.137522841159044,-0.042080562082916
-0.132779332947225,-0.044539597060847
-0.127831536094134,-0.046352711816178
-0.122806945837814,-0.047513878840292
-0.117825333707273,-0.048047142217071
-0.112942666292726,-0.047996776781648
-0.107961054162186,-0.047353630934437
-0.102936463905865,-0.046071565873385
-0.097988667052775,-0.044128583943155
-0.093245158840956,-0.041533401808607
-0.088831338868448,-0.038327799661817
-0.084860021856113,-0.034585092665682
-0.081422022045829,-0.030404674506530
-0.078579415835643,-0.025903458876228
-0.076362495630813,-0.021205714749216
-0.074770586349171,-0.016433030710881
-0.074286728398835,-0.014430575996867
-0.074132726300164,-0.013714909422044
-0.073978724201493,-0.012999842803070
-0.073824722102822,-0.012285376139946
-0.073670720004152,-0.011571509432671
-0.073516717905481,-0.010858242681245
-0.073362715806810,-0.010145575885669
-0.073208713708139,-0.009433509045943
-0.073054711609468,-0.008722042162066
-0.072900709510797,-0.008011175234039
-0.072746707412127,-0.007300908261861
-0.072592705313456,-0.006591241245532
-0.072438703214785,-0.005882174185054
-0.072284701116114,-0.005173707080424
-0.072130699017443,-0.004465839931644
-0.071976696918772,-0.003758572738714
-0.071822694820102,-0.003051905501633
-0.071668692721431,-0.002345838220402
-0.071514690622760,-0.001640370895020
-0.071360688524089,-0.000935503525488
-0.071206686425418,-0.000231236111805
-0.071052684326748,0.000472431346029
-0.070898682228077,0.001175498848012
-0.070744680129406,0.001877966394147
-0.070590678030735,0.002579833984432
-0.070436675932064,0.003281101618867
-0.070282673833393,0.003981769297453
-0.070128671734723,0.004681837020189
-0.069974669636052,0.005381304787076
-0.069820667537381,0.006080172598113
-0.069666665438710,0.006778440453301
-0.069512663340039,0.007476108352639
-0.069358661241368,0.008173176296128
-0.069204659142698,0.008869644283768
-0.069050657044027,0.009565512315557
-0.068763693683632,0.010780066273099
-0.068093977062921,0.012956616654146
-0.067232646850911,0.015040309946184
-0.066188294797132,0.016968032194017
-0.064980155404582,0.018679813585530
-0.063637248548838,0.020124496649732
-0.062196151073896,0.021264627845195
-0.060697737495934,0.022079633729309
-0.059183483451558,0.022566731075505
-0.057692000000000,0.022739566617783
-0.056200516548442,0.022617207185878
-0.054686262504066,0.022185928904022
-0.053187848926104,0.021431044211842
-0.051746751451162,0.020353962363791
-0.050403844595418,0.018973641122643
-0.049195705202868,0.017325808812870
-0.048151353149089,0.015459939516412
-0.047290022937079,0.013434504883423
-0.046620306316368,0.011311416660063
-0.046333342955973,0.010153012227631
-0.046179340857302,0.009516766668715
-0.046025338758632,0.008880079786979
-0.045871336659961,0.008242951582423
-0.045717334561290,0.007605382055049
-0.045563332462619,0.006967371204855
-0.045409330363948,0.006328919031841
-0.045255328265277,0.005690025536009
-0.045101326166607,0.005050690717357
-0.044947324067936,0.004410914575885
-0.044793321969265,0.003770697111594
-0.044639319870594,0.003130038324484
-0.044485317771923,0.002488938214555
-0.044331315673253,0.001847396781806
-0.044177313574582,0.001205414026238
-0.044023311475911,0.000562989947850
-0.043869309377240,-0.000079875453357
-0.043715307278569,-0.000723182177383
-0.043561305179898,-0.001366930224228
-0.043407303081228,-0.002011119593893
-0.043253300982557,-0.002655750286378
-0.043099298883886,-0.003300822301681
-0.042945296785215,-0.003946335639804
-0.042791294686544,-0.004592290300747
-0.042637292587873,-0.005238686284508
-0.042483290489203,-0.005885523591089
-0.042329288390532,-0.006532802220490
-0.042175286291861,-0.007180522172710
-0.042021284193190,-0.007828683447749
-0.041867282094519,-0.008477286045607
-0.041713279995848,-0.009126329966285
-0.041559277897178,-0.009775815209782
-0.041405275798507,-0.010425741776099
-0.041251273699836,-0.011076109665235
-0.041097271601165,-0.011726918877190
-0.040613413650829,-0.013668500807764
-0.039021504369187,-0.018384799095489
-0.036804584164356,-0.023020070876431
-0.033961977954171,-0.027453721808118
-0.030523978143886,-0.031562831392898
-0.026552661131552,-0.035232114746968
-0.022138841159044,-0.038363970927059
-0.017395332947225,-0.040886898689940
-0.012447536094135,-0.042760807005418
-0.007422945837814,-0.043978418515265
-0.002441333707274,-0.044562834353748
0.002441333707274,-0.044559207130746
0.007422945837814,-0.043966877765437
0.012447536094135,-0.042740559408584
0.017395332947225,-0.040857298305821
0.022138841159044,-0.038324565483297
0.026552661131552,-0.035182680469113
0.030523978143886,-0.031503390972143
0.033961977954171,-0.027384542557211
0.036804584164356,-0.022941643381376
0.039021504369187,-0.018297799842473
0.040613413650829,-0.013573744498193
0.041097271601165,-0.011623763956442
0.041251273699836,-0.010963984751378
0.041405275798507,-0.010304646869134
0.041559277897178,-0.009645750309709
0.041713279995848,-0.008987295073103
0.041867282094519,-0.008329281159317
0.042021284193190,-0.007671708568350
0.042175286291861,-0.007014577300202
0.042329288390532,-0.006357887354874
0.042483290489203,-0.005701638732365
0.042637292587873,-0.005045831432676
0.042791294686544,-0.004390465455805
0.042945296785215,-0.003735540801755
0.043099298883886,-0.003081057470523
0.043253300982557,-0.002427015462111
0.043407303081228,-0.001773414776518
0.043561305179898,-0.001120255413745
0.043715307278569,-0.000467537373791
0.043869309377240,0.000184739343344
0.044023311475911,0.000836574737660
0.044177313574582,0.001487968809156
0.044331315673252,0.002138921557832
0.044485317771923,0.002789432983690
0.044639319870594,0.003439503086728
0.044793321969265,0.004089131866946
0.044947324067936,0.004738319324346
0.045101326166607,0.005387065458925
0.045255328265277,0.006035370270686
0.045409330363948,0.006683233759627
0.045563332462619,0.007330655925749
0.045717334561290,0.007977636769052
0.045871336659961,0.008624176289535
0.046025338758632,0.009270274487199
0.046179340857302,0.009915931362043
0.046333342955973,0.010561146914068
0.046620306316368,0.011728021191787
0.047290022937079,0.013859198610081
0.048151353149089,0.015893472997815
0.049195705202868,0.017768751926658
0.050403844595418,0.019426336976035
0.051746751451162,0.020816497858980
0.053187848926104,0.021903242390206
0.054686262504066,0.022667364450097
0.056200516548442,0.023107242314720
0.057692000000000,0.023237401235305
0.059183483451558,0.023072946736776
0.060697737495934,0.022596258238569
0.062196151073896,0.021793582518118
0.063637248548838,0.020667482073024
0.064980155404582,0.019238204109775
0.066188294797132,0.017542794135504
0.067232646850911,0.015631955164875
0.068093977062921,0.013565196901484
0.068763693683632,0.011405206308843
0.069050657044027,0.010209206518728
0.069204659142698,0.009534102007505
0.069358661241368,0.008859520733524
0.069512663340039,0.008185462696784
0.069666665438710,0.007511927897287
0.069820667537381,0.006838916335031
0.069974669636052,0.006166428010017
0.070128671734723,0.005494462922244
0.070282673833393,0.004823021071714
0.070436675932064,0.004152102458425
0.070590678030735,0.003481707082378
0.070744680129406,0.002811834943573
0.070898682228077,0.002142486042009
0.071052684326747,0.001473660377688
0.071206686425418,0.000805357950608
0.071360688524089,0.000137578760769
0.071514690622760,-0.000529677191827
0.071668692721431,-0.001196409907182
0.071822694820102,-0.001862619385294
0.071976696918772,-0.002528305626166
0.072130699017443,-0.003193468629795
0.072284701116114,-0.003858108396182
0.072438703214785,-0.004522224925328
0.072592705313456,-0.005185818217232
0.072746707412127,-0.005848888271895
0.072900709510797,-0.006511435089315
0.073054711609468,-0.007173458669494
0.073208713708139,-0.007834959012431
0.073362715806810,-0.008495936118126
0.073516717905481,-0.009156389986579
0.073670720004151,-0.009816320617791
0.073824722102822,-0.010475728011761
0.073978724201493,-0.011134612168489
0.074132726300164,-0.011792973087975
0.074286728398835,-0.012450810770220
0.074770586349171,-0.014398080933942
0.076362495630813,-0.019118642263784
0.078579415835643,-0.023757624212517
0.081422022045829,-0.028194293009329
0.084860021856114,-0.032305608816584
0.088831338868448,-0.035976199575736
0.093245158840956,-0.039108418670677
0.097988667052775,-0.041630765429189
0.102936463905865,-0.043503194831344
0.107961054162186,-0.044718514873298
0.112942666292726,-0.045299941362866
0.117825333707273,-0.045292637378023
0.122806945837814,-0.044695275755723
0.127831536094135,-0.043462423105900
0.132779332947225,-0.041571160393379
0.137522841159044,-0.039029069602873
0.141936661131552,-0.035876655870833
0.145907978143886,-0.032185916166872
0.149345977954171,-0.028054989691133
0.152188584164356,-0.023599698098029
0.154405504369187,-0.018943455564495
0.155997413650829,-0.014207274179457
0.156481271601165,-0.012243092089257
0.156635273699836,-0.011567191913016
0.156789275798507,-0.010890768499533
0.156943277897178,-0.010213821848808
0.157097279995848,-0.009536351960841
0.157251282094519,-0.008858358835633
0.157405284193190,-0.008179842473183
0.157559286291861,-0.007500802873491
0.157713288390532,-0.006821240036557
0.157867290489203,-0.006141153962382
0.158021292587873,-0.005460544650964
0.158175294686544,-0.004779412102305
0.158329296785215,-0.004097756316405
0.158483298883886,-0.003415577293262
0.158637300982557,-0.002732875032878
0.158791303081227,-0.002049649535252
0.158945305179898,-0.001365900800384
0.159099307278569,-0.000681628828274
0.159253309377240,0.000003166381077
0.159407311475911,0.000688484827670
0.159561313574582,0.001374326511505
0.159715315673252,0.002060691432582
0.159869317771923,0.002747579590901
0.160023319870594,0.003434990986461
0.160177321969265,0.004122925619263
0.160331324067936,0.004811383489307
0.160485326166607,0.005500364596592
0.160639328265277,0.006189868941119
0.160793330363948,0.006879896522889
0.160947332462619,0.007570447341899
0.161101334561290,0.008261521398152
0.161255336659961,0.008953118691646
0.161409338758632,0.009645239222383
0.161563340857302,0.010337882990361
0.161717342955973,0.011031049995580
0.162004306316368,0.012244105153275
0.162674022937079,0.014420384614052
0.163535353149089,0.016504943115981
0.164579705202867,0.018434729863539
0.165787844595418,0.020149778515165
0.167130751451162,0.021598870147026
0.168571848926104,0.022744427926672
0.170070262504065,0.023565704541996
0.171584516548442,0.024059709654632
0.173076000000000,0.024239869652125
0.174567483451558,0.024125598952126
0.176081737495934,0.023703606163795
0.177580151073896,0.022959056739417
0.179021248548838,0.021893141967073
0.180364155404581,0.020524543391488
0.181572294797132,0.018888676574066
0.182616646850911,0.017034693603058
0.183477977062921,0.015020762947442
0.184147693683632,0.012908535814349
0.184434657044027,0.011761885346553
0.184588659142697,0.011138437754421
0.184742661241368,0.010514901740983
0.184896663340039,0.009891277306240
0.185050665438710,0.009267564450192
0.185204667537381,0.008643763172839
0.185358669636052,0.008019873474180
0.185512671734722,0.007395895354215
0.185666673833393,0.006771828812945
0.185820675932064,0.006147673850370
0.185974678030735,0.005523430466489
0.186128680129406,0.004899098661303
0.186282682228077,0.004274678434812
0.186436684326747,0.003650169787015
0.186590686425418,0.003025572717912
0.186744688524089,0.002400887227505
0.186898690622760,0.001776113315791
0.187052692721431,0.001151250982773
0.187206694820102,0.000526300228449
0.187360696918772,-0.000098738947180
0.187514699017443,-0.000723866544115
0.187668701116114,-0.001349082562356
0.187822703214785,-0.001974387001901
0.187976705313456,-0.002599779862752
0.188130707412127,-0.003225261144909
0.188284709510797,-0.003850830848371
0.188438711609468,-0.004476488973138
0.188592713708139,-0.005102235519211
0.188746715806810,-0.005728070486589
0.188900717905481,-0.006353993875272
0.189054720004151,-0.006980005685261
0.189208722102822,-0.007606105916555
0.189362724201493,-0.008232294569155
0.189516726300164,-0.008858571643060
0.189670728398835,-0.009484937138271
0.190154586349171,-0.011403305851209
0.191746495630813,-0.016097801679788
0.193963415835643,-0.020708615061006
0.196806022045829,-0.025115516907132
0.200244021856114,-0.029196102939232
0.204215338868448,-0.032835728818091
0.208629158840956,-0.035937513624590
0.213372667052775,-0.038430698612681
0.218320463905865,-0.040275897760114
0.223345054162186,-0.041466448212819
0.228326666292726,-0.042025936929059
0.233209333707274,-0.041999116055792
0.238190945837814,-0.041381112133859
0.243215536094135,-0.040126180406583
0.248163332947225,-0.038211823690866
0.252906841159044,-0.035646136884762
0.257320661131552,-0.032470195598766
0.261291978143886,-0.028756581026508
0.264729977954170,-0.024603982898910
0.267572584164356,-0.020128696510656
0.269789504369187,-0.015454500747438
0.271381413650829,-0.010702646705528
0.271865271601165,-0.008722175914549
0.272019273699836,-0.008029483356406
0.272173275798507,-0.007336879219569
0.272327277897178,-0.006644363504036
0.272481279995848,-0.005951936209810
0.272635282094519,-0.005259597336888
0.272789284193190,-0.004567346885273
0.272943286291861,-0.003875184854962
0.273097288390532,-0.003183111245957
0.273251290489202,-0.002491126058257
0.273405292587873,-0.001799229291863
0.273559294686544,-0.001107420946774
0.273713296785215,-0.000415701022991
0.273867298883886,0.000275930479487
0.274021300982557,0.000967473560660
0.274175303081227,0.001658928220527
0.274329305179898,0.002350294459088
0.274483307278569,0.003041572276345
0.274637309377240,0.003732761672296
0.274791311475911,0.004423862646941
0.274945313574582,0.005114875200281
0.275099315673252,0.005805799332316
0.275253317771923,0.006496635043045
0.275407319870594,0.007187382332469
0.275561321969265,0.007878041200588
0.275715324067936,0.008568611647401
0.275869326166606,0.009259093672908
0.276023328265277,0.009949487277110
0.276177330363948,0.010639792460007
0.276331332462619,0.011330009221599
0.276485334561290,0.012020137561885
0.276639336659961,0.012710177480865
0.276793338758631,0.013400128978540
0.276947340857302,0.014089992054910
0.277101342955973,0.014779766709974
0.277388306316368,0.015989001252606
0.278058022937079,0.018160380642184
0.278919353149089,0.020238178377665
0.279963705202867,0.022159383967039
0.281171844595418,0.023864173429778
0.282514751451162,0.025301567834798
0.283955848926104,0.026434310162833
0.285454262504065,0.027242024134055
0.286968516548442,0.027722107497277
0.288460000000000,0.027888358332548
0.289951483451558,0.027759086897759
0.291465737495934,0.027319776388776
0.292964151073896,0.026555859175774
0.294405248548838,0.025468930136980
0.295748155404581,0.024078188027967
0.296956294797132,0.022419638835375
0.298000646850911,0.020543046755762
0.298861977062921,0.018507160592215
0.299531693683632,0.016374134175669
0.299818657044027,0.015204896148763
0.299972659142697,0.014556785221311
0.300126661241368,0.013907837591191
0.300280663340039,0.013258053258403
0.300434665438710,0.012607432222945
0.300588667537381,0.011955974484819
0.300742669636052,0.011303680044024
0.300896671734722,0.010650548900561
0.301050673833393,0.009996581054429
0.301204675932064,0.009341776505628
0.301358678030735,0.008686135254158
0.301512680129406,0.008029657300020
0.301666682228077,0.007372342643213
0.301820684326747,0.006714191283737
0.301974686425418,0.006055203221593
0.302128688524089,0.005395378456780
0.302282690622760,0.004734716989298
0.302436692721431,0.004073218819147
0.302590694820101,0.003410883946328
0.302744696918772,0.002747712370840
0.302898699017443,0.002083704092684
0.303052701116114,0.001418859111859
0.303206703214785,0.000753177428365
0.303360705313456,0.000086659042202
0.303514707412126,-0.000580696046629
0.303668709510797,-0.001248887838129
0.303822711609468,-0.001917916332298
0.303976713708139,-0.002587781529136
0.304130715806810,-0.003258483428642
0.304284717905481,-0.003930022030817
0.304438720004151,-0.004602397335660
0.304592722102822,-0.005275609343172
0.304746724201493,-0.005949658053353
0.304900726300164,-0.006624543466203
0.305054728398835,-0.007300265581721
0.305538586349171,-0.009265539336041
0.307130495630813,-0.014004125757683
0.309347415835643,-0.018664436688065
0.312190022045829,-0.023125506671358
0.315628021856113,-0.027263888108218
0.319599338868447,-0.030963640026272
0.324013158840956,-0.034126422233103
0.328756667052774,-0.036679969566671
0.333704463905865,-0.038583464125942
0.338729054162185,-0.039828993476666
0.343710666292726,-0.040439155084466
0.348593333707273,-0.040459513214892
0.353574945837814,-0.039893767021069
0.358599536094134,-0.038697105668477
0.363547332947225,-0.036846104507950
0.368290841159043,-0.034347588994284
0.372704661131552,-0.031241094562519
0.376675978143886,-0.027597503063079
0.380113977954170,-0.023513781726872
0.382956584164356,-0.019104618384124
0.385173504369187,-0.014492417251906
0.386765413650829,-0.009797368040121
0.387249271601165,-0.007879232281343
0.387403273699836,-0.007253855096226
0.387557275798507,-0.006629314613778
0.387711277897177,-0.006005610833999
0.387865279995848,-0.005382743756889
0.388019282094519,-0.004760713382447
0.388173284193190,-0.004139519710674
0.388327286291861,-0.003519162741570
0.388481288390532,-0.002899642475135
0.388635290489202,-0.002280958911368
0.388789292587873,-0.001663112050270
0.388943294686544,-0.001046101891840
0.389097296785215,-0.000429928436079
0.389251298883886,0.000185408317013
0.389405300982557,0.000799908367436
0.389559303081227,0.001413571715191
0.389713305179898,0.002026398360277
0.389867307278569,0.002638388302694
0.390021309377240,0.003249541542443
0.390175311475911,0.003859858079523
0.390329313574582,0.004469337913934
0.390483315673252,0.005077981045676
0.390637317771923,0.005685787474750
0.390791319870594,0.006292757201155
0.390945321969265,0.006898890224892
0.391099324067936,0.007504186545959
0.391253326166606,0.008108646164359
0.391407328265277,0.008712269080089
0.391561330363948,0.009315055293150
0.391715332462619,0.009917004803543
0.391869334561290,0.010518117611268
0.392023336659960,0.011118393716323
0.392177338758631,0.011717833118710
0.392331340857302,0.012316435818428
0.392485342955973,0.012914201815478
0.392772306316368,0.014035514113327
0.393442022937079,0.016117398992589
0.394303353149089,0.018090689124622
0.395347705202867,0.019894043040700
0.396555844595418,0.021470169455276
0.397898751451162,0.022771328575748
0.399339848926104,0.023763945976619
0.400838262504065,0.024431445664679
0.402352516548442,0.024774813752315
0.403844000000000,0.024810948494172
0.405335483451558,0.024544841018464
0.406849737495934,0.023947908929414
0.408348151073895,0.023008039757523
0.409789248548838,0.021730512184067
0.411132155404581,0.020139225156884
0.412340294797132,0.018275533200387
0.413384646850911,0.016194730470303
0.414245977062921,0.013960794717950
0.414915693683632,0.011640394937298
0.415202657044027,0.010267945883457
0.415356659142697,0.009398189630885
0.415510661241368,0.008521107351566
0.415664663340039,0.007636699045501
0.415818665438710,0.006744964712690
0.415972667537381,0.005845904353132
0.416126669636051,0.004939517966827
0.416280671734722,0.004025805553776
0.416434673833393,0.003104767113979
0.416588675932064,0.002176402647435
0.416742678030735,0.001240712154145
0.416896680129406,0.000297695634108
0.417050682228076,-0.000652646912675
0.417204684326747,-0.001610315486205
0.417358686425418,-0.002575310086481
0.417512688524089,-0.003547630713504
0.417666690622760,-0.004527277367273
0.417820692721431,-0.005514250047788
0.417974694820101,-0.006508548755050
0.418128696918772,-0.007510173489059
0.418282699017443,-0.008519124249814
0.418436701116114,-0.009535401037315
0.418590703214785,-0.010559003851563
0.418744705313455,-0.011589932692557
0.418898707412126,-0.012628187560298
0.419052709510797,-0.013673768454785
0.419206711609468,-0.014726675376019
0.419360713708139,-0.015786908323999
0.419514715806810,-0.016854467298726
0.419668717905480,-0.017929352300199
0.419822720004151,-0.019011563328419
0.419976722102822,-0.020101100383385
0.420130724201493,-0.021197963465098
0.420284726300164,-0.022302152573556
0.420438728398835,-0.023413667708762
0.420922586349171,-0.025792979504712
0.422514495630813,-0.030920641389726
0.424731415835643,-0.036017623119012
0.427574022045829,-0.040956453697882
0.431012021856113,-0.045604476765530
0.434983338868448,-0.049834313462077
0.439397158840956,-0.053534756780420
0.444140667052775,-0.056620264313237
0.449088463905865,-0.059037402862350
0.454113054162185,-0.060767255766818
0.459094666292726,-0.061823711854480
0.463355457094774,-0.062306138011516
0.467041614330203,-0.062482661958712
0.470755273393818,-0.062359120485725
0.474450435524451,-0.061921158690140
0.478078687700159,-0.061161630145627
0.481591129904331,-0.060081397037242
0.484940466725292,-0.058689666007477
0.488083084748211,-0.057003799156261
0.490980928794409,-0.055048599020358
0.493603009709063,-0.052855128525244
0.495926421183877,-0.050459180307000
0.497936804464504,-0.047899544777570
0.499420773536754,-0.045671081216118
0.499889562755084,-0.045348686712568
0.500358351973415,-0.045033618235765
0.500827141191745,-0.044725875785709
0.501295930410076,-0.044425459362399
0.501764719628406,-0.044132368965835
0.502233508846737,-0.043846604596018
0.502702298065067,-0.043568166252947
0.503171087283398,-0.043297053936623
0.503639876501728,-0.043033267647045
0.504108665720059,-0.042776807384214
0.504577454938389,-0.042527673148129
0.505046244156720,-0.042285864938791
0.505515033375050,-0.042051382756199
0.505983822593381,-0.041824226600354
0.506452611811711,-0.041604396471255
0.506921401030042,-0.041391892368902
0.507390190248372,-0.041186714293296
0.507858979466703,-0.040988862244437
0.508327768685033,-0.040798336222324
0.508796557903364,-0.040615136226957
0.509265347121694,-0.040439262258337
0.509734136340025,-0.040270714316463
0.510202925558355,-0.040109492401336
0.510671714776686,-0.039955596512955
0.511140503995016,-0.039809026651321
0.511609293213347,-0.039669782816433
0.512078082431677,-0.039537865008292
0.512546871650008,-0.039413273226897
0.513015660868338,-0.039296007472248
0.513484450086669,-0.039186067744346
0.513953239304999,-0.039083454043191
0.514422028523330,-0.038988166368782
0.514890817741660,-0.038900204721119
0.515359606959991,-0.038819569100203
0.515828396178321,-0.038746259506034
0.516297185396652,-0.038680275938611
0.516870333617078,-0.038406329904956
0.517772100966488,-0.037850586936551
0.518837498714718,-0.037544753148532
0.520036034052119,-0.037511834264537
0.521326495340590,-0.037756258287679
0.522661553351621,-0.038262996858890
0.523993349246239,-0.039000000000000


==> data/tesla_geo_1.csv <==
z,y
-0.517536000000000,0.039000000000000
-0.516078173180495,0.039144225390959
-0.514603365969011,0.039593572297130
-0.513164181721658,0.040358462576541
-0.511815519851933,0.041427028186583
-0.510608075229809,0.042764650396881
-0.509582170436265,0.044317552634970
-0.508763434967003,0.046019704308675
-0.508217953985280,0.047597640641835
-0.507997518398676,0.048336353770097
-0.507777082812073,0.049075066898359
-0.507556647225469,0.049813780026621
-0.507336211638866,0.050552493154884
-0.507115776052262,0.051291206283146
-0.506895340465658,0.052029919411408
-0.506674904879055,0.052768632539670
-0.506454469292451,0.053507345667932
-0.506234033705848,0.054246058796195
-0.506013598119244,0.054984771924457
-0.505793162532641,0.055723485052719
-0.505572726946037,0.056462198180981
-0.505352291359433,0.057200911309244
-0.505131855772830,0.057939624437506
-0.504911420186226,0.058678337565768
-0.504690984599623,0.059417050694030
-0.504470549013019,0.060155763822293
-0.504250113426416,0.060894476950555
-0.504029677839812,0.061633190078817
-0.503809242253208,0.062371903207079
-0.503588806666605,0.063110616335342
-0.503368371080001,0.063849329463604
-0.503147935493398,0.064588042591866
-0.502927499906794,0.065326755720128
-0.502707064320190,0.066065468848391
-0.502486628733587,0.066804181976653
-0.502266193146983,0.067542895104915
-0.502045757560380,0.068281608233177
-0.501825321973776,0.069020321361440
-0.501604886387173,0.069759034489702
-0.501384450800569,0.070497747617964
-0.501164015213965,0.071236460746226
-0.500943579627362,0.071975173874489
-0.500723144040758,0.072713887002751
-0.500502708454155,0.073452600131013
-0.500282272867551,0.074191313259275
-0.499373180477740,0.076947972458327
-0.497578794791400,0.081077189175615
-0.495268645531043,0.085082934377632
-0.492453910139301,0.088871357212970
-0.489168298180110,0.092349993148783
-0.485467618858042,0.095434501055958
-0.481426949920721,0.098055095259187
-0.477135654757556,0.100161698502153
-0.472690924801323,0.101727038224203
-0.468190801801126,0.102747299644330
-0.463727677735069,0.103240418924157
-0.459104860462141,0.103229578587764
-0.454144497001607,0.102644475851373
-0.449141545193560,0.101429508968477
-0.444214694714251,0.099561892049373
-0.439490253988006,0.097048917225206
-0.435092467277794,0.093930347487724
-0.431133173828000,0.090277028156026
-0.427702519759423,0.086185650781333
-0.424862297979520,0.081770456275156
-0.422642913577460,0.077153322318330
-0.421044149165979,0.072453923795479
-0.420553456068684,0.070500511792109
-0.420395703615836,0.069832672821887
-0.420237951162987,0.069164833851664
-0.420080198710139,0.068496994881441
-0.419922446257291,0.067829155911219
-0.419764693804442,0.067161316940996
-0.419606941351594,0.066493477970773
-0.419449188898746,0.065825639000551
-0.419291436445897,0.065157800030328
-0.419133683993049,0.064489961060105
-0.418975931540201,0.063822122089883
-0.418818179087352,0.063154283119660
-0.418660426634504,0.062486444149437
-0.418502674181656,0.061818605179215
-0.418344921728807,0.061150766208992
-0.418187169275959,0.060482927238769
-0.418029416823111,0.059815088268547
-0.417871664370262,0.059147249298324
-0.417713911917414,0.058479410328102
-0.417556159464566,0.057811571357879
-0.417398407011717,0.057143732387656
-0.417240654558869,0.056475893417434
-0.417082902106021,0.055808054447211
-0.416925149653173,0.055140215476988
-0.416767397200324,0.054472376506766
-0.416609644747476,0.053804537536543
-0.416451892294628,0.053136698566320
-0.416294139841779,0.052468859596098
-0.416136387388931,0.051801020625875
-0.415978634936083,0.051133181655652
-0.415820882483234,0.050465342685430
-0.415663130030386,0.049797503715207
-0.415505377577538,0.049129664744984
-0.415347625124689,0.048461825774762
-0.415189872671841,0.047793986804539
-0.414905836223399,0.046635239522932
-0.414234728458809,0.044495678206585
-0.413372863890006,0.042451349339091
-0.412328836154360,0.040564266262967
-0.411121796818393,0.038893168367805
-0.409780605785200,0.037487973040219
-0.408341626163629,0.036385008641607
-0.406845498340282,0.035603941812530
-0.405333478321054,0.035146930508253
-0.403844000000000,0.035000000000000
-0.402354521678946,0.035146930508253
-0.400842501659718,0.035603941812530
-0.399346373836372,0.036385008641607
-0.397907394214800,0.037487973040219
-0.396566203181608,0.038893168367805
-0.395359163845640,0.040564266262967
-0.394315136109994,0.042451349339091
-0.393453271541191,0.044495678206585
-0.392782163776601,0.046635239522932
-0.392498127328159,0.047793986804539
-0.392340374875311,0.048461825774762
-0.392182622422462,0.049129664744984
-0.392024869969614,0.049797503715207
-0.391867117516766,0.050465342685430
-0.391709365063917,0.051133181655652
-0.391551612611069,0.051801020625875
-0.391393860158221,0.052468859596098
-0.391236107705373,0.053136698566320
-0.391078355252524,0.053804537536543
-0.390920602799676,0.054472376506766
-0.390762850346828,0.055140215476988
-0.390605097893979,0.055808054447211
-0.390447345441131,0.056475893417434
-0.390289592988283,0.057143732387656
-0.390131840535434,0.057811571357879
-0.389974088082586,0.058479410328102
-0.389816335629738,0.059147249298324
-0.389658583176889,0.059815088268547
-0.389500830724041,0.060482927238770
-0.389343078271193,0.061150766208992
-0.389185325818344,0.061818605179215
-0.389027573365496,0.062486444149437
-0.388869820912648,0.063154283119660
-0.388712068459800,0.063822122089883
-0.388554316006951,0.064489961060105
-0.388396563554103,0.065157800030328
-0.388238811101255,0.065825639000551
-0.388081058648406,0.066493477970773
-0.387923306195558,0.067161316940996
-0.387765553742710,0.067829155911219
-0.387607801289861,0.068496994881441
-0.387450048837013,0.069164833851664
-0.387292296384165,0.069832672821887
-0.387134543931316,0.070500511792109
-0.386643850834022,0.072453923795479
-0.385045086422540,0.077153322318330
-0.382825702020480,0.081770456275156
-0.379985480240577,0.086185650781333
-0.376554826172000,0.090277028156026
-0.372595532722206,0.093930347487724
-0.368197746011994,0.097048917225207
-0.363473305285749,0.099561892049373
-0.358546454806440,0.101429508968477
-0.353543502998393,0.102644475851373
-0.348583139537859,0.103229578587764
-0.343720860462141,0.103229578587764
-0.338760497001607,0.102644475851373
-0.333757545193560,0.101429508968477
-0.328830694714251,0.099561892049373
-0.324106253988006,0.097048917225206
-0.319708467277794,0.093930347487724
-0.315749173828000,0.090277028156026
-0.312318519759423,0.086185650781333
-0.309478297979520,0.081770456275156
-0.307258913577461,0.077153322318330
-0.305660149165979,0.072453923795479
-0.305169456068684,0.070500511792109
-0.305011703615836,0.069832672821887
-0.304853951162987,0.069164833851664
-0.304696198710139,0.068496994881441
-0.304538446257291,0.067829155911219
-0.304380693804442,0.067161316940996
-0.304222941351594,0.066493477970773
-0.304065188898746,0.065825639000551
-0.303907436445897,0.065157800030328
-0.303749683993049,0.064489961060105
-0.303591931540201,0.063822122089883
-0.303434179087352,0.063154283119660
-0.303276426634504,0.062486444149437
-0.303118674181656,0.061818605179215
-0.302960921728807,0.061150766208992
-0.302803169275959,0.060482927238769
-0.302645416823111,0.059815088268547
-0.302487664370262,0.059147249298324
-0.302329911917414,0.058479410328102
-0.302172159464566,0.057811571357879
-0.302014407011717,0.057143732387656
-0.301856654558869,0.056475893417434
-0.301698902106021,0.055808054447211
-0.301541149653173,0.055140215476988
-0.301383397200324,0.054472376506766
-0.301225644747476,0.053804537536543
-0.301067892294628,0.053136698566320
-0.300910139841779,0.052468859596098
-0.300752387388931,0.051801020625875
-0.300594634936083,0.051133181655652
-0.300436882483234,0.050465342685430
-0.300279130030386,0.049797503715207
-0.300121377577538,0.049129664744984
-0.299963625124689,0.048461825774762
-0.299805872671841,0.047793986804539
-0.299521836223399,0.046635239522932
-0.298850728458809,0.044495678206585
-0.297988863890006,0.042451349339091
-0.296944836154360,0.040564266262967
-0.295737796818393,0.038893168367805
-0.294396605785200,0.037487973040219
-0.292957626163629,0.036385008641607
-0.291461498340282,0.035603941812530
-0.289949478321054,0.035146930508253
-0.288460000000000,0.035000000000000
-0.286970521678946,0.035146930508253
-0.285458501659718,0.035603941812530
-0.283962373836371,0.036385008641607
-0.282523394214800,0.037487973040219
-0.281182203181608,0.038893168367805
-0.279975163845640,0.040564266262967
-0.278931136109994,0.042451349339091
-0.278069271541191,0.044495678206585
-0.277398163776601,0.046635239522932
-0.277114127328159,0.047793986804539
-0.276956374875311,0.048461825774762
-0.276798622422462,0.049129664744984
-0.276640869969614,0.049797503715207
-0.276483117516766,0.050465342685430
-0.276325365063918,0.051133181655652
-0.276167612611069,0.051801020625875
-0.276009860158221,0.052468859596098
-0.275852107705373,0.053136698566320
-0.275694355252524,0.053804537536543
-0.275536602799676,0.054472376506766
-0.275378850346828,0.055140215476988
-0.275221097893979,0.055808054447211
-0.275063345441131,0.056475893417434
-0.274905592988283,0.057143732387656
-0.274747840535434,0.057811571357879
-0.274590088082586,0.058479410328102
-0.274432335629738,0.059147249298324
-0.274274583176889,0.059815088268547
-0.274116830724041,0.060482927238769
-0.273959078271193,0.061150766208992
-0.273801325818344,0.061818605179215
-0.273643573365496,0.062486444149437
-0.273485820912648,0.063154283119660
-0.273328068459800,0.063822122089883
-0.273170316006951,0.064489961060105
-0.273012563554103,0.065157800030328
-0.272854811101255,0.065825639000551
-0.272697058648406,0.066493477970773
-0.272539306195558,0.067161316940996
-0.272381553742710,0.067829155911219
-0.272223801289861,0.068496994881441
-0.272066048837013,0.069164833851664
-0.271908296384165,0.069832672821887
-0.271750543931316,0.070500511792109
-0.271259850834022,0.072453923795479
-0.269661086422540,0.077153322318330
-0.267441702020480,0.081770456275155
-0.264601480240578,0.086185650781333
-0.261170826172000,0.090277028156026
-0.257211532722206,0.093930347487724
-0.252813746011994,0.097048917225206
-0.248089305285749,0.099561892049373
-0.243162454806440,0.101429508968477
-0.238159502998393,0.102644475851373
-0.233199139537859,0.103229578587764
-0.228336860462141,0.103229578587764
-0.223376497001607,0.102644475851373
-0.218373545193560,0.101429508968477
-0.213446694714251,0.099561892049373
-0.208722253988006,0.097048917225206
-0.204324467277794,0.093930347487724
-0.200365173828000,0.090277028156027
-0.196934519759423,0.086185650781333
-0.194094297979520,0.081770456275156
-0.191874913577461,0.077153322318330
-0.190276149165979,0.072453923795479
-0.189785456068684,0.070500511792109
-0.189627703615835,0.069832672821887
-0.189469951162987,0.069164833851664
-0.189312198710139,0.068496994881441
-0.189154446257291,0.067829155911219
-0.188996693804442,0.067161316940996
-0.188838941351594,0.066493477970773
-0.188681188898746,0.065825639000551
-0.188523436445897,0.065157800030328
-0.188365683993049,0.064489961060105
-0.188207931540201,0.063822122089883
-0.188050179087352,0.063154283119660
-0.187892426634504,0.062486444149437
-0.187734674181656,0.061818605179215
-0.187576921728807,0.061150766208992
-0.187419169275959,0.060482927238769
-0.187261416823111,0.059815088268547
-0.187103664370262,0.059147249298324
-0.186945911917414,0.058479410328102
-0.186788159464566,0.057811571357879
-0.186630407011718,0.057143732387656
-0.186472654558869,0.056475893417434
-0.186314902106021,0.055808054447211
-0.186157149653173,0.055140215476988
-0.185999397200324,0.054472376506766
-0.185841644747476,0.053804537536543
-0.185683892294628,0.053136698566320
-0.185526139841779,0.052468859596098
-0.185368387388931,0.051801020625875
-0.185210634936083,0.051133181655652
-0.185052882483234,0.050465342685430
-0.184895130030386,0.049797503715207
-0.184737377577538,0.049129664744984
-0.184579625124689,0.048461825774762
-0.184421872671841,0.047793986804539
-0.184137836223399,0.046635239522932
-0.183466728458809,0.044495678206585
-0.182604863890006,0.042451349339091
-0.181560836154360,0.040564266262967
-0.180353796818393,0.038893168367805
-0.179012605785200,0.037487973040219
-0.177573626163629,0.036385008641607
-0.176077498340282,0.035603941812530
-0.174565478321054,0.035146930508253
-0.173076000000000,0.035000000000000
-0.171586521678946,0.035146930508253
-0.170074501659718,0.035603941812530
-0.168578373836371,0.036385008641607
-0.167139394214800,0.037487973040219
-0.165798203181608,0.038893168367805
-0.164591163845640,0.040564266262967
-0.163547136109994,0.042451349339091
-0.162685271541191,0.044495678206585
-0.162014163776601,0.046635239522932
-0.161730127328159,0.047793986804539
-0.161572374875311,0.048461825774762
-0.161414622422462,0.049129664744984
-0.161256869969614,0.049797503715207
-0.161099117516766,0.050465342685430
-0.160941365063917,0.051133181655652
-0.160783612611069,0.051801020625875
-0.160625860158221,0.052468859596098
-0.160468107705373,0.053136698566320
-0.160310355252524,0.053804537536543
-0.160152602799676,0.054472376506766
-0.159994850346828,0.055140215476988
-0.159837097893979,0.055808054447211
-0.159679345441131,0.056475893417434
-0.159521592988283,0.057143732387656
-0.159363840535434,0.057811571357879
-0.159206088082586,0.058479410328102
-0.159048335629738,0.059147249298324
-0.158890583176889,0.059815088268547
-0.158732830724041,0.060482927238769
-0.158575078271193,0.061150766208992
-0.158417325818344,0.061818605179215
-0.158259573365496,0.062486444149437
-0.158101820912648,0.063154283119660
-0.157944068459800,0.063822122089883
-0.157786316006951,0.064489961060105
-0.157628563554103,0.065157800030328
-0.157470811101255,0.065825639000551
-0.157313058648406,0.066493477970773
-0.157155306195558,0.067161316940996
-0.156997553742710,0.067829155911219
-0.156839801289861,0.068496994881441
-0.156682048837013,0.069164833851664
-0.156524296384165,0.069832672821887
-0.156366543931316,0.070500511792109
-0.155875850834021,0.072453923795479
-0.154277086422540,0.077153322318330
-0.152057702020480,0.081770456275156
-0.149217480240577,0.086185650781333
-0.145786826172000,0.090277028156026
-0.141827532722206,0.093930347487724
-0.137429746011994,0.097048917225207
-0.132705305285749,0.099561892049373
-0.127778454806440,0.101429508968478
-0.122775502998393,0.102644475851373
-0.117815139537859,0.103229578587764
-0.112952860462141,0.103229578587764
-0.107992497001607,0.102644475851373
-0.102989545193560,0.101429508968477
-0.098062694714251,0.099561892049373
-0.093338253988006,0.097048917225206
-0.088940467277794,0.093930347487724
-0.084981173828000,0.090277028156026
-0.081550519759423,0.086185650781333
-0.078710297979520,0.081770456275156
-0.076490913577460,0.077153322318330
-0.074892149165979,0.072453923795479
-0.074401456068684,0.070500511792109
-0.074243703615835,0.069832672821887
-0.074085951162987,0.069164833851664
-0.073928198710139,0.068496994881441
-0.073770446257290,0.067829155911219
-0.073612693804442,0.067161316940996
-0.073454941351594,0.066493477970773
-0.073297188898746,0.065825639000551
-0.073139436445897,0.065157800030328
-0.072981683993049,0.064489961060105
-0.072823931540201,0.063822122089883
-0.072666179087352,0.063154283119660
-0.072508426634504,0.062486444149437
-0.072350674181656,0.061818605179215
-0.072192921728807,0.061150766208992
-0.072035169275959,0.060482927238769
-0.071877416823111,0.059815088268547
-0.071719664370262,0.059147249298324
-0.071561911917414,0.058479410328102
-0.071404159464566,0.057811571357879
-0.071246407011717,0.057143732387656
-0.071088654558869,0.056475893417434
-0.070930902106021,0.055808054447211
-0.070773149653173,0.055140215476988
-0.070615397200324,0.054472376506766
-0.070457644747476,0.053804537536543
-0.070299892294628,0.053136698566320
-0.070142139841779,0.052468859596098
-0.069984387388931,0.051801020625875
-0.069826634936083,0.051133181655652
-0.069668882483234,0.050465342685430
-0.069511130030386,0.049797503715207
-0.069353377577538,0.049129664744984
-0.069195625124689,0.048461825774762
-0.069037872671841,0.047793986804539
-0.068753836223399,0.046635239522932
-0.068082728458809,0.044495678206585
-0.067220863890006,0.042451349339091
-0.066176836154360,0.040564266262967
-0.064969796818393,0.038893168367805
-0.063628605785200,0.037487973040219
-0.062189626163629,0.036385008641607
-0.060693498340282,0.035603941812530
-0.059181478321054,0.035146930508253
-0.057692000000000,0.035000000000000
-0.056202521678946,0.035146930508253
-0.054690501659718,0.035603941812530
-0.053194373836371,0.036385008641607
-0.051755394214800,0.037487973040219
-0.050414203181607,0.038893168367805
-0.049207163845640,0.040564266262967
-0.048163136109994,0.042451349339091
-0.047301271541191,0.044495678206585
-0.046630163776601,0.046635239522932
-0.046346127328159,0.047793986804539
-0.046188374875311,0.048461825774762
-0.046030622422462,0.049129664744984
-0.045872869969614,0.049797503715207
-0.045715117516766,0.050465342685430
-0.045557365063917,0.051133181655652
-0.045399612611069,0.051801020625875
-0.045241860158221,0.052468859596098
-0.045084107705372,0.053136698566320
-0.044926355252524,0.053804537536543
-0.044768602799676,0.054472376506766
-0.044610850346828,0.055140215476988
-0.044453097893979,0.055808054447211
-0.044295345441131,0.056475893417434
-0.044137592988283,0.057143732387656
-0.043979840535434,0.057811571357879
-0.043822088082586,0.058479410328102
-0.043664335629738,0.059147249298324
-0.043506583176889,0.059815088268547
-0.043348830724041,0.060482927238769
-0.043191078271193,0.061150766208992
-0.043033325818344,0.061818605179215
-0.042875573365496,0.062486444149437
-0.042717820912648,0.063154283119660
-0.042560068459799,0.063822122089883
-0.042402316006951,0.064489961060105
-0.042244563554103,0.065157800030328
-0.042086811101255,0.065825639000551
-0.041929058648406,0.066493477970773
-0.041771306195558,0.067161316940996
-0.041613553742710,0.067829155911219
-0.041455801289861,0.068496994881441
-0.041298048837013,0.069164833851664
-0.041140296384165,0.069832672821887
-0.040982543931316,0.070500511792109
-0.040491850834021,0.072453923795479
-0.038893086422540,0.077153322318330
-0.036673702020480,0.081770456275156
-0.033833480240577,0.086185650781333
-0.030402826172000,0.090277028156026
-0.026443532722206,0.093930347487724
-0.022045746011994,0.097048917225206
-0.017321305285749,0.099561892049373
-0.012394454806440,0.101429508968477
-0.007391502998393,0.102644475851373
-0.002431139537859,0.103229578587764
0.002431139537859,0.103229578587764
0.007391502998393,0.102644475851373
0.012394454806440,0.101429508968477
0.017321305285749,0.099561892049373
0.022045746011994,0.097048917225207
0.026443532722207,0.093930347487723
0.030402826172000,0.090277028156026
0.033833480240578,0.086185650781333
0.036673702020480,0.081770456275156
0.038893086422540,0.077153322318330
0.040491850834022,0.072453923795479
0.040982543931316,0.070500511792109
0.041140296384165,0.069832672821887
0.041298048837013,0.069164833851664
0.041455801289861,0.068496994881441
0.041613553742710,0.067829155911219
0.041771306195558,0.067161316940996
0.041929058648406,0.066493477970773
0.042086811101255,0.065825639000551
0.042244563554103,0.065157800030328
0.042402316006951,0.064489961060105
0.042560068459799,0.063822122089883
0.042717820912648,0.063154283119660
0.042875573365496,0.062486444149437
0.043033325818344,0.061818605179215
0.043191078271193,0.061150766208992
0.043348830724041,0.060482927238769
0.043506583176889,0.059815088268547
0.043664335629738,0.059147249298324
0.043822088082586,0.058479410328102
0.043979840535434,0.057811571357879
0.044137592988283,0.057143732387656
0.044295345441131,0.056475893417434
0.044453097893979,0.055808054447211
0.044610850346828,0.055140215476988
0.044768602799676,0.054472376506766
0.044926355252524,0.053804537536543
0.045084107705372,0.053136698566320
0.045241860158221,0.052468859596098
0.045399612611069,0.051801020625875
0.045557365063917,0.051133181655652
0.045715117516766,0.050465342685430
0.045872869969614,0.049797503715207
0.046030622422462,0.049129664744984
0.046188374875311,0.048461825774762
0.046346127328159,0.047793986804539
0.046630163776601,0.046635239522932
0.047301271541191,0.044495678206585
0.048163136109994,0.042451349339091
0.049207163845640,0.040564266262967
0.050414203181607,0.038893168367805
0.051755394214800,0.037487973040219
0.053194373836371,0.036385008641607
0.054690501659718,0.035603941812530
0.056202521678946,0.035146930508253
0.057692000000000,0.035000000000000
0.059181478321054,0.035146930508253
0.060693498340282,0.035603941812530
0.062189626163629,0.036385008641607
0.063628605785200,0.037487973040219
0.064969796818393,0.038893168367805
0.066176836154360,0.040564266262967
0.067220863890006,0.042451349339091
0.068082728458809,0.044495678206585
0.068753836223399,0.046635239522932
0.069037872671841,0.047793986804539
0.069195625124689,0.048461825774762
0.069353377577538,0.049129664744984
0.069511130030386,0.049797503715207
0.069668882483234,0.050465342685430
0.069826634936083,0.051133181655652
0.069984387388931,0.051801020625875
0.070142139841779,0.052468859596098
0.070299892294628,0.053136698566320
0.070457644747476,0.053804537536543
0.070615397200324,0.054472376506766
0.070773149653172,0.055140215476988
0.070930902106021,0.055808054447211
0.071088654558869,0.056475893417434
0.071246407011717,0.057143732387656
0.071404159464566,0.057811571357879
0.071561911917414,0.058479410328102
0.071719664370262,0.059147249298324
0.071877416823111,0.059815088268547
0.072035169275959,0.060482927238770
0.072192921728807,0.061150766208992
0.072350674181656,0.061818605179215
0.072508426634504,0.062486444149437
0.072666179087352,0.063154283119660
0.072823931540201,0.063822122089883
0.072981683993049,0.064489961060105
0.073139436445897,0.065157800030328
0.073297188898745,0.065825639000551
0.073454941351594,0.066493477970773
0.073612693804442,0.067161316940996
0.073770446257290,0.067829155911219
0.073928198710139,0.068496994881441
0.074085951162987,0.069164833851664
0.074243703615835,0.069832672821887
0.074401456068684,0.070500511792109
0.074892149165979,0.072453923795479
0.076490913577460,0.077153322318330
0.078710297979520,0.081770456275155
0.081550519759423,0.086185650781333
0.084981173828000,0.090277028156026
0.088940467277793,0.093930347487724
0.093338253988006,0.097048917225206
0.098062694714251,0.099561892049373
0.102989545193560,0.101429508968477
0.107992497001607,0.102644475851373
0.112952860462141,0.103229578587764
0.117815139537859,0.103229578587764
0.122775502998393,0.102644475851373
0.127778454806440,0.101429508968477
0.132705305285749,0.099561892049373
0.137429746011994,0.097048917225207
0.141827532722206,0.093930347487724
0.145786826172000,0.090277028156027
0.149217480240577,0.086185650781333
0.152057702020480,0.081770456275156
0.154277086422540,0.077153322318330
0.155875850834021,0.072453923795479
0.156366543931316,0.070500511792109
0.156524296384165,0.069832672821887
0.156682048837013,0.069164833851664
0.156839801289861,0.068496994881441
0.156997553742710,0.067829155911219
0.157155306195558,0.067161316940996
0.157313058648406,0.066493477970773
0.157470811101254,0.065825639000551
0.157628563554103,0.065157800030328
0.157786316006951,0.064489961060105
0.157944068459799,0.063822122089883
0.158101820912648,0.063154283119660
0.158259573365496,0.062486444149437
0.158417325818344,0.061818605179215
0.158575078271193,0.061150766208992
0.158732830724041,0.060482927238770
0.158890583176889,0.059815088268547
0.159048335629738,0.059147249298324
0.159206088082586,0.058479410328102
0.159363840535434,0.057811571357879
0.159521592988283,0.057143732387656
0.159679345441131,0.056475893417434
0.159837097893979,0.055808054447211
0.159994850346827,0.055140215476988
0.160152602799676,0.054472376506766
0.160310355252524,0.053804537536543
0.160468107705372,0.053136698566320
0.160625860158221,0.052468859596098
0.160783612611069,0.051801020625875
0.160941365063917,0.051133181655652
0.161099117516766,0.050465342685430
0.161256869969614,0.049797503715207
0.161414622422462,0.049129664744984
0.161572374875311,0.048461825774762
0.161730127328159,0.047793986804539
0.162014163776601,0.046635239522932
0.162685271541191,0.044495678206585
0.163547136109994,0.042451349339091
0.164591163845640,0.040564266262967
0.165798203181607,0.038893168367806
0.167139394214800,0.037487973040219
0.168578373836371,0.036385008641607
0.170074501659718,0.035603941812530
0.171586521678946,0.035146930508253
0.173076000000000,0.035000000000000
0.174565478321054,0.035146930508253
0.176077498340282,0.035603941812530
0.177573626163629,0.036385008641607
0.179012605785200,0.037487973040219
0.180353796818392,0.038893168367805
0.181560836154360,0.040564266262967
0.182604863890006,0.042451349339091
0.183466728458809,0.044495678206585
0.184137836223399,0.046635239522932
0.184421872671841,0.047793986804539
0.184579625124689,0.048461825774762
0.184737377577538,0.049129664744984
0.184895130030386,0.049797503715207
0.185052882483234,0.050465342685430
0.185210634936083,0.051133181655652
0.185368387388931,0.051801020625875
0.185526139841779,0.052468859596098
0.185683892294627,0.053136698566320
0.185841644747476,0.053804537536543
0.185999397200324,0.054472376506766
0.186157149653172,0.055140215476988
0.186314902106021,0.055808054447211
0.186472654558869,0.056475893417434
0.186630407011717,0.057143732387656
0.186788159464566,0.057811571357879
0.186945911917414,0.058479410328102
0.187103664370262,0.059147249298324
0.187261416823111,0.059815088268547
0.187419169275959,0.060482927238770
0.187576921728807,0.061150766208992
0.187734674181656,0.061818605179215
0.187892426634504,0.062486444149437
0.188050179087352,0.063154283119660
0.188207931540200,0.063822122089883
0.188365683993049,0.064489961060105
0.188523436445897,0.065157800030328
0.188681188898745,0.065825639000551
0.188838941351594,0.066493477970773
0.188996693804442,0.067161316940996
0.189154446257290,0.067829155911219
0.189312198710139,0.068496994881441
0.189469951162987,0.069164833851664
0.189627703615835,0.069832672821887
0.189785456068684,0.070500511792109
0.190276149165979,0.072453923795479
0.191874913577461,0.077153322318331
0.194094297979520,0.081770456275156
0.196934519759423,0.086185650781333
0.200365173828000,0.090277028156026
0.204324467277793,0.093930347487724
0.208722253988007,0.097048917225207
0.213446694714251,0.099561892049373
0.218373545193560,0.101429508968477
0.223376497001607,0.102644475851373
0.228336860462141,0.103229578587764
0.233199139537859,0.103229578587764
0.238159502998393,0.102644475851373
0.243162454806440,0.101429508968477
0.248089305285749,0.099561892049373
0.252813746011994,0.097048917225206
0.257211532722207,0.093930347487723
0.261170826172000,0.090277028156026
0.264601480240577,0.086185650781333
0.267441702020480,0.081770456275156
0.269661086422540,0.077153322318330
0.271259850834021,0.072453923795479
0.271750543931316,0.070500511792109
0.271908296384165,0.069832672821887
0.272066048837013,0.069164833851664
0.272223801289861,0.068496994881441
0.272381553742710,0.067829155911219
0.272539306195558,0.067161316940996
0.272697058648406,0.066493477970773
0.272854811101254,0.065825639000551
0.273012563554103,0.065157800030328
0.273170316006951,0.064489961060105
0.273328068459799,0.063822122089883
0.273485820912648,0.063154283119660
0.273643573365496,0.062486444149437
0.273801325818344,0.061818605179215
0.273959078271193,0.061150766208992
0.274116830724041,0.060482927238769
0.274274583176889,0.059815088268547
0.274432335629738,0.059147249298324
0.274590088082586,0.058479410328101
0.274747840535434,0.057811571357879
0.274905592988282,0.057143732387656
0.275063345441131,0.056475893417434
0.275221097893979,0.055808054447211
0.275378850346827,0.055140215476988
0.275536602799676,0.054472376506766
0.275694355252524,0.053804537536543
0.275852107705372,0.053136698566320
0.276009860158221,0.052468859596098
0.276167612611069,0.051801020625875
0.276325365063917,0.051133181655652
0.276483117516766,0.050465342685430
0.276640869969614,0.049797503715207
0.276798622422462,0.049129664744984
0.276956374875310,0.048461825774762
0.277114127328159,0.047793986804539
0.277398163776601,0.046635239522932
0.278069271541191,0.044495678206585
0.278931136109994,0.042451349339091
0.279975163845640,0.040564266262967
0.281182203181607,0.038893168367805
0.282523394214800,0.037487973040219
0.283962373836371,0.036385008641607
0.285458501659718,0.035603941812530
0.286970521678946,0.035146930508253
0.288460000000000,0.035000000000000
0.289949478321054,0.035146930508253
0.291461498340282,0.035603941812530
0.292957626163628,0.036385008641607
0.294396605785200,0.037487973040219
0.295737796818392,0.038893168367805
0.296944836154360,0.040564266262967
0.297988863890006,0.042451349339091
0.298850728458809,0.044495678206585
0.299521836223399,0.046635239522932
0.299805872671841,0.047793986804539
0.299963625124689,0.048461825774762
0.300121377577538,0.049129664744984
0.300279130030386,0.049797503715207
0.300436882483234,0.050465342685430
0.300594634936082,0.051133181655652
0.300752387388931,0.051801020625875
0.300910139841779,0.052468859596098
0.301067892294627,0.053136698566320
0.301225644747476,0.053804537536543
0.301383397200324,0.054472376506766
0.301541149653172,0.055140215476988
0.301698902106021,0.055808054447211
0.301856654558869,0.056475893417434
0.302014407011717,0.057143732387656
0.302172159464566,0.057811571357879
0.302329911917414,0.058479410328102
0.302487664370262,0.059147249298324
0.302645416823111,0.059815088268547
0.302803169275959,0.060482927238770
0.302960921728807,0.061150766208992
0.303118674181655,0.061818605179215
0.303276426634504,0.062486444149437
0.303434179087352,0.063154283119660
0.303591931540200,0.063822122089883
0.303749683993049,0.064489961060105
0.303907436445897,0.065157800030328
0.304065188898745,0.065825639000551
0.304222941351594,0.066493477970773
0.304380693804442,0.067161316940996
0.304538446257290,0.067829155911219
0.304696198710139,0.068496994881441
0.304853951162987,0.069164833851664
0.305011703615835,0.069832672821887
0.305169456068684,0.070500511792109
0.305660149165979,0.072453923795479
0.307258913577460,0.077153322318330
0.309478297979520,0.081770456275155
0.312318519759423,0.086185650781333
0.315749173828000,0.090277028156026
0.319708467277793,0.093930347487724
0.324106253988006,0.097048917225206
0.328830694714251,0.099561892049373
0.333757545193560,0.101429508968477
0.338760497001607,0.102644475851373
0.343720860462140,0.103229578587764
0.348583139537859,0.103229578587764
0.353543502998393,0.102644475851373
0.358546454806440,0.101429508968477
0.363473305285749,0.099561892049373
0.368197746011993,0.097048917225207
0.372595532722206,0.093930347487724
0.376554826172000,0.090277028156027
0.379985480240577,0.086185650781333
0.382825702020480,0.081770456275156
0.385045086422539,0.077153322318330
0.386643850834021,0.072453923795479
0.387134543931316,0.070500511792109
0.387292296384165,0.069832672821887
0.387450048837013,0.069164833851664
0.387607801289861,0.068496994881441
0.387765553742709,0.067829155911219
0.387923306195558,0.067161316940996
0.388081058648406,0.066493477970773
0.388238811101254,0.065825639000551
0.388396563554103,0.065157800030328
0.388554316006951,0.064489961060105
0.388712068459799,0.063822122089883
0.388869820912648,0.063154283119660
0.389027573365496,0.062486444149437
0.389185325818344,0.061818605179215
0.389343078271193,0.061150766208992
0.389500830724041,0.060482927238769
0.389658583176889,0.059815088268547
0.389816335629737,0.059147249298324
0.389974088082586,0.058479410328102
0.390131840535434,0.057811571357879
0.390289592988282,0.057143732387656
0.390447345441131,0.056475893417434
0.390605097893979,0.055808054447211
0.390762850346827,0.055140215476988
0.390920602799676,0.054472376506766
0.391078355252524,0.053804537536543
0.391236107705372,0.053136698566320
0.391393860158221,0.052468859596098
0.391551612611069,0.051801020625875
0.391709365063917,0.051133181655652
0.391867117516765,0.050465342685430
0.392024869969614,0.049797503715207
0.392182622422462,0.049129664744984
0.392340374875310,0.048461825774762
0.392498127328159,0.047793986804539
0.392782163776601,0.046635239522932
0.393453271541191,0.044495678206585
0.394315136109993,0.042451349339091
0.395359163845640,0.040564266262967
0.396566203181607,0.038893168367806
0.397907394214800,0.037487973040219
0.399346373836371,0.036385008641607
0.400842501659718,0.035603941812530
0.402354521678946,0.035146930508253
0.403844000000000,0.035000000000000
0.405333478321054,0.035146930508253
0.406845498340281,0.035603941812530
0.408341626163628,0.036385008641607
0.409780605785200,0.037487973040219
0.411121796818392,0.038893168367805
0.412328836154360,0.040564266262967
0.413372863890006,0.042451349339091
0.414234728458809,0.044495678206585
0.414905836223399,0.046635239522932
0.415189872671841,0.047793986804539
0.415347625124689,0.048461825774762
0.415505377577538,0.049129664744984
0.415663130030386,0.049797503715207
0.415820882483234,0.050465342685430
0.415978634936082,0.051133181655652
0.416136387388931,0.051801020625875
0.416294139841779,0.052468859596098
0.416451892294627,0.053136698566320
0.416609644747476,0.053804537536543
0.416767397200324,0.054472376506766
0.416925149653172,0.055140215476988
0.417082902106021,0.055808054447211
0.417240654558869,0.056475893417434
0.417398407011717,0.057143732387656
0.417556159464566,0.057811571357879
0.417713911917414,0.058479410328102
0.417871664370262,0.059147249298324
0.418029416823110,0.059815088268547
0.418187169275959,0.060482927238770
0.418344921728807,0.061150766208992
0.418502674181655,0.061818605179215
0.418660426634504,0.062486444149437
0.418818179087352,0.063154283119660
0.418975931540200,0.063822122089883
0.419133683993049,0.064489961060105
0.419291436445897,0.065157800030328
0.419449188898745,0.065825639000551
0.419606941351594,0.066493477970773
0.419764693804442,0.067161316940996
0.419922446257290,0.067829155911219
0.420080198710139,0.068496994881441
0.420237951162987,0.069164833851664
0.420395703615835,0.069832672821887
0.420553456068683,0.070500511792109
0.421044149165979,0.072453923795480
0.422642913577460,0.077153322318331
0.424862297979520,0.081770456275156
0.427702519759423,0.086185650781333
0.431133173828000,0.090277028156026
0.435092467277794,0.093930347487724
0.439490253988006,0.097048917225207
0.444214694714251,0.099561892049373
0.449141545193560,0.101429508968477
0.454144497001606,0.102644475851373
0.459104860462141,0.103229578587764
0.463772648167943,0.103240403013953
0.468324641941884,0.102747730222352
0.472913754004157,0.101729527746696
0.477449944914547,0.100168320741405
0.481837777353473,0.098067347419824
0.485982462746910,0.095452166244090
0.489796356659700,0.092370118143749
0.493205015752553,0.088887559538033
0.496151959575073,0.085085191668281
0.498601512291864,0.081052159338708
0.500539467804578,0.076879778535564
0.501627609874841,0.073819183772643
0.501863614279963,0.073079470948195
0.502099618685084,0.072339758123746
0.502335623090205,0.071600045299297
0.502571627495326,0.070860332474848
0.502807631900447,0.070120619650399
0.503043636305568,0.069380906825950
0.503279640710689,0.068641194001501
0.503515645115810,0.067901481177053
0.503751649520931,0.067161768352604
0.503987653926052,0.066422055528155
0.504223658331174,0.065682342703706
0.504459662736295,0.064942629879257
0.504695667141416,0.064202917054808
0.504931671546537,0.063463204230359
0.505167675951658,0.062723491405911
0.505403680356779,0.061983778581462
0.505639684761900,0.061244065757013
0.505875689167021,0.060504352932564
0.506111693572142,0.059764640108115
0.506347697977264,0.059024927283666
0.506583702382385,0.058285214459217
0.506819706787506,0.057545501634769
0.507055711192627,0.056805788810320
0.507291715597748,0.056066075985871
0.507527720002869,0.055326363161422
0.507763724407990,0.054586650336973
0.507999728813111,0.053846937512524
0.508235733218232,0.053107224688075
0.508471737623353,0.052367511863627
0.508707742028475,0.051627799039178
0.508943746433596,0.050888086214729
0.509179750838717,0.050148373390280
0.509415755243838,0.049408660565831
0.509651759648959,0.048668947741382
0.509887764054080,0.047929234916934
0.510123768459201,0.047189522092485
0.510388014817625,0.046363772991953
0.511084163737262,0.044622336487341
0.511994691998759,0.043008493370981
0.513099300406203,0.041599354881941
0.514360006619347,0.040461304520125
0.515725154570918,0.039640278794198
0.517136281629196,0.039155749471824
0.518536000000000,0.039000000000000


==> data/tesla_geo_2.csv <==
z,y
-0.517536000000000,-0.039000000000000
-0.516078173180495,-0.039144225390959
-0.514603365969011,-0.039593572297130
-0.513164181721658,-0.040358462576541
-0.511815519851933,-0.041427028186583
-0.510608075229809,-0.042764650396881
-0.509582170436265,-0.044317552634970
-0.508763434967003,-0.046019704308675
-0.508217953985280,-0.047597640641835
-0.507997518398676,-0.048336353770097
-0.507777082812073,-0.049075066898359
-0.507556647225469,-0.049813780026621
-0.507336211638866,-0.050552493154884
-0.507115776052262,-0.051291206283146
-0.506895340465658,-0.052029919411408
-0.506674904879055,-0.052768632539670
-0.506454469292451,-0.053507345667932
-0.506234033705848,-0.054246058796195
-0.506013598119244,-0.054984771924457
-0.505793162532641,-0.055723485052719
-0.505572726946037,-0.056462198180981
-0.505352291359433,-0.057200911309244
-0.505131855772830,-0.057939624437506
-0.504911420186226,-0.058678337565768
-0.504690984599623,-0.059417050694030
-0.504470549013019,-0.060155763822293
-0.504250113426416,-0.060894476950555
-0.504029677839812,-0.061633190078817
-0.503809242253208,-0.062371903207079
-0.503588806666605,-0.063110616335342
-0.503368371080001,-0.063849329463604
-0.503147935493398,-0.064588042591866
-0.502927499906794,-0.065326755720128
-0.502707064320190,-0.066065468848391
-0.502486628733587,-0.066804181976653
-0.502266193146983,-0.067542895104915
-0.502045757560380,-0.068281608233177
-0.501825321973776,-0.069020321361440
-0.501604886387173,-0.069759034489702
-0.501384450800569,-0.070497747617964
-0.501164015213965,-0.071236460746226
-0.500943579627362,-0.071975173874489
-0.500723144040758,-0.072713887002751
-0.500502708454155,-0.073452600131013
-0.500282272867551,-0.074191313259275
-0.499373180477740,-0.076947972458327
-0.497578794791400,-0.081077189175615
-0.495268645531043,-0.085082934377632
-0.492453910139301,-0.088871357212970
-0.489168298180110,-0.092349993148783
-0.485467618858042,-0.095434501055958
-0.481426949920721,-0.098055095259187
-0.477135654757556,-0.100161698502153
-0.472690924801323,-0.101727038224203
-0.468190801801126,-0.102747299644330
-0.463727677735069,-0.103240418924157
-0.459104860462141,-0.103229578587764
-0.454144497001607,-0.102644475851373
-0.449141545193560,-0.101429508968477
-0.444214694714251,-0.099561892049373
-0.439490253988006,-0.097048917225206
-0.435092467277794,-0.093930347487724
-0.431133173828000,-0.090277028156026
-0.427702519759423,-0.086185650781333
-0.424862297979520,-0.081770456275156
-0.422642913577460,-0.077153322318330
-0.421044149165979,-0.072453923795479
-0.420553456068684,-0.070500511792109
-0.420395703615836,-0.069832672821887
-0.420237951162987,-0.069164833851664
-0.420080198710139,-0.068496994881441
-0.419922446257291,-0.067829155911219
-0.419764693804442,-0.067161316940996
-0.419606941351594,-0.066493477970773
-0.419449188898746,-0.065825639000551
-0.419291436445897,-0.065157800030328
-0.419133683993049,-0.064489961060105
-0.418975931540201,-0.063822122089883
-0.418818179087352,-0.063154283119660
-0.418660426634504,-0.062486444149437
-0.418502674181656,-0.061818605179215
-0.418344921728807,-0.061150766208992
-0.418187169275959,-0.060482927238769
-0.418029416823111,-0.059815088268547
-0.417871664370262,-0.059147249298324
-0.417713911917414,-0.058479410328102
-0.417556159464566,-0.057811571357879
-0.417398407011717,-0.057143732387656
-0.417240654558869,-0.056475893417434
-0.417082902106021,-0.055808054447211
-0.416925149653173,-0.055140215476988
-0.416767397200324,-0.054472376506766
-0.416609644747476,-0.053804537536543
-0.416451892294628,-0.053136698566320
-0.416294139841779,-0.052468859596098
-0.416136387388931,-0.051801020625875
-0.415978634936083,-0.051133181655652
-0.415820882483234,-0.050465342685430
-0.415663130030386,-0.049797503715207
-0.415505377577538,-0.049129664744984
-0.415347625124689,-0.048461825774762
-0.415189872671841,-0.047793986804539
-0.414905836223399,-0.046635239522932
-0.414234728458809,-0.044495678206585
-0.413372863890006,-0.042451349339091
-0.412328836154360,-0.040564266262967
-0.411121796818393,-0.038893168367805
-0.409780605785200,-0.037487973040219
-0.408341626163629,-0.036385008641607
-0.406845498340282,-0.035603941812530
-0.405333478321054,-0.035146930508253
-0.403844000000000,-0.035000000000000
-0.402354521678946,-0.035146930508253
-0.400842501659718,-0.035603941812530
-0.399346373836372,-0.036385008641607
-0.397907394214800,-0.037487973040219
-0.396566203181608,-0.038893168367805
-0.395359163845640,-0.040564266262967
-0.394315136109994,-0.042451349339091
-0.393453271541191,-0.044495678206585
-0.392782163776601,-0.046635239522932
-0.392498127328159,-0.047793986804539
-0.392340374875311,-0.048461825774762
-0.392182622422462,-0.049129664744984
-0.392024869969614,-0.049797503715207
-0.391867117516766,-0.050465342685430
-0.391709365063917,-0.051133181655652
-0.391551612611069,-0.051801020625875
-0.391393860158221,-0.052468859596098
-0.391236107705373,-0.053136698566320
-0.391078355252524,-0.053804537536543
-0.390920602799676,-0.054472376506766
-0.390762850346828,-0.055140215476988
-0.390605097893979,-0.055808054447211
-0.390447345441131,-0.056475893417434
-0.390289592988283,-0.057143732387656
-0.390131840535434,-0.057811571357879
-0.389974088082586,-0.058479410328102
-0.389816335629738,-0.059147249298324
-0.389658583176889,-0.059815088268547
-0.389500830724041,-0.060482927238770
-0.389343078271193,-0.061150766208992
-0.389185325818344,-0.061818605179215
-0.389027573365496,-0.062486444149437
-0.388869820912648,-0.063154283119660
-0.388712068459800,-0.063822122089883
-0.388554316006951,-0.064489961060105
-0.388396563554103,-0.065157800030328
-0.388238811101255,-0.065825639000551
-0.388081058648406,-0.066493477970773
-0.387923306195558,-0.067161316940996
-0.387765553742710,-0.067829155911219
-0.387607801289861,-0.068496994881441
-0.387450048837013,-0.069164833851664
-0.387292296384165,-0.069832672821887
-0.387134543931316,-0.070500511792109
-0.386643850834022,-0.072453923795479
-0.385045086422540,-0.077153322318330
-0.382825702020480,-0.081770456275156
-0.379985480240577,-0.086185650781333
-0.376554826172000,-0.090277028156026
-0.372595532722206,-0.093930347487724
-0.368197746011994,-0.097048917225207
-0.363473305285749,-0.099561892049373
-0.358546454806440,-0.101429508968477
-0.353543502998393,-0.102644475851373
-0.348583139537859,-0.103229578587764
-0.343720860462141,-0.103229578587764
-0.338760497001607,-0.102644475851373
-0.333757545193560,-0.101429508968477
-0.328830694714251,-0.099561892049373
-0.324106253988006,-0.097048917225206
-0.319708467277794,-0.093930347487724
-0.315749173828000,-0.090277028156026
-0.312318519759423,-0.086185650781333
-0.309478297979520,-0.081770456275156
-0.307258913577461,-0.077153322318330
-0.305660149165979,-0.072453923795479
-0.305169456068684,-0.070500511792109
-0.305011703615836,-0.069832672821887
-0.304853951162987,-0.069164833851664
-0.304696198710139,-0.068496994881441
-0.304538446257291,-0.067829155911219
-0.304380693804442,-0.067161316940996
-0.304222941351594,-0.066493477970773
-0.304065188898746,-0.065825639000551
-0.303907436445897,-0.065157800030328
-0.303749683993049,-0.064489961060105
-0.303591931540201,-0.063822122089883
-0.303434179087352,-0.063154283119660
-0.303276426634504,-0.062486444149437
-0.303118674181656,-0.061818605179215
-0.302960921728807,-0.061150766208992
-0.302803169275959,-0.060482927238769
-0.302645416823111,-0.059815088268547
-0.302487664370262,-0.059147249298324
-0.302329911917414,-0.058479410328102
-0.302172159464566,-0.057811571357879
-0.302014407011717,-0.057143732387656
-0.301856654558869,-0.056475893417434
-0.301698902106021,-0.055808054447211
-0.301541149653173,-0.055140215476988
-0.301383397200324,-0.054472376506766
-0.301225644747476,-0.053804537536543
-0.301067892294628,-0.053136698566320
-0.300910139841779,-0.052468859596098
-0.300752387388931,-0.051801020625875
-0.300594634936083,-0.051133181655652
-0.300436882483234,-0.050465342685430
-0.300279130030386,-0.049797503715207
-0.300121377577538,-0.049129664744984
-0.299963625124689,-0.048461825774762
-0.299805872671841,-0.047793986804539
-0.299521836223399,-0.046635239522932
-0.298850728458809,-0.044495678206585
-0.297988863890006,-0.042451349339091
-0.296944836154360,-0.040564266262967
-0.295737796818393,-0.038893168367805
-0.294396605785200,-0.037487973040219
-0.292957626163629,-0.036385008641607
-0.291461498340282,-0.035603941812530
-0.289949478321054,-0.035146930508253
-0.288460000000000,-0.035000000000000
-0.286970521678946,-0.035146930508253
-0.285458501659718,-0.035603941812530
-0.283962373836371,-0.036385008641607
-0.282523394214800,-0.037487973040219
-0.281182203181608,-0.038893168367805
-0.279975163845640,-0.040564266262967
-0.278931136109994,-0.042451349339091
-0.278069271541191,-0.044495678206585
-0.277398163776601,-0.046635239522932
-0.277114127328159,-0.047793986804539
-0.276956374875311,-0.048461825774762
-0.276798622422462,-0.049129664744984
-0.276640869969614,-0.049797503715207
-0.276483117516766,-0.050465342685430
-0.276325365063918,-0.051133181655652
-0.276167612611069,-0.051801020625875
-0.276009860158221,-0.052468859596098
-0.275852107705373,-0.053136698566320
-0.275694355252524,-0.053804537536543
-0.275536602799676,-0.054472376506766
-0.275378850346828,-0.055140215476988
-0.275221097893979,-0.055808054447211
-0.275063345441131,-0.056475893417434
-0.274905592988283,-0.057143732387656
-0.274747840535434,-0.057811571357879
-0.274590088082586,-0.058479410328102
-0.274432335629738,-0.059147249298324
-0.274274583176889,-0.059815088268547
-0.274116830724041,-0.060482927238769
-0.273959078271193,-0.061150766208992
-0.273801325818344,-0.061818605179215
-0.273643573365496,-0.062486444149437
-0.273485820912648,-0.063154283119660
-0.273328068459800,-0.063822122089883
-0.273170316006951,-0.064489961060105
-0.273012563554103,-0.065157800030328
-0.272854811101255,-0.065825639000551
-0.272697058648406,-0.066493477970773
-0.272539306195558,-0.067161316940996
-0.272381553742710,-0.067829155911219
-0.272223801289861,-0.068496994881441
-0.272066048837013,-0.069164833851664
-0.271908296384165,-0.069832672821887
-0.271750543931316,-0.070500511792109
-0.271259850834022,-0.072453923795479
-0.269661086422540,-0.077153322318330
-0.267441702020480,-0.081770456275155
-0.264601480240578,-0.086185650781333
-0.261170826172000,-0.090277028156026
-0.257211532722206,-0.093930347487724
-0.252813746011994,-0.097048917225206
-0.248089305285749,-0.099561892049373
-0.243162454806440,-0.101429508968477
-0.238159502998393,-0.102644475851373
-0.233199139537859,-0.103229578587764
-0.228336860462141,-0.103229578587764
-0.223376497001607,-0.102644475851373
-0.218373545193560,-0.101429508968477
-0.213446694714251,-0.099561892049373
-0.208722253988006,-0.097048917225206
-0.204324467277794,-0.093930347487724
-0.200365173828000,-0.090277028156027
-0.196934519759423,-0.086185650781333
-0.194094297979520,-0.081770456275156
-0.191874913577461,-0.077153322318330
-0.190276149165979,-0.072453923795479
-0.189785456068684,-0.070500511792109
-0.189627703615835,-0.069832672821887
-0.189469951162987,-0.069164833851664
-0.189312198710139,-0.068496994881441
-0.189154446257291,-0.067829155911219
-0.188996693804442,-0.067161316940996
-0.188838941351594,-0.066493477970773
-0.188681188898746,-0.065825639000551
-0.188523436445897,-0.065157800030328
-0.188365683993049,-0.064489961060105
-0.188207931540201,-0.063822122089883
-0.188050179087352,-0.063154283119660
-0.187892426634504,-0.062486444149437
-0.187734674181656,-0.061818605179215
-0.187576921728807,-0.061150766208992
-0.187419169275959,-0.060482927238769
-0.187261416823111,-0.059815088268547
-0.187103664370262,-0.059147249298324
-0.186945911917414,-0.058479410328102
-0.186788159464566,-0.057811571357879
-0.186630407011718,-0.057143732387656
-0.186472654558869,-0.056475893417434
-0.186314902106021,-0.055808054447211
-0.186157149653173,-0.055140215476988
-0.185999397200324,-0.054472376506766
-0.185841644747476,-0.053804537536543
-0.185683892294628,-0.053136698566320
-0.185526139841779,-0.052468859596098
-0.185368387388931,-0.051801020625875
-0.185210634936083,-0.051133181655652
-0.185052882483234,-0.050465342685430
-0.184895130030386,-0.049797503715207
-0.184737377577538,-0.049129664744984
-0.184579625124689,-0.048461825774762
-0.184421872671841,-0.047793986804539
-0.184137836223399,-0.046635239522932
-0.183466728458809,-0.044495678206585
-0.182604863890006,-0.042451349339091
-0.181560836154360,-0.040564266262967
-0.180353796818393,-0.038893168367805
-0.179012605785200,-0.037487973040219
-0.177573626163629,-0.036385008641607
-0.176077498340282,-0.035603941812530
-0.174565478321054,-0.035146930508253
-0.173076000000000,-0.035000000000000
-0.171586521678946,-0.035146930508253
-0.170074501659718,-0.035603941812530
-0.168578373836371,-0.036385008641607
-0.167139394214800,-0.037487973040219
-0.165798203181608,-0.038893168367805
-0.164591163845640,-0.040564266262967
-0.163547136109994,-0.042451349339091
-0.162685271541191,-0.044495678206585
-0.162014163776601,-0.046635239522932
-0.161730127328159,-0.047793986804539
-0.161572374875311,-0.048461825774762
-0.161414622422462,-0.049129664744984
-0.161256869969614,-0.049797503715207
-0.161099117516766,-0.050465342685430
-0.160941365063917,-0.051133181655652
-0.160783612611069,-0.051801020625875
-0.160625860158221,-0.052468859596098
-0.160468107705373,-0.053136698566320
-0.160310355252524,-0.053804537536543
-0.160152602799676,-0.054472376506766
-0.159994850346828,-0.055140215476988
-0.159837097893979,-0.055808054447211
-0.159679345441131,-0.056475893417434
-0.159521592988283,-0.057143732387656
-0.159363840535434,-0.057811571357879
-0.159206088082586,-0.058479410328102
-0.159048335629738,-0.059147249298324
-0.158890583176889,-0.059815088268547
-0.158732830724041,-0.060482927238769
-0.158575078271193,-0.061150766208992
-0.158417325818344,-0.061818605179215
-0.158259573365496,-0.062486444149437
-0.158101820912648,-0.063154283119660
-0.157944068459800,-0.063822122089883
-0.157786316006951,-0.064489961060105
-0.157628563554103,-0.065157800030328
-0.157470811101255,-0.065825639000551
-0.157313058648406,-0.066493477970773
-0.157155306195558,-0.067161316940996
-0.156997553742710,-0.067829155911219
-0.156839801289861,-0.068496994881441
-0.156682048837013,-0.069164833851664
-0.156524296384165,-0.069832672821887
-0.156366543931316,-0.070500511792109
-0.155875850834021,-0.072453923795479
-0.154277086422540,-0.077153322318330
-0.152057702020480,-0.081770456275156
-0.149217480240577,-0.086185650781333
-0.145786826172000,-0.090277028156026
-0.141827532722206,-0.093930347487724
-0.137429746011994,-0.097048917225207
-0.132705305285749,-0.099561892049373
-0.127778454806440,-0.101429508968478
-0.122775502998393,-0.102644475851373
-0.117815139537859,-0.103229578587764
-0.112952860462141,-0.103229578587764
-0.107992497001607,-0.102644475851373
-0.102989545193560,-0.101429508968477
-0.098062694714251,-0.099561892049373
-0.093338253988006,-0.097048917225206
-0.088940467277794,-0.093930347487724
-0.084981173828000,-0.090277028156026
-0.081550519759423,-0.086185650781333
-0.078710297979520,-0.081770456275156
-0.076490913577460,-0.077153322318330
-0.074892149165979,-0.072453923795479
-0.074401456068684,-0.070500511792109
-0.074243703615835,-0.069832672821887
-0.074085951162987,-0.069164833851664
-0.073928198710139,-0.068496994881441
-0.073770446257290,-0.067829155911219
-0.073612693804442,-0.067161316940996
-0.073454941351594,-0.066493477970773
-0.073297188898746,-0.065825639000551
-0.073139436445897,-0.065157800030328
-0.072981683993049,-0.064489961060105
-0.072823931540201,-0.063822122089883
-0.072666179087352,-0.063154283119660
-0.072508426634504,-0.062486444149437
-0.072350674181656,-0.061818605179215
-0.072192921728807,-0.061150766208992
-0.072035169275959,-0.060482927238769
-0.071877416823111,-0.059815088268547
-0.071719664370262,-0.059147249298324
-0.071561911917414,-0.058479410328102
-0.071404159464566,-0.057811571357879
-0.071246407011717,-0.057143732387656
-0.071088654558869,-0.056475893417434
-0.070930902106021,-0.055808054447211
-0.070773149653173,-0.055140215476988
-0.070615397200324,-0.054472376506766
-0.070457644747476,-0.053804537536543
-0.070299892294628,-0.053136698566320
-0.070142139841779,-0.052468859596098
-0.069984387388931,-0.051801020625875
-0.069826634936083,-0.051133181655652
-0.069668882483234,-0.050465342685430
-0.069511130030386,-0.049797503715207
-0.069353377577538,-0.049129664744984
-0.069195625124689,-0.048461825774762
-0.069037872671841,-0.047793986804539
-0.068753836223399,-0.046635239522932
-0.068082728458809,-0.044495678206585
-0.067220863890006,-0.042451349339091
-0.066176836154360,-0.040564266262967
-0.064969796818393,-0.038893168367805
-0.063628605785200,-0.037487973040219
-0.062189626163629,-0.036385008641607
-0.060693498340282,-0.035603941812530
-0.059181478321054,-0.035146930508253
-0.057692000000000,-0.035000000000000
-0.056202521678946,-0.035146930508253
-0.054690501659718,-0.035603941812530
-0.053194373836371,-0.036385008641607
-0.051755394214800,-0.037487973040219
-0.050414203181607,-0.038893168367805
-0.049207163845640,-0.040564266262967
-0.048163136109994,-0.042451349339091
-0.047301271541191,-0.044495678206585
-0.046630163776601,-0.046635239522932
-0.046346127328159,-0.047793986804539
-0.046188374875311,-0.048461825774762
-0.046030622422462,-0.049129664744984
-0.045872869969614,-0.049797503715207
-0.045715117516766,-0.050465342685430
-0.045557365063917,-0.051133181655652
-0.045399612611069,-0.051801020625875
-0.045241860158221,-0.052468859596098
-0.045084107705372,-0.053136698566320
-0.044926355252524,-0.053804537536543
-0.044768602799676,-0.054472376506766
-0.044610850346828,-0.055140215476988
-0.044453097893979,-0.055808054447211
-0.044295345441131,-0.056475893417434
-0.044137592988283,-0.057143732387656
-0.043979840535434,-0.057811571357879
-0.043822088082586,-0.058479410328102
-0.043664335629738,-0.059147249298324
-0.043506583176889,-0.059815088268547
-0.043348830724041,-0.060482927238769
-0.043191078271193,-0.061150766208992
-0.043033325818344,-0.061818605179215
-0.042875573365496,-0.062486444149437
-0.042717820912648,-0.063154283119660
-0.042560068459799,-0.063822122089883
-0.042402316006951,-0.064489961060105
-0.042244563554103,-0.065157800030328
-0.042086811101255,-0.065825639000551
-0.041929058648406,-0.066493477970773
-0.041771306195558,-0.067161316940996
-0.041613553742710,-0.067829155911219
-0.041455801289861,-0.068496994881441
-0.041298048837013,-0.069164833851664
-0.041140296384165,-0.069832672821887
-0.040982543931316,-0.070500511792109
-0.040491850834021,-0.072453923795479
-0.038893086422540,-0.077153322318330
-0.036673702020480,-0.081770456275156
-0.033833480240577,-0.086185650781333
-0.030402826172000,-0.090277028156026
-0.026443532722206,-0.093930347487724
-0.022045746011994,-0.097048917225206
-0.017321305285749,-0.099561892049373
-0.012394454806440,-0.101429508968477
-0.007391502998393,-0.102644475851373
-0.002431139537859,-0.103229578587764
0.002431139537859,-0.103229578587764
0.007391502998393,-0.102644475851373
0.012394454806440,-0.101429508968477
0.017321305285749,-0.099561892049373
0.022045746011994,-0.097048917225207
0.026443532722207,-0.093930347487723
0.030402826172000,-0.090277028156026
0.033833480240578,-0.086185650781333
0.036673702020480,-0.081770456275156
0.038893086422540,-0.077153322318330
0.040491850834022,-0.072453923795479
0.040982543931316,-0.070500511792109
0.041140296384165,-0.069832672821887
0.041298048837013,-0.069164833851664
0.041455801289861,-0.068496994881441
0.041613553742710,-0.067829155911219
0.041771306195558,-0.067161316940996
0.041929058648406,-0.066493477970773
0.042086811101255,-0.065825639000551
0.042244563554103,-0.065157800030328
0.042402316006951,-0.064489961060105
0.042560068459799,-0.063822122089883
0.042717820912648,-0.063154283119660
0.042875573365496,-0.062486444149437
0.043033325818344,-0.061818605179215
0.043191078271193,-0.061150766208992
0.043348830724041,-0.060482927238769
0.043506583176889,-0.059815088268547
0.043664335629738,-0.059147249298324
0.043822088082586,-0.058479410328102
0.043979840535434,-0.057811571357879
0.044137592988283,-0.057143732387656
0.044295345441131,-0.056475893417434
0.044453097893979,-0.055808054447211
0.044610850346828,-0.055140215476988
0.044768602799676,-0.054472376506766
0.044926355252524,-0.053804537536543
0.045084107705372,-0.053136698566320
0.045241860158221,-0.052468859596098
0.045399612611069,-0.051801020625875
0.045557365063917,-0.051133181655652
0.045715117516766,-0.050465342685430
0.045872869969614,-0.049797503715207
0.046030622422462,-0.049129664744984
0.046188374875311,-0.048461825774762
0.046346127328159,-0.047793986804539
0.046630163776601,-0.046635239522932
0.047301271541191,-0.044495678206585
0.048163136109994,-0.042451349339091
0.049207163845640,-0.040564266262967
0.050414203181607,-0.038893168367805
0.051755394214800,-0.037487973040219
0.053194373836371,-0.036385008641607
0.054690501659718,-0.035603941812530
0.056202521678946,-0.035146930508253
0.057692000000000,-0.035000000000000
0.059181478321054,-0.035146930508253
0.060693498340282,-0.035603941812530
0.062189626163629,-0.036385008641607
0.063628605785200,-0.037487973040219
0.064969796818393,-0.038893168367805
0.066176836154360,-0.040564266262967
0.067220863890006,-0.042451349339091
0.068082728458809,-0.044495678206585
0.068753836223399,-0.046635239522932
0.069037872671841,-0.047793986804539
0.069195625124689,-0.048461825774762
0.069353377577538,-0.049129664744984
0.069511130030386,-0.049797503715207
0.069668882483234,-0.050465342685430
0.069826634936083,-0.051133181655652
0.069984387388931,-0.051801020625875
0.070142139841779,-0.052468859596098
0.070299892294628,-0.053136698566320
0.070457644747476,-0.053804537536543
0.070615397200324,-0.054472376506766
0.070773149653172,-0.055140215476988
0.070930902106021,-0.055808054447211
0.071088654558869,-0.056475893417434
0.071246407011717,-0.057143732387656
0.071404159464566,-0.057811571357879
0.071561911917414,-0.058479410328102
0.071719664370262,-0.059147249298324
0.071877416823111,-0.059815088268547
0.072035169275959,-0.060482927238770
0.072192921728807,-0.061150766208992
0.072350674181656,-0.061818605179215
0.072508426634504,-0.062486444149437
0.072666179087352,-0.063154283119660
0.072823931540201,-0.063822122089883
0.072981683993049,-0.064489961060105
0.073139436445897,-0.065157800030328
0.073297188898745,-0.065825639000551
0.073454941351594,-0.066493477970773
0.073612693804442,-0.067161316940996
0.073770446257290,-0.067829155911219
0.073928198710139,-0.068496994881441
0.074085951162987,-0.069164833851664
0.074243703615835,-0.069832672821887
0.074401456068684,-0.070500511792109
0.074892149165979,-0.072453923795479
0.076490913577460,-0.077153322318330
0.078710297979520,-0.081770456275155
0.081550519759423,-0.086185650781333
0.084981173828000,-0.090277028156026
0.088940467277793,-0.093930347487724
0.093338253988006,-0.097048917225206
0.098062694714251,-0.099561892049373
0.102989545193560,-0.101429508968477
0.107992497001607,-0.102644475851373
0.112952860462141,-0.103229578587764
0.117815139537859,-0.103229578587764
0.122775502998393,-0.102644475851373
0.127778454806440,-0.101429508968477
0.132705305285749,-0.099561892049373
0.137429746011994,-0.097048917225207
0.141827532722206,-0.093930347487724
0.145786826172000,-0.090277028156027
0.149217480240577,-0.086185650781333
0.152057702020480,-0.081770456275156
0.154277086422540,-0.077153322318330
0.155875850834021,-0.072453923795479
0.156366543931316,-0.070500511792109
0.156524296384165,-0.069832672821887
0.156682048837013,-0.069164833851664
0.156839801289861,-0.068496994881441
0.156997553742710,-0.067829155911219
0.157155306195558,-0.067161316940996
0.157313058648406,-0.066493477970773
0.157470811101254,-0.065825639000551
0.157628563554103,-0.065157800030328
0.157786316006951,-0.064489961060105
0.157944068459799,-0.063822122089883
0.158101820912648,-0.063154283119660
0.158259573365496,-0.062486444149437
0.158417325818344,-0.061818605179215
0.158575078271193,-0.061150766208992
0.158732830724041,-0.060482927238770
0.158890583176889,-0.059815088268547
0.159048335629738,-0.059147249298324
0.159206088082586,-0.058479410328102
0.159363840535434,-0.057811571357879
0.159521592988283,-0.057143732387656
0.159679345441131,-0.056475893417434
0.159837097893979,-0.055808054447211
0.159994850346827,-0.055140215476988
0.160152602799676,-0.054472376506766
0.160310355252524,-0.053804537536543
0.160468107705372,-0.053136698566320
0.160625860158221,-0.052468859596098
0.160783612611069,-0.051801020625875
0.160941365063917,-0.051133181655652
0.161099117516766,-0.050465342685430
0.161256869969614,-0.049797503715207
0.161414622422462,-0.049129664744984
0.161572374875311,-0.048461825774762
0.161730127328159,-0.047793986804539
0.162014163776601,-0.046635239522932
0.162685271541191,-0.044495678206585
0.163547136109994,-0.042451349339091
0.164591163845640,-0.040564266262967
0.165798203181607,-0.038893168367806
0.167139394214800,-0.037487973040219
0.168578373836371,-0.036385008641607
0.170074501659718,-0.035603941812530
0.171586521678946,-0.035146930508253
0.173076000000000,-0.035000000000000
0.174565478321054,-0.035146930508253
0.176077498340282,-0.035603941812530
0.177573626163629,-0.036385008641607
0.179012605785200,-0.037487973040219
0.180353796818392,-0.038893168367805
0.181560836154360,-0.040564266262967
0.182604863890006,-0.042451349339091
0.183466728458809,-0.044495678206585
0.184137836223399,-0.046635239522932
0.184421872671841,-0.047793986804539
0.184579625124689,-0.048461825774762
0.184737377577538,-0.049129664744984
0.184895130030386,-0.049797503715207
0.185052882483234,-0.050465342685430
0.185210634936083,-0.051133181655652
0.185368387388931,-0.051801020625875
0.185526139841779,-0.052468859596098
0.185683892294627,-0.053136698566320
0.185841644747476,-0.053804537536543
0.185999397200324,-0.054472376506766
0.186157149653172,-0.055140215476988
0.186314902106021,-0.055808054447211
0.186472654558869,-0.056475893417434
0.186630407011717,-0.057143732387656
0.186788159464566,-0.057811571357879
0.186945911917414,-0.058479410328102
0.187103664370262,-0.059147249298324
0.187261416823111,-0.059815088268547
0.187419169275959,-0.060482927238770
0.187576921728807,-0.061150766208992
0.187734674181656,-0.061818605179215
0.187892426634504,-0.062486444149437
0.188050179087352,-0.063154283119660
0.188207931540200,-0.063822122089883
0.188365683993049,-0.064489961060105
0.188523436445897,-0.065157800030328
0.188681188898745,-0.065825639000551
0.188838941351594,-0.066493477970773
0.188996693804442,-0.067161316940996
0.189154446257290,-0.067829155911219
0.189312198710139,-0.068496994881441
0.189469951162987,-0.069164833851664
0.189627703615835,-0.069832672821887
0.189785456068684,-0.070500511792109
0.190276149165979,-0.072453923795479
0.191874913577461,-0.077153322318331
0.194094297979520,-0.081770456275156
0.196934519759423,-0.086185650781333
0.200365173828000,-0.090277028156026
0.204324467277793,-0.093930347487724
0.208722253988007,-0.097048917225207
0.213446694714251,-0.099561892049373
0.218373545193560,-0.101429508968477
0.223376497001607,-0.102644475851373
0.228336860462141,-0.103229578587764
0.233199139537859,-0.103229578587764
0.238159502998393,-0.102644475851373
0.243162454806440,-0.101429508968477
0.248089305285749,-0.099561892049373
0.252813746011994,-0.097048917225206
0.257211532722207,-0.093930347487723
0.261170826172000,-0.090277028156026
0.264601480240577,-0.086185650781333
0.267441702020480,-0.081770456275156
0.269661086422540,-0.077153322318330
0.271259850834021,-0.072453923795479
0.271750543931316,-0.070500511792109
0.271908296384165,-0.069832672821887
0.272066048837013,-0.069164833851664
0.272223801289861,-0.068496994881441
0.272381553742710,-0.067829155911219
0.272539306195558,-0.067161316940996
0.272697058648406,-0.066493477970773
0.272854811101254,-0.065825639000551
0.273012563554103,-0.065157800030328
0.273170316006951,-0.064489961060105
0.273328068459799,-0.063822122089883
0.273485820912648,-0.063154283119660
0.273643573365496,-0.062486444149437
0.273801325818344,-0.061818605179215
0.273959078271193,-0.061150766208992
0.274116830724041,-0.060482927238769
0.274274583176889,-0.059815088268547
0.274432335629738,-0.059147249298324
0.274590088082586,-0.058479410328101
0.274747840535434,-0.057811571357879
0.274905592988282,-0.057143732387656
0.275063345441131,-0.056475893417434
0.275221097893979,-0.055808054447211
0.275378850346827,-0.055140215476988
0.275536602799676,-0.054472376506766
0.275694355252524,-0.053804537536543
0.275852107705372,-0.053136698566320
0.276009860158221,-0.052468859596098
0.276167612611069,-0.051801020625875
0.276325365063917,-0.051133181655652
0.276483117516766,-0.050465342685430
0.276640869969614,-0.049797503715207
0.276798622422462,-0.049129664744984
0.276956374875310,-0.048461825774762
0.277114127328159,-0.047793986804539
0.277398163776601,-0.046635239522932
0.278069271541191,-0.044495678206585
0.278931136109994,-0.042451349339091
0.279975163845640,-0.040564266262967
0.281182203181607,-0.038893168367805
0.282523394214800,-0.037487973040219
0.283962373836371,-0.036385008641607
0.285458501659718,-0.035603941812530
0.286970521678946,-0.035146930508253
0.288460000000000,-0.035000000000000
0.289949478321054,-0.035146930508253
0.291461498340282,-0.035603941812530
0.292957626163628,-0.036385008641607
0.294396605785200,-0.037487973040219
0.295737796818392,-0.038893168367805
0.296944836154360,-0.040564266262967
0.297988863890006,-0.042451349339091
0.298850728458809,-0.044495678206585
0.299521836223399,-0.046635239522932
0.299805872671841,-0.047793986804539
0.299963625124689,-0.048461825774762
0.300121377577538,-0.049129664744984
0.300279130030386,-0.049797503715207
0.300436882483234,-0.050465342685430
0.300594634936082,-0.051133181655652
0.300752387388931,-0.051801020625875
0.300910139841779,-0.052468859596098
0.301067892294627,-0.053136698566320
0.301225644747476,-0.053804537536543
0.301383397200324,-0.054472376506766
0.301541149653172,-0.055140215476988
0.301698902106021,-0.055808054447211
0.301856654558869,-0.056475893417434
0.302014407011717,-0.057143732387656
0.302172159464566,-0.057811571357879
0.302329911917414,-0.058479410328102
0.302487664370262,-0.059147249298324
0.302645416823111,-0.059815088268547
0.302803169275959,-0.060482927238770
0.302960921728807,-0.061150766208992
0.303118674181655,-0.061818605179215
0.303276426634504,-0.062486444149437
0.303434179087352,-0.063154283119660
0.303591931540200,-0.063822122089883
0.303749683993049,-0.064489961060105
0.303907436445897,-0.065157800030328
0.304065188898745,-0.065825639000551
0.304222941351594,-0.066493477970773
0.304380693804442,-0.067161316940996
0.304538446257290,-0.067829155911219
0.304696198710139,-0.068496994881441
0.304853951162987,-0.069164833851664
0.305011703615835,-0.069832672821887
0.305169456068684,-0.070500511792109
0.305660149165979,-0.072453923795479
0.307258913577460,-0.077153322318330
0.309478297979520,-0.081770456275155
0.312318519759423,-0.086185650781333
0.315749173828000,-0.090277028156026
0.319708467277793,-0.093930347487724
0.324106253988006,-0.097048917225206
0.328830694714251,-0.099561892049373
0.333757545193560,-0.101429508968477
0.338760497001607,-0.102644475851373
0.343720860462140,-0.103229578587764
0.348583139537859,-0.103229578587764
0.353543502998393,-0.102644475851373
0.358546454806440,-0.101429508968477
0.363473305285749,-0.099561892049373
0.368197746011993,-0.097048917225207
0.372595532722206,-0.093930347487724
0.376554826172000,-0.090277028156027
0.379985480240577,-0.086185650781333
0.382825702020480,-0.081770456275156
0.385045086422539,-0.077153322318330
0.386643850834021,-0.072453923795479
0.387134543931316,-0.070500511792109
0.387292296384165,-0.069832672821887
0.387450048837013,-0.069164833851664
0.387607801289861,-0.068496994881441
0.387765553742709,-0.067829155911219
0.387923306195558,-0.067161316940996
0.388081058648406,-0.066493477970773
0.388238811101254,-0.065825639000551
0.388396563554103,-0.065157800030328
0.388554316006951,-0.064489961060105
0.388712068459799,-0.063822122089883
0.388869820912648,-0.063154283119660
0.389027573365496,-0.062486444149437
0.389185325818344,-0.061818605179215
0.389343078271193,-0.061150766208992
0.389500830724041,-0.060482927238769
0.389658583176889,-0.059815088268547
0.389816335629737,-0.059147249298324
0.389974088082586,-0.058479410328102
0.390131840535434,-0.057811571357879
0.390289592988282,-0.057143732387656
0.390447345441131,-0.056475893417434
0.390605097893979,-0.055808054447211
0.390762850346827,-0.055140215476988
0.390920602799676,-0.054472376506766
0.391078355252524,-0.053804537536543
0.391236107705372,-0.053136698566320
0.391393860158221,-0.052468859596098
0.391551612611069,-0.051801020625875
0.391709365063917,-0.051133181655652
0.391867117516765,-0.050465342685430
0.392024869969614,-0.049797503715207
0.392182622422462,-0.049129664744984
0.392340374875310,-0.048461825774762
0.392498127328159,-0.047793986804539
0.392782163776601,-0.046635239522932
0.393453271541191,-0.044495678206585
0.394315136109993,-0.042451349339091
0.395359163845640,-0.040564266262967
0.396566203181607,-0.038893168367806
0.397907394214800,-0.037487973040219
0.399346373836371,-0.036385008641607
0.400842501659718,-0.035603941812530
0.402354521678946,-0.035146930508253
0.403844000000000,-0.035000000000000
0.405333478321054,-0.035146930508253
0.406845498340281,-0.035603941812530
0.408341626163628,-0.036385008641607
0.409780605785200,-0.037487973040219
0.411121796818392,-0.038893168367805
0.412328836154360,-0.040564266262967
0.413372863890006,-0.042451349339091
0.414234728458809,-0.044495678206585
0.414905836223399,-0.046635239522932
0.415189872671841,-0.047793986804539
0.415347625124689,-0.048461825774762
0.415505377577538,-0.049129664744984
0.415663130030386,-0.049797503715207
0.415820882483234,-0.050465342685430
0.415978634936082,-0.051133181655652
0.416136387388931,-0.051801020625875
0.416294139841779,-0.052468859596098
0.416451892294627,-0.053136698566320
0.416609644747476,-0.053804537536543
0.416767397200324,-0.054472376506766
0.416925149653172,-0.055140215476988
0.417082902106021,-0.055808054447211
0.417240654558869,-0.056475893417434
0.417398407011717,-0.057143732387656
0.417556159464566,-0.057811571357879
0.417713911917414,-0.058479410328102
0.417871664370262,-0.059147249298324
0.418029416823110,-0.059815088268547
0.418187169275959,-0.060482927238770
0.418344921728807,-0.061150766208992
0.418502674181655,-0.061818605179215
0.418660426634504,-0.062486444149437
0.418818179087352,-0.063154283119660
0.418975931540200,-0.063822122089883
0.419133683993049,-0.064489961060105
0.419291436445897,-0.065157800030328
0.419449188898745,-0.065825639000551
0.419606941351594,-0.066493477970773
0.419764693804442,-0.067161316940996
0.419922446257290,-0.067829155911219
0.420080198710139,-0.068496994881441
0.420237951162987,-0.069164833851664
0.420395703615835,-0.069832672821887
0.420553456068683,-0.070500511792109
0.421044149165979,-0.072453923795480
0.422642913577460,-0.077153322318331
0.424862297979520,-0.081770456275156
0.427702519759423,-0.086185650781333
0.431133173828000,-0.090277028156026
0.435092467277794,-0.093930347487724
0.439490253988006,-0.097048917225207
0.444214694714251,-0.099561892049373
0.449141545193560,-0.101429508968477
0.454144497001606,-0.102644475851373
0.459104860462141,-0.103229578587764
0.463772648167943,-0.103240403013953
0.468324641941884,-0.102747730222352
0.472913754004157,-0.101729527746696
0.477449944914547,-0.100168320741405
0.481837777353473,-0.098067347419824
0.485982462746910,-0.095452166244090
0.489796356659700,-0.092370118143749
0.493205015752553,-0.088887559538033
0.496151959575073,-0.085085191668281
0.498601512291864,-0.081052159338708
0.500539467804578,-0.076879778535564
0.501627609874841,-0.073819183772643
0.501863614279963,-0.073079470948195
0.502099618685084,-0.072339758123746
0.502335623090205,-0.071600045299297
0.502571627495326,-0.070860332474848
0.502807631900447,-0.070120619650399
0.503043636305568,-0.069380906825950
0.503279640710689,-0.068641194001501
0.503515645115810,-0.067901481177053
0.503751649520931,-0.067161768352604
0.503987653926052,-0.066422055528155
0.504223658331174,-0.065682342703706
0.504459662736295,-0.064942629879257
0.504695667141416,-0.064202917054808
0.504931671546537,-0.063463204230359
0.505167675951658,-0.062723491405911
0.505403680356779,-0.061983778581462
0.505639684761900,-0.061244065757013
0.505875689167021,-0.060504352932564
0.506111693572142,-0.059764640108115
0.506347697977264,-0.059024927283666
0.506583702382385,-0.058285214459217
0.506819706787506,-0.057545501634769
0.507055711192627,-0.056805788810320
0.507291715597748,-0.056066075985871
0.507527720002869,-0.055326363161422
0.507763724407990,-0.054586650336973
0.507999728813111,-0.053846937512524
0.508235733218232,-0.053107224688075
0.508471737623353,-0.052367511863627
0.508707742028475,-0.051627799039178
0.508943746433596,-0.050888086214729
0.509179750838717,-0.050148373390280
0.509415755243838,-0.049408660565831
0.509651759648959,-0.048668947741382
0.509887764054080,-0.047929234916934
0.510123768459201,-0.047189522092485
0.510388014817625,-0.046363772991953
0.511084163737262,-0.044622336487341
0.511994691998759,-0.043008493370981
0.513099300406203,-0.041599354881941
0.514360006619347,-0.040461304520125
0.515725154570918,-0.039640278794198
0.517136281629196,-0.039155749471824
0.518536000000000,-0.039000000000000

